Generalized angular-order parton showers in Herwig 7

This paper presents the inaugural investigation of beyond the Standard Model (BSM) radiation processes, framed as a generalized, process- and model-independent parton shower algorithm within Herwig 7, based on direct translations of Universal FeynRules Output (UFO) constructed via Herwig's ufo2herwig module. Leveraging the fact that shower kinematics are dictated by the spins of involved particles, we calculate comprehensive helicity-dependent branching kernels for all feasible splittings of scalars, fermions, and vector bosons, tailored to Herwig 7's angular-ordering (AO) parton shower algorithm. Utilizing these kernels, we derive BSM splitting functions in the quasi-collinear limit, ensuring compatibility with the Standard Model (SM) and supersymmetry (SUSY) splitting functions when analogous parameter conditions are applied. These newly derived functions have been integrated into the Herwig 7 event generator framework. Comparative analyses with fixed-order matrix element calculations show good agreement for single radiation events. Moreover, the results showcase the influence of BSM radiation at the Large Hadron Collider (LHC) and envisage its implications for future collider endeavours. This research augments our comprehension of BSM radiation effects, with significant bearings on present and prospective collider-based inquiries.

==> figure/2HDM/bbh2/mh2-10/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(b,H)$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Delta R(b,H)$ [fb]
XLabel=$\Delta R(b,H)$
LegendXPos=0.8
XMax=3.14
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=2.29625999999999973e-04
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.530457e+02	8.383708e-01	8.383708e-01
5.000000e-02	1.000000e-01	2.916710e+02	1.157370e+00	1.157370e+00
1.000000e-01	1.500000e-01	2.889108e+02	1.151881e+00	1.151881e+00
1.500000e-01	2.000000e-01	2.544026e+02	1.080902e+00	1.080902e+00
2.000000e-01	2.500000e-01	2.220116e+02	1.009749e+00	1.009749e+00
2.500000e-01	3.000000e-01	1.943003e+02	9.446311e-01	9.446311e-01
3.000000e-01	3.500000e-01	1.713745e+02	8.871532e-01	8.871532e-01
3.500000e-01	4.000000e-01	1.544694e+02	8.422612e-01	8.422612e-01
4.000000e-01	4.500000e-01	1.396402e+02	8.008123e-01	8.008123e-01
4.500000e-01	5.000000e-01	1.278787e+02	7.663456e-01	7.663456e-01
5.000000e-01	5.500000e-01	1.166133e+02	7.318120e-01	7.318120e-01
5.500000e-01	6.000000e-01	1.075660e+02	7.028508e-01	7.028508e-01
6.000000e-01	6.500000e-01	1.002593e+02	6.785594e-01	6.785594e-01
6.500000e-01	7.000000e-01	9.328786e+01	6.545429e-01	6.545429e-01
7.000000e-01	7.500000e-01	8.779980e+01	6.349980e-01	6.349980e-01
7.500000e-01	8.000000e-01	8.248626e+01	6.154834e-01	6.154834e-01
8.000000e-01	8.500000e-01	7.754470e+01	5.967626e-01	5.967626e-01
8.500000e-01	9.000000e-01	7.412328e+01	5.834489e-01	5.834489e-01
9.000000e-01	9.500000e-01	7.037118e+01	5.684902e-01	5.684902e-01
9.500000e-01	1.000000e+00	6.699108e+01	5.546692e-01	5.546692e-01
1.000000e+00	1.050000e+00	6.304612e+01	5.380897e-01	5.380897e-01
1.050000e+00	1.100000e+00	6.171428e+01	5.323759e-01	5.323759e-01
1.100000e+00	1.150000e+00	5.818264e+01	5.169187e-01	5.169187e-01
1.150000e+00	1.200000e+00	5.564756e+01	5.055320e-01	5.055320e-01
1.200000e+00	1.250000e+00	5.408152e+01	4.983678e-01	4.983678e-01
1.250000e+00	1.300000e+00	5.172096e+01	4.873700e-01	4.873700e-01
1.300000e+00	1.350000e+00	5.040750e+01	4.811418e-01	4.811418e-01
1.350000e+00	1.400000e+00	4.834086e+01	4.711756e-01	4.711756e-01
1.400000e+00	1.450000e+00	4.656356e+01	4.624328e-01	4.624328e-01
1.450000e+00	1.500000e+00	4.540624e+01	4.566498e-01	4.566498e-01
1.500000e+00	1.550000e+00	4.570016e+01	4.581254e-01	4.581254e-01
1.550000e+00	1.600000e+00	4.355086e+01	4.472228e-01	4.472228e-01
1.600000e+00	1.650000e+00	4.172304e+01	4.377373e-01	4.377373e-01
1.650000e+00	1.700000e+00	4.164498e+01	4.373275e-01	4.373275e-01
1.700000e+00	1.750000e+00	4.159446e+01	4.370622e-01	4.370622e-01
1.750000e+00	1.800000e+00	3.961048e+01	4.265114e-01	4.265114e-01
1.800000e+00	1.850000e+00	3.945434e+01	4.256699e-01	4.256699e-01
1.850000e+00	1.900000e+00	3.822354e+01	4.189778e-01	4.189778e-01
1.900000e+00	1.950000e+00	3.674934e+01	4.108188e-01	4.108188e-01
1.950000e+00	2.000000e+00	3.743364e+01	4.146260e-01	4.146260e-01
2.000000e+00	2.050000e+00	3.535782e+01	4.029658e-01	4.029658e-01
2.050000e+00	2.100000e+00	3.489856e+01	4.003403e-01	4.003403e-01
2.100000e+00	2.150000e+00	3.408568e+01	3.956504e-01	3.956504e-01
2.150000e+00	2.200000e+00	3.321770e+01	3.905802e-01	3.905802e-01
2.200000e+00	2.250000e+00	3.174350e+01	3.818149e-01	3.818149e-01
2.250000e+00	2.300000e+00	3.095818e+01	3.770624e-01	3.770624e-01
2.300000e+00	2.350000e+00	3.045760e+01	3.740015e-01	3.740015e-01
2.350000e+00	2.400000e+00	2.997538e+01	3.710290e-01	3.710290e-01
2.400000e+00	2.450000e+00	2.962176e+01	3.688339e-01	3.688339e-01
2.450000e+00	2.500000e+00	2.889154e+01	3.642595e-01	3.642595e-01
2.500000e+00	2.550000e+00	2.772964e+01	3.568598e-01	3.568598e-01
2.550000e+00	2.600000e+00	2.794548e+01	3.582460e-01	3.582460e-01
2.600000e+00	2.650000e+00	2.721986e+01	3.535644e-01	3.535644e-01
2.650000e+00	2.700000e+00	2.682950e+01	3.510200e-01	3.510200e-01
2.700000e+00	2.750000e+00	2.636566e+01	3.479724e-01	3.479724e-01
2.750000e+00	2.800000e+00	2.634728e+01	3.478512e-01	3.478512e-01
2.800000e+00	2.850000e+00	2.575944e+01	3.439488e-01	3.439488e-01
2.850000e+00	2.900000e+00	2.484554e+01	3.377922e-01	3.377922e-01
2.900000e+00	2.950000e+00	2.479960e+01	3.374799e-01	3.374799e-01
2.950000e+00	3.000000e+00	2.441384e+01	3.348448e-01	3.348448e-01
3.000000e+00	3.050000e+00	2.406480e+01	3.324426e-01	3.324426e-01
3.050000e+00	3.100000e+00	2.379844e+01	3.305976e-01	3.305976e-01
3.100000e+00	3.150000e+00	2.341726e+01	3.279394e-01	3.279394e-01
3.150000e+00	3.200000e+00	1.689129e+01	2.785204e-01	2.785204e-01
3.200000e+00	3.250000e+00	1.411741e+01	2.546262e-01	2.546262e-01
3.250000e+00	3.300000e+00	1.133893e+01	2.281979e-01	2.281979e-01
3.300000e+00	3.350000e+00	9.869326e+00	2.128969e-01	2.128969e-01
3.350000e+00	3.400000e+00	8.464014e+00	1.971577e-01	1.971577e-01
3.400000e+00	3.450000e+00	7.329662e+00	1.834710e-01	1.834710e-01
3.450000e+00	3.500000e+00	6.562712e+00	1.736070e-01	1.736070e-01
3.500000e+00	3.550000e+00	5.442136e+00	1.580921e-01	1.580921e-01
3.550000e+00	3.600000e+00	4.932366e+00	1.505058e-01	1.505058e-01
3.600000e+00	3.650000e+00	4.082750e+00	1.369310e-01	1.369310e-01
3.650000e+00	3.700000e+00	3.674016e+00	1.298961e-01	1.298961e-01
3.700000e+00	3.750000e+00	3.329576e+00	1.236574e-01	1.236574e-01
3.750000e+00	3.800000e+00	2.874918e+00	1.149048e-01	1.149048e-01
3.800000e+00	3.850000e+00	2.558034e+00	1.083874e-01	1.083874e-01
3.850000e+00	3.900000e+00	2.254928e+00	1.017635e-01	1.017635e-01
3.900000e+00	3.950000e+00	2.199818e+00	1.005122e-01	1.005122e-01
3.950000e+00	4.000000e+00	1.841601e+00	9.196515e-02	9.196515e-02
4.000000e+00	4.050000e+00	1.589012e+00	8.542580e-02	8.542580e-02
4.050000e+00	4.100000e+00	1.524717e+00	8.367970e-02	8.367970e-02
4.100000e+00	4.150000e+00	1.405311e+00	8.033629e-02	8.033629e-02
4.150000e+00	4.200000e+00	1.249165e+00	7.574177e-02	7.574177e-02
4.200000e+00	4.250000e+00	1.079242e+00	7.040199e-02	7.040199e-02
4.250000e+00	4.300000e+00	8.771714e-01	6.346990e-02	6.346990e-02
4.300000e+00	4.350000e+00	7.623584e-01	5.917048e-02	5.917048e-02
4.350000e+00	4.400000e+00	7.623584e-01	5.917048e-02	5.917048e-02
4.400000e+00	4.450000e+00	5.373248e-01	4.967570e-02	4.967570e-02
4.450000e+00	4.500000e+00	5.648800e-01	5.093351e-02	5.093351e-02
4.500000e+00	4.550000e+00	5.281398e-01	4.924929e-02	4.924929e-02
4.550000e+00	4.600000e+00	4.868072e-01	4.728289e-02	4.728289e-02
4.600000e+00	4.650000e+00	5.465098e-01	5.009848e-02	5.009848e-02
4.650000e+00	4.700000e+00	3.444390e-01	3.977239e-02	3.977239e-02
4.700000e+00	4.750000e+00	3.903642e-01	4.234094e-02	4.234094e-02
4.750000e+00	4.800000e+00	3.168838e-01	3.814834e-02	3.814834e-02
4.800000e+00	4.850000e+00	2.985138e-01	3.702608e-02	3.702608e-02
4.850000e+00	4.900000e+00	2.709586e-01	3.527582e-02	3.527582e-02
4.900000e+00	4.950000e+00	2.066634e-01	3.080756e-02	3.080756e-02
4.950000e+00	5.000000e+00	2.020708e-01	3.046333e-02	3.046333e-02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
ScaledBy=1.19598794290073942e-04
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	2.394536e+02	7.568138e-01	7.568138e-01
5.000000e-02	1.000000e-01	5.040468e+02	1.098029e+00	1.098029e+00
1.000000e-01	1.500000e-01	5.097732e+02	1.104249e+00	1.104249e+00
1.500000e-01	2.000000e-01	4.553030e+02	1.043587e+00	1.043587e+00
2.000000e-01	2.500000e-01	3.999216e+02	9.780607e-01	9.780607e-01
2.500000e-01	3.000000e-01	3.525462e+02	9.183039e-01	9.183039e-01
3.000000e-01	3.500000e-01	3.145520e+02	8.674104e-01	8.674104e-01
3.500000e-01	4.000000e-01	2.815164e+02	8.205976e-01	8.205976e-01
4.000000e-01	4.500000e-01	2.556186e+02	7.819419e-01	7.819419e-01
4.500000e-01	5.000000e-01	2.331364e+02	7.467640e-01	7.467640e-01
5.000000e-01	5.500000e-01	2.153950e+02	7.177880e-01	7.177880e-01
5.500000e-01	6.000000e-01	1.984288e+02	6.889389e-01	6.889389e-01
6.000000e-01	6.500000e-01	1.844787e+02	6.642807e-01	6.642807e-01
6.500000e-01	7.000000e-01	1.739182e+02	6.449868e-01	6.449868e-01
7.000000e-01	7.500000e-01	1.628864e+02	6.241957e-01	6.241957e-01
7.500000e-01	8.000000e-01	1.526105e+02	6.041858e-01	6.041858e-01
8.000000e-01	8.500000e-01	1.443701e+02	5.876477e-01	5.876477e-01
8.500000e-01	9.000000e-01	1.361656e+02	5.707056e-01	5.707056e-01
9.000000e-01	9.500000e-01	1.310300e+02	5.598399e-01	5.598399e-01
9.500000e-01	1.000000e+00	1.233351e+02	5.431524e-01	5.431524e-01
1.000000e+00	1.050000e+00	1.185320e+02	5.324712e-01	5.324712e-01
1.050000e+00	1.100000e+00	1.138030e+02	5.217414e-01	5.217414e-01
1.100000e+00	1.150000e+00	1.090215e+02	5.106631e-01	5.106631e-01
1.150000e+00	1.200000e+00	1.045820e+02	5.001575e-01	5.001575e-01
1.200000e+00	1.250000e+00	1.008433e+02	4.911362e-01	4.911362e-01
1.250000e+00	1.300000e+00	9.719554e+01	4.821715e-01	4.821715e-01
1.300000e+00	1.350000e+00	9.395920e+01	4.740761e-01	4.740761e-01
1.350000e+00	1.400000e+00	9.131846e+01	4.673666e-01	4.673666e-01
1.400000e+00	1.450000e+00	8.910828e+01	4.616761e-01	4.616761e-01
1.450000e+00	1.500000e+00	8.633836e+01	4.544439e-01	4.544439e-01
1.500000e+00	1.550000e+00	8.414732e+01	4.486406e-01	4.486406e-01
1.550000e+00	1.600000e+00	8.168358e+01	4.420239e-01	4.420239e-01
1.600000e+00	1.650000e+00	7.948296e+01	4.360290e-01	4.360290e-01
1.650000e+00	1.700000e+00	7.628490e+01	4.271670e-01	4.271670e-01
1.700000e+00	1.750000e+00	7.273520e+01	4.171101e-01	4.171101e-01
1.750000e+00	1.800000e+00	6.791058e+01	4.030391e-01	4.030391e-01
1.800000e+00	1.850000e+00	6.235882e+01	3.862134e-01	3.862134e-01
1.850000e+00	1.900000e+00	5.689792e+01	3.689153e-01	3.689153e-01
1.900000e+00	1.950000e+00	5.184130e+01	3.521408e-01	3.521408e-01
1.950000e+00	2.000000e+00	4.675596e+01	3.344236e-01	3.344236e-01
2.000000e+00	2.050000e+00	4.260588e+01	3.192370e-01	3.192370e-01
2.050000e+00	2.100000e+00	3.829792e+01	3.026677e-01	3.026677e-01
2.100000e+00	2.150000e+00	3.518596e+01	2.901103e-01	2.901103e-01
2.150000e+00	2.200000e+00	3.233712e+01	2.781180e-01	2.781180e-01
2.200000e+00	2.250000e+00	2.928736e+01	2.646784e-01	2.646784e-01
2.250000e+00	2.300000e+00	2.777324e+01	2.577458e-01	2.577458e-01
2.300000e+00	2.350000e+00	2.620888e+01	2.503817e-01	2.503817e-01
2.350000e+00	2.400000e+00	2.400586e+01	2.396278e-01	2.396278e-01
2.400000e+00	2.450000e+00	2.269028e+01	2.329691e-01	2.329691e-01
2.450000e+00	2.500000e+00	2.189136e+01	2.288309e-01	2.288309e-01
2.500000e+00	2.550000e+00	2.035810e+01	2.206719e-01	2.206719e-01
2.550000e+00	2.600000e+00	1.952091e+01	2.160869e-01	2.160869e-01
2.600000e+00	2.650000e+00	1.878658e+01	2.119836e-01	2.119836e-01
2.650000e+00	2.700000e+00	1.812878e+01	2.082393e-01	2.082393e-01
2.700000e+00	2.750000e+00	1.719352e+01	2.027966e-01	2.027966e-01
2.750000e+00	2.800000e+00	1.631328e+01	1.975372e-01	1.975372e-01
2.800000e+00	2.850000e+00	1.594491e+01	1.952942e-01	1.952942e-01
2.850000e+00	2.900000e+00	1.567701e+01	1.936467e-01	1.936467e-01
2.900000e+00	2.950000e+00	1.527755e+01	1.911636e-01	1.911636e-01
2.950000e+00	3.000000e+00	1.490201e+01	1.887995e-01	1.887995e-01
3.000000e+00	3.050000e+00	1.451690e+01	1.863440e-01	1.863440e-01
3.050000e+00	3.100000e+00	1.442122e+01	1.857289e-01	1.857289e-01
3.100000e+00	3.150000e+00	1.396675e+01	1.827789e-01	1.827789e-01
3.150000e+00	3.200000e+00	1.019460e+01	1.561577e-01	1.561577e-01
3.200000e+00	3.250000e+00	7.666282e+00	1.354163e-01	1.354163e-01
3.250000e+00	3.300000e+00	6.345912e+00	1.232042e-01	1.232042e-01
3.300000e+00	3.350000e+00	5.597224e+00	1.157084e-01	1.157084e-01
3.350000e+00	3.400000e+00	4.456252e+00	1.032436e-01	1.032436e-01
3.400000e+00	3.450000e+00	3.609492e+00	9.291833e-02	9.291833e-02
3.450000e+00	3.500000e+00	3.255480e+00	8.824414e-02	8.824414e-02
3.500000e+00	3.550000e+00	2.710108e+00	8.051407e-02	8.051407e-02
3.550000e+00	3.600000e+00	2.418288e+00	7.605580e-02	7.605580e-02
3.600000e+00	3.650000e+00	2.085804e+00	7.063418e-02	7.063418e-02
3.650000e+00	3.700000e+00	1.899229e+00	6.740110e-02	6.740110e-02
3.700000e+00	3.750000e+00	1.588272e+00	6.163690e-02	6.163690e-02
3.750000e+00	3.800000e+00	1.408874e+00	5.805163e-02	5.805163e-02
3.800000e+00	3.850000e+00	1.117053e+00	5.169104e-02	5.169104e-02
3.850000e+00	3.900000e+00	8.754632e-01	4.576119e-02	4.576119e-02
3.900000e+00	3.950000e+00	9.328706e-01	4.723774e-02	4.723774e-02
3.950000e+00	4.000000e+00	8.467594e-01	4.500476e-02	4.500476e-02
4.000000e+00	4.050000e+00	7.750002e-01	4.305556e-02	4.305556e-02
4.050000e+00	4.100000e+00	6.554014e-01	3.959425e-02	3.959425e-02
4.100000e+00	4.150000e+00	4.855712e-01	3.408041e-02	3.408041e-02
4.150000e+00	4.200000e+00	4.927470e-01	3.433131e-02	3.433131e-02
4.200000e+00	4.250000e+00	4.520834e-01	3.288423e-02	3.288423e-02
4.250000e+00	4.300000e+00	3.731482e-01	2.987577e-02	2.987577e-02
4.300000e+00	4.350000e+00	4.233798e-01	3.182317e-02	3.182317e-02
4.350000e+00	4.400000e+00	3.372686e-01	2.840314e-02	2.840314e-02
4.400000e+00	4.450000e+00	2.511574e-01	2.451045e-02	2.451045e-02
4.450000e+00	4.500000e+00	2.391976e-01	2.391976e-02	2.391976e-02
4.500000e+00	4.550000e+00	1.817902e-01	2.085276e-02	2.085276e-02
4.550000e+00	4.600000e+00	1.793982e-01	2.071512e-02	2.071512e-02
4.600000e+00	4.650000e+00	1.219908e-01	1.708212e-02	1.708212e-02
4.650000e+00	4.700000e+00	1.530865e-01	1.913581e-02	1.913581e-02
4.700000e+00	4.750000e+00	1.530865e-01	1.913581e-02	1.913581e-02
4.750000e+00	4.800000e+00	9.089510e-02	1.474513e-02	1.474513e-02
4.800000e+00	4.850000e+00	8.850312e-02	1.454982e-02	1.454982e-02
4.850000e+00	4.900000e+00	9.089510e-02	1.474513e-02	1.474513e-02
4.900000e+00	4.950000e+00	8.371916e-02	1.415112e-02	1.415112e-02
4.950000e+00	5.000000e+00	7.415126e-02	1.331796e-02	1.331796e-02
# END HISTO1D



==> figure/2HDM/bbh2/mh2-10/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(b,H)$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dm(b,H)$ [fb/GeV]
XLabel=$m(b,H)$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
ScaledBy=2.29625999999999973e-04
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	4.831332e-02	1.489563e-03	1.489563e-03
1.500000e+01	2.000000e+01	2.395688e+00	1.048916e-02	1.048916e-02
2.000000e+01	2.500000e+01	2.604970e+00	1.093772e-02	1.093772e-02
2.500000e+01	3.000000e+01	2.334332e+00	1.035397e-02	1.035397e-02
3.000000e+01	3.500000e+01	2.051020e+00	9.705333e-03	9.705333e-03
3.500000e+01	4.000000e+01	1.780336e+00	9.042252e-03	9.042252e-03
4.000000e+01	4.500000e+01	1.605453e+00	8.586662e-03	8.586662e-03
4.500000e+01	5.000000e+01	1.440765e+00	8.134337e-03	8.134337e-03
5.000000e+01	5.500000e+01	1.311119e+00	7.759729e-03	7.759729e-03
5.500000e+01	6.000000e+01	1.199061e+00	7.420722e-03	7.420722e-03
6.000000e+01	6.500000e+01	1.113273e+00	7.150334e-03	7.150334e-03
6.500000e+01	7.000000e+01	1.032031e+00	6.884493e-03	6.884493e-03
7.000000e+01	7.500000e+01	9.438548e-01	6.583823e-03	6.583823e-03
7.500000e+01	8.000000e+01	8.909030e-01	6.396474e-03	6.396474e-03
8.000000e+01	8.500000e+01	8.323484e-01	6.182699e-03	6.182699e-03
8.500000e+01	9.000000e+01	7.996496e-01	6.060039e-03	6.060039e-03
9.000000e+01	9.500000e+01	7.437586e-01	5.844422e-03	5.844422e-03
9.500000e+01	1.000000e+02	7.033444e-01	5.683417e-03	5.683417e-03
1.000000e+02	1.050000e+02	6.667880e-01	5.533748e-03	5.533748e-03
1.050000e+02	1.100000e+02	6.359722e-01	5.404364e-03	5.404364e-03
1.100000e+02	1.150000e+02	6.101622e-01	5.293564e-03	5.293564e-03
1.150000e+02	1.200000e+02	5.795760e-01	5.159181e-03	5.159181e-03
1.200000e+02	1.250000e+02	5.664414e-01	5.100386e-03	5.100386e-03
1.250000e+02	1.300000e+02	5.280480e-01	4.924501e-03	4.924501e-03
1.300000e+02	1.350000e+02	5.065090e-01	4.823021e-03	4.823021e-03
1.350000e+02	1.400000e+02	4.884604e-01	4.736311e-03	4.736311e-03
1.400000e+02	1.450000e+02	4.792754e-01	4.691569e-03	4.691569e-03
1.450000e+02	1.500000e+02	4.591602e-01	4.592061e-03	4.592061e-03
1.500000e+02	1.550000e+02	4.457960e-01	4.524740e-03	4.524740e-03
1.550000e+02	1.600000e+02	4.297680e-01	4.442655e-03	4.442655e-03
1.600000e+02	1.650000e+02	4.200318e-01	4.392044e-03	4.392044e-03
1.650000e+02	1.700000e+02	4.002840e-01	4.287555e-03	4.287555e-03
1.700000e+02	1.750000e+02	3.833376e-01	4.195814e-03	4.195814e-03
1.750000e+02	1.800000e+02	3.746578e-01	4.148040e-03	4.148040e-03
1.800000e+02	1.850000e+02	3.652432e-01	4.095591e-03	4.095591e-03
1.850000e+02	1.900000e+02	3.502716e-01	4.010771e-03	4.010771e-03
1.900000e+02	1.950000e+02	3.454494e-01	3.983068e-03	3.983068e-03
1.950000e+02	2.000000e+02	3.313504e-01	3.900939e-03	3.900939e-03
2.000000e+02	2.050000e+02	3.300644e-01	3.893363e-03	3.893363e-03
2.050000e+02	2.100000e+02	3.176186e-01	3.819254e-03	3.819254e-03
2.100000e+02	2.150000e+02	3.041626e-01	3.737476e-03	3.737476e-03
2.150000e+02	2.200000e+02	2.984678e-01	3.702323e-03	3.702323e-03
2.200000e+02	2.250000e+02	2.897880e-01	3.648092e-03	3.648092e-03
2.250000e+02	2.300000e+02	2.848740e-01	3.617029e-03	3.617029e-03
2.300000e+02	2.350000e+02	2.730254e-01	3.541009e-03	3.541009e-03
2.350000e+02	2.400000e+02	2.681114e-01	3.508998e-03	3.508998e-03
2.400000e+02	2.450000e+02	2.651262e-01	3.489409e-03	3.489409e-03
2.450000e+02	2.500000e+02	2.537826e-01	3.413945e-03	3.413945e-03
2.500000e+02	2.550000e+02	2.479960e-01	3.374799e-03	3.374799e-03
2.550000e+02	2.600000e+02	2.436332e-01	3.344982e-03	3.344982e-03
2.600000e+02	2.650000e+02	2.321978e-01	3.265537e-03	3.265537e-03
2.650000e+02	2.700000e+02	2.289372e-01	3.242527e-03	3.242527e-03
2.700000e+02	2.750000e+02	2.248958e-01	3.213780e-03	3.213780e-03
2.750000e+02	2.800000e+02	2.242068e-01	3.208854e-03	3.208854e-03
2.800000e+02	2.850000e+02	2.119908e-01	3.120211e-03	3.120211e-03
2.850000e+02	2.900000e+02	2.108426e-01	3.111750e-03	3.111750e-03
2.900000e+02	2.950000e+02	2.109344e-01	3.112428e-03	3.112428e-03
2.950000e+02	3.000000e+02	2.051478e-01	3.069439e-03	3.069439e-03
3.000000e+02	3.050000e+02	2.019790e-01	3.045641e-03	3.045641e-03
3.050000e+02	3.100000e+02	1.907733e-01	2.959949e-03	2.959949e-03
3.100000e+02	3.150000e+02	1.933451e-01	2.979834e-03	2.979834e-03
3.150000e+02	3.200000e+02	1.874667e-01	2.934185e-03	2.934185e-03
3.200000e+02	3.250000e+02	1.816801e-01	2.888546e-03	2.888546e-03
3.250000e+02	3.300000e+02	1.818638e-01	2.890006e-03	2.890006e-03
3.300000e+02	3.350000e+02	1.781439e-01	2.860296e-03	2.860296e-03
3.350000e+02	3.400000e+02	1.738269e-01	2.825427e-03	2.825427e-03
3.400000e+02	3.450000e+02	1.730002e-01	2.818700e-03	2.818700e-03
3.450000e+02	3.500000e+02	1.723114e-01	2.813082e-03	2.813082e-03
3.500000e+02	3.550000e+02	1.624374e-01	2.731295e-03	2.731295e-03
3.550000e+02	3.600000e+02	1.576153e-01	2.690448e-03	2.690448e-03
3.600000e+02	3.650000e+02	1.569723e-01	2.684955e-03	2.684955e-03
3.650000e+02	3.700000e+02	1.499917e-01	2.624576e-03	2.624576e-03
3.700000e+02	3.750000e+02	1.507265e-01	2.630997e-03	2.630997e-03
3.750000e+02	3.800000e+02	1.526554e-01	2.647778e-03	2.647778e-03
3.800000e+02	3.850000e+02	1.454910e-01	2.584899e-03	2.584899e-03
3.850000e+02	3.900000e+02	1.451236e-01	2.581634e-03	2.581634e-03
3.900000e+02	3.950000e+02	1.379593e-01	2.517103e-03	2.517103e-03
3.950000e+02	4.000000e+02	1.362141e-01	2.501132e-03	2.501132e-03
4.000000e+02	4.050000e+02	1.374082e-01	2.512071e-03	2.512071e-03
4.050000e+02	4.100000e+02	1.295550e-01	2.439229e-03	2.439229e-03
4.100000e+02	4.150000e+02	1.298765e-01	2.442254e-03	2.442254e-03
4.150000e+02	4.200000e+02	1.239062e-01	2.385459e-03	2.385459e-03
4.200000e+02	4.250000e+02	1.279017e-01	2.423615e-03	2.423615e-03
4.250000e+02	4.300000e+02	1.217018e-01	2.364145e-03	2.364145e-03
4.300000e+02	4.350000e+02	1.236766e-01	2.383248e-03	2.383248e-03
4.350000e+02	4.400000e+02	1.174767e-01	2.322744e-03	2.322744e-03
4.400000e+02	4.450000e+02	1.169715e-01	2.317745e-03	2.317745e-03
4.450000e+02	4.500000e+02	1.110931e-01	2.258755e-03	2.258755e-03
4.500000e+02	4.550000e+02	1.139404e-01	2.287517e-03	2.287517e-03
4.550000e+02	4.600000e+02	1.096235e-01	2.243765e-03	2.243765e-03
4.600000e+02	4.650000e+02	1.080620e-01	2.227727e-03	2.227727e-03
4.650000e+02	4.700000e+02	1.054443e-01	2.200579e-03	2.200579e-03
4.700000e+02	4.750000e+02	9.878510e-02	2.129959e-03	2.129959e-03
4.750000e+02	4.800000e+02	1.047095e-01	2.192899e-03	2.192899e-03
4.800000e+02	4.850000e+02	9.883104e-02	2.130454e-03	2.130454e-03
4.850000e+02	4.900000e+02	9.726958e-02	2.113557e-03	2.113557e-03
4.900000e+02	4.950000e+02	9.653478e-02	2.105559e-03	2.105559e-03
4.950000e+02	5.000000e+02	9.129930e-02	2.047667e-03	2.047667e-03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
ScaledBy=1.19598794290073942e-04
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	3.750116e+00	9.471108e-03	9.471108e-03
2.000000e+01	2.500000e+01	4.608332e+00	1.049906e-02	1.049906e-02
2.500000e+01	3.000000e+01	4.193062e+00	1.001484e-02	1.001484e-02
3.000000e+01	3.500000e+01	3.703544e+00	9.412113e-03	9.412113e-03
3.500000e+01	4.000000e+01	3.284542e+00	8.863715e-03	8.863715e-03
4.000000e+01	4.500000e+01	2.937154e+00	8.381888e-03	8.381888e-03
4.500000e+01	5.000000e+01	2.635646e+00	7.940028e-03	7.940028e-03
5.000000e+01	5.500000e+01	2.410154e+00	7.592781e-03	7.592781e-03
5.500000e+01	6.000000e+01	2.202030e+00	7.257548e-03	7.257548e-03
6.000000e+01	6.500000e+01	2.030620e+00	6.969359e-03	6.969359e-03
6.500000e+01	7.000000e+01	1.883729e+00	6.712552e-03	6.712552e-03
7.000000e+01	7.500000e+01	1.745640e+00	6.461833e-03	6.461833e-03
7.500000e+01	8.000000e+01	1.647928e+00	6.278378e-03	6.278378e-03
8.000000e+01	8.500000e+01	1.541892e+00	6.073029e-03	6.073029e-03
8.500000e+01	9.000000e+01	1.433176e+00	5.855018e-03	5.855018e-03
9.000000e+01	9.500000e+01	1.351155e+00	5.685008e-03	5.685008e-03
9.500000e+01	1.000000e+02	1.296451e+00	5.568733e-03	5.568733e-03
1.000000e+02	1.050000e+02	1.224979e+00	5.413058e-03	5.413058e-03
1.050000e+02	1.100000e+02	1.172403e+00	5.295621e-03	5.295621e-03
1.100000e+02	1.150000e+02	1.099974e+00	5.129436e-03	5.129436e-03
1.150000e+02	1.200000e+02	1.043810e+00	4.996769e-03	4.996769e-03
1.200000e+02	1.250000e+02	1.010586e+00	4.916602e-03	4.916602e-03
1.250000e+02	1.300000e+02	9.516476e-01	4.771077e-03	4.771077e-03
1.300000e+02	1.350000e+02	9.223458e-01	4.697051e-03	4.697051e-03
1.350000e+02	1.400000e+02	8.850550e-01	4.601120e-03	4.601120e-03
1.400000e+02	1.450000e+02	8.402054e-01	4.483025e-03	4.483025e-03
1.450000e+02	1.500000e+02	8.138458e-01	4.412142e-03	4.412142e-03
1.500000e+02	1.550000e+02	7.822958e-01	4.325774e-03	4.325774e-03
1.550000e+02	1.600000e+02	7.590696e-01	4.261075e-03	4.261075e-03
1.600000e+02	1.650000e+02	7.271846e-01	4.170621e-03	4.170621e-03
1.650000e+02	1.700000e+02	6.979068e-01	4.085800e-03	4.085800e-03
1.700000e+02	1.750000e+02	6.715712e-01	4.007970e-03	4.007970e-03
1.750000e+02	1.800000e+02	6.612138e-01	3.976943e-03	3.976943e-03
1.800000e+02	1.850000e+02	6.330842e-01	3.891430e-03	3.891430e-03
1.850000e+02	1.900000e+02	6.160774e-01	3.838805e-03	3.838805e-03
1.900000e+02	1.950000e+02	5.932340e-01	3.766963e-03	3.766963e-03
1.950000e+02	2.000000e+02	5.695534e-01	3.691013e-03	3.691013e-03
2.000000e+02	2.050000e+02	5.589808e-01	3.656595e-03	3.656595e-03
2.050000e+02	2.100000e+02	5.356112e-01	3.579342e-03	3.579342e-03
2.100000e+02	2.150000e+02	5.200156e-01	3.526847e-03	3.526847e-03
2.150000e+02	2.200000e+02	5.064530e-01	3.480551e-03	3.480551e-03
2.200000e+02	2.250000e+02	4.912880e-01	3.428044e-03	3.428044e-03
2.250000e+02	2.300000e+02	4.731328e-01	3.364108e-03	3.364108e-03
2.300000e+02	2.350000e+02	4.627278e-01	3.326911e-03	3.326911e-03
2.350000e+02	2.400000e+02	4.433766e-01	3.256603e-03	3.256603e-03
2.400000e+02	2.450000e+02	4.320386e-01	3.214694e-03	3.214694e-03
2.450000e+02	2.500000e+02	4.198396e-01	3.168985e-03	3.168985e-03
2.500000e+02	2.550000e+02	4.100564e-01	3.131845e-03	3.131845e-03
2.550000e+02	2.600000e+02	4.029762e-01	3.104689e-03	3.104689e-03
2.600000e+02	2.650000e+02	3.859692e-01	3.038469e-03	3.038469e-03
2.650000e+02	2.700000e+02	3.728852e-01	2.986524e-03	2.986524e-03
2.700000e+02	2.750000e+02	3.666900e-01	2.961610e-03	2.961610e-03
2.750000e+02	2.800000e+02	3.526968e-01	2.904552e-03	2.904552e-03
2.800000e+02	2.850000e+02	3.464298e-01	2.878632e-03	2.878632e-03
2.850000e+02	2.900000e+02	3.416698e-01	2.858786e-03	2.858786e-03
2.900000e+02	2.950000e+02	3.208836e-01	2.770461e-03	2.770461e-03
2.950000e+02	3.000000e+02	3.116744e-01	2.730417e-03	2.730417e-03
3.000000e+02	3.050000e+02	3.025850e-01	2.690309e-03	2.690309e-03
3.050000e+02	3.100000e+02	2.968682e-01	2.664773e-03	2.664773e-03
3.100000e+02	3.150000e+02	2.889268e-01	2.628889e-03	2.628889e-03
3.150000e+02	3.200000e+02	2.790958e-01	2.583777e-03	2.583777e-03
3.200000e+02	3.250000e+02	2.657006e-01	2.521011e-03	2.521011e-03
3.250000e+02	3.300000e+02	2.630694e-01	2.508498e-03	2.508498e-03
3.300000e+02	3.350000e+02	2.558458e-01	2.473816e-03	2.473816e-03
3.350000e+02	3.400000e+02	2.463974e-01	2.427708e-03	2.427708e-03
3.400000e+02	3.450000e+02	2.387910e-01	2.389942e-03	2.389942e-03
3.450000e+02	3.500000e+02	2.313998e-01	2.352664e-03	2.352664e-03
3.500000e+02	3.550000e+02	2.249414e-01	2.319600e-03	2.319600e-03
3.550000e+02	3.600000e+02	2.162586e-01	2.274390e-03	2.274390e-03
3.600000e+02	3.650000e+02	2.141058e-01	2.263041e-03	2.263041e-03
3.650000e+02	3.700000e+02	2.029352e-01	2.203216e-03	2.203216e-03
3.700000e+02	3.750000e+02	1.979599e-01	2.176040e-03	2.176040e-03
3.750000e+02	3.800000e+02	1.897554e-01	2.130470e-03	2.130470e-03
3.800000e+02	3.850000e+02	1.860479e-01	2.109554e-03	2.109554e-03
3.850000e+02	3.900000e+02	1.771019e-01	2.058212e-03	2.058212e-03
3.900000e+02	3.950000e+02	1.769823e-01	2.057516e-03	2.057516e-03
3.950000e+02	4.000000e+02	1.625587e-01	1.971894e-03	1.971894e-03
4.000000e+02	4.050000e+02	1.562439e-01	1.933214e-03	1.933214e-03
4.050000e+02	4.100000e+02	1.528233e-01	1.911935e-03	1.911935e-03
4.100000e+02	4.150000e+02	1.461736e-01	1.869877e-03	1.869877e-03
4.150000e+02	4.200000e+02	1.368928e-01	1.809542e-03	1.809542e-03
4.200000e+02	4.250000e+02	1.339267e-01	1.789831e-03	1.789831e-03
4.250000e+02	4.300000e+02	1.253156e-01	1.731335e-03	1.731335e-03
4.300000e+02	4.350000e+02	1.210818e-01	1.701837e-03	1.701837e-03
4.350000e+02	4.400000e+02	1.130209e-01	1.644212e-03	1.644212e-03
4.400000e+02	4.450000e+02	1.083804e-01	1.610104e-03	1.610104e-03
4.450000e+02	4.500000e+02	9.998460e-02	1.546482e-03	1.546482e-03
4.500000e+02	4.550000e+02	9.240202e-02	1.486686e-03	1.486686e-03
4.550000e+02	4.600000e+02	8.902934e-02	1.459301e-03	1.459301e-03
4.600000e+02	4.650000e+02	8.077702e-02	1.390024e-03	1.390024e-03
4.650000e+02	4.700000e+02	7.642362e-02	1.352048e-03	1.352048e-03
4.700000e+02	4.750000e+02	6.982178e-02	1.292331e-03	1.292331e-03
4.750000e+02	4.800000e+02	6.013428e-02	1.199332e-03	1.199332e-03
4.800000e+02	4.850000e+02	5.202548e-02	1.115543e-03	1.115543e-03
4.850000e+02	4.900000e+02	4.640434e-02	1.053556e-03	1.053556e-03
4.900000e+02	4.950000e+02	3.387038e-02	9.000951e-04	9.000951e-04
4.950000e+02	5.000000e+02	1.889661e-02	6.723112e-04	6.723112e-04
# END HISTO1D



==> figure/2HDM/bbh2/mh2-10/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_qT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_qT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_qT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_qT
ScaledBy=2.29625999999999973e-04
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	7.513362e-02	1.857559e-03	1.857559e-03
3.000000e+01	3.500000e+01	7.211634e-01	5.754961e-03	5.754961e-03
3.500000e+01	4.000000e+01	9.297098e-01	6.534303e-03	6.534303e-03
4.000000e+01	4.500000e+01	9.756350e-01	6.693746e-03	6.693746e-03
4.500000e+01	5.000000e+01	9.549686e-01	6.622471e-03	6.622471e-03
5.000000e+01	5.500000e+01	9.365526e-01	6.558305e-03	6.558305e-03
5.500000e+01	6.000000e+01	8.982510e-01	6.422800e-03	6.422800e-03
6.000000e+01	6.500000e+01	8.610974e-01	6.288567e-03	6.288567e-03
6.500000e+01	7.000000e+01	8.362060e-01	6.197010e-03	6.197010e-03
7.000000e+01	7.500000e+01	7.763196e-01	5.970982e-03	5.970982e-03
7.500000e+01	8.000000e+01	7.439882e-01	5.845324e-03	5.845324e-03
8.000000e+01	8.500000e+01	7.152390e-01	5.731274e-03	5.731274e-03
8.500000e+01	9.000000e+01	6.849744e-01	5.608706e-03	5.608706e-03
9.000000e+01	9.500000e+01	6.457542e-01	5.445768e-03	5.445768e-03
9.500000e+01	1.000000e+02	6.166376e-01	5.321579e-03	5.321579e-03
1.000000e+02	1.050000e+02	5.992780e-01	5.246138e-03	5.246138e-03
1.050000e+02	1.100000e+02	5.908276e-01	5.209019e-03	5.209019e-03
1.100000e+02	1.150000e+02	5.562920e-01	5.054485e-03	5.054485e-03
1.150000e+02	1.200000e+02	5.303442e-01	4.935196e-03	4.935196e-03
1.200000e+02	1.250000e+02	5.156482e-01	4.866338e-03	4.866338e-03
1.250000e+02	1.300000e+02	4.954410e-01	4.770034e-03	4.770034e-03
1.300000e+02	1.350000e+02	4.770250e-01	4.680542e-03	4.680542e-03
1.350000e+02	1.400000e+02	4.678860e-01	4.635489e-03	4.635489e-03
1.400000e+02	1.450000e+02	4.519498e-01	4.555863e-03	4.555863e-03
1.450000e+02	1.500000e+02	4.390908e-01	4.490583e-03	4.490583e-03
1.500000e+02	1.550000e+02	4.168630e-01	4.375445e-03	4.375445e-03
1.550000e+02	1.600000e+02	4.155312e-01	4.368450e-03	4.368450e-03
1.600000e+02	1.650000e+02	3.948648e-01	4.258433e-03	4.258433e-03
1.650000e+02	1.700000e+02	3.876546e-01	4.219374e-03	4.219374e-03
1.700000e+02	1.750000e+02	3.747038e-01	4.148294e-03	4.148294e-03
1.750000e+02	1.800000e+02	3.615690e-01	4.074940e-03	4.074940e-03
1.800000e+02	1.850000e+02	3.626254e-01	4.080888e-03	4.080888e-03
1.850000e+02	1.900000e+02	3.520166e-01	4.020751e-03	4.020751e-03
1.900000e+02	1.950000e+02	3.442094e-01	3.975913e-03	3.975913e-03
1.950000e+02	2.000000e+02	3.259312e-01	3.868908e-03	3.868908e-03
2.000000e+02	2.050000e+02	3.261608e-01	3.870271e-03	3.870271e-03
2.050000e+02	2.100000e+02	3.192260e-01	3.828906e-03	3.828906e-03
2.100000e+02	2.150000e+02	3.061834e-01	3.749870e-03	3.749870e-03
2.150000e+02	2.200000e+02	3.022338e-01	3.725607e-03	3.725607e-03
2.200000e+02	2.250000e+02	2.941050e-01	3.675164e-03	3.675164e-03
2.250000e+02	2.300000e+02	2.907984e-01	3.654446e-03	3.654446e-03
2.300000e+02	2.350000e+02	2.873080e-01	3.632448e-03	3.632448e-03
2.350000e+02	2.400000e+02	2.760564e-01	3.560610e-03	3.560610e-03
2.400000e+02	2.450000e+02	2.791792e-01	3.580693e-03	3.580693e-03
2.450000e+02	2.500000e+02	2.656314e-01	3.492731e-03	3.492731e-03
2.500000e+02	2.550000e+02	2.617278e-01	3.466972e-03	3.466972e-03
2.550000e+02	2.600000e+02	2.539664e-01	3.415180e-03	3.415180e-03
2.600000e+02	2.650000e+02	2.461132e-01	3.361963e-03	3.361963e-03
2.650000e+02	2.700000e+02	2.492360e-01	3.383226e-03	3.383226e-03
2.700000e+02	2.750000e+02	2.389028e-01	3.312350e-03	3.312350e-03
2.750000e+02	2.800000e+02	2.363770e-01	3.294793e-03	3.294793e-03
2.800000e+02	2.850000e+02	2.367444e-01	3.297353e-03	3.297353e-03
2.850000e+02	2.900000e+02	2.311416e-01	3.258101e-03	3.258101e-03
2.900000e+02	2.950000e+02	2.247580e-01	3.212795e-03	3.212795e-03
2.950000e+02	3.000000e+02	2.215432e-01	3.189736e-03	3.189736e-03
3.000000e+02	3.050000e+02	2.225994e-01	3.197331e-03	3.197331e-03
3.050000e+02	3.100000e+02	2.163996e-01	3.152490e-03	3.152490e-03
3.100000e+02	3.150000e+02	2.095566e-01	3.102246e-03	3.102246e-03
3.150000e+02	3.200000e+02	2.031272e-01	3.054285e-03	3.054285e-03
3.200000e+02	3.250000e+02	2.013820e-01	3.041136e-03	3.041136e-03
3.250000e+02	3.300000e+02	2.003258e-01	3.033150e-03	3.033150e-03
3.300000e+02	3.350000e+02	2.014738e-01	3.041830e-03	3.041830e-03
3.350000e+02	3.400000e+02	1.989480e-01	3.022701e-03	3.022701e-03
3.400000e+02	3.450000e+02	1.894414e-01	2.949599e-03	2.949599e-03
3.450000e+02	3.500000e+02	1.887526e-01	2.944232e-03	2.944232e-03
3.500000e+02	3.550000e+02	1.850786e-01	2.915436e-03	2.915436e-03
3.550000e+02	3.600000e+02	1.849867e-01	2.914713e-03	2.914713e-03
3.600000e+02	3.650000e+02	1.798890e-01	2.874272e-03	2.874272e-03
3.650000e+02	3.700000e+02	1.812668e-01	2.885258e-03	2.885258e-03
3.700000e+02	3.750000e+02	1.761231e-01	2.844027e-03	2.844027e-03
3.750000e+02	3.800000e+02	1.696018e-01	2.790877e-03	2.790877e-03
3.800000e+02	3.850000e+02	1.732299e-01	2.820570e-03	2.820570e-03
3.850000e+02	3.900000e+02	1.675811e-01	2.774201e-03	2.774201e-03
3.900000e+02	3.950000e+02	1.658359e-01	2.759719e-03	2.759719e-03
3.950000e+02	4.000000e+02	1.656522e-01	2.758190e-03	2.758190e-03
4.000000e+02	4.050000e+02	1.613352e-01	2.722012e-03	2.722012e-03
4.050000e+02	4.100000e+02	1.588093e-01	2.700621e-03	2.700621e-03
4.100000e+02	4.150000e+02	1.579827e-01	2.693583e-03	2.693583e-03
4.150000e+02	4.200000e+02	1.542627e-01	2.661681e-03	2.661681e-03
4.200000e+02	4.250000e+02	1.618863e-01	2.726658e-03	2.726658e-03
4.250000e+02	4.300000e+02	1.515072e-01	2.637802e-03	2.637802e-03
4.300000e+02	4.350000e+02	1.522420e-01	2.644191e-03	2.644191e-03
4.350000e+02	4.400000e+02	1.511398e-01	2.634602e-03	2.634602e-03
4.400000e+02	4.450000e+02	1.466851e-01	2.595485e-03	2.595485e-03
4.450000e+02	4.500000e+02	1.498080e-01	2.622969e-03	2.622969e-03
4.500000e+02	4.550000e+02	1.411741e-01	2.546262e-03	2.546262e-03
4.550000e+02	4.600000e+02	1.468688e-01	2.597110e-03	2.597110e-03
4.600000e+02	4.650000e+02	1.390156e-01	2.526721e-03	2.526721e-03
4.650000e+02	4.700000e+02	1.365815e-01	2.504503e-03	2.504503e-03
4.700000e+02	4.750000e+02	1.379593e-01	2.517103e-03	2.517103e-03
4.750000e+02	4.800000e+02	1.383726e-01	2.520871e-03	2.520871e-03
4.800000e+02	4.850000e+02	1.348364e-01	2.488451e-03	2.488451e-03
4.850000e+02	4.900000e+02	1.383726e-01	2.520871e-03	2.520871e-03
4.900000e+02	4.950000e+02	1.273506e-01	2.418388e-03	2.418388e-03
4.950000e+02	5.000000e+02	1.278558e-01	2.423180e-03	2.423180e-03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_qT
ScaledBy=1.19598794290073942e-04
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	3.221992e-02	8.778911e-04	8.778911e-04
3.000000e+01	3.500000e+01	1.053928e+00	5.020928e-03	5.020928e-03
3.500000e+01	4.000000e+01	1.515747e+00	6.021321e-03	6.021321e-03
4.000000e+01	4.500000e+01	1.651635e+00	6.285437e-03	6.285437e-03
4.500000e+01	5.000000e+01	1.656682e+00	6.295033e-03	6.295033e-03
5.000000e+01	5.500000e+01	1.637810e+00	6.259075e-03	6.259075e-03
5.500000e+01	6.000000e+01	1.589181e+00	6.165454e-03	6.165454e-03
6.000000e+01	6.500000e+01	1.539811e+00	6.068929e-03	6.068929e-03
6.500000e+01	7.000000e+01	1.457192e+00	5.903870e-03	5.903870e-03
7.000000e+01	7.500000e+01	1.408969e+00	5.805361e-03	5.805361e-03
7.500000e+01	8.000000e+01	1.354719e+00	5.692501e-03	5.692501e-03
8.000000e+01	8.500000e+01	1.295279e+00	5.566216e-03	5.566216e-03
8.500000e+01	9.000000e+01	1.227634e+00	5.418921e-03	5.418921e-03
9.000000e+01	9.500000e+01	1.185272e+00	5.324605e-03	5.324605e-03
9.500000e+01	1.000000e+02	1.138581e+00	5.218675e-03	5.218675e-03
1.000000e+02	1.050000e+02	1.089521e+00	5.105005e-03	5.105005e-03
1.050000e+02	1.100000e+02	1.050556e+00	5.012887e-03	5.012887e-03
1.100000e+02	1.150000e+02	1.008744e+00	4.912119e-03	4.912119e-03
1.150000e+02	1.200000e+02	9.740844e-01	4.826993e-03	4.826993e-03
1.200000e+02	1.250000e+02	9.462656e-01	4.757567e-03	4.757567e-03
1.250000e+02	1.300000e+02	9.113668e-01	4.669012e-03	4.669012e-03
1.300000e+02	1.350000e+02	8.793620e-01	4.586298e-03	4.586298e-03
1.350000e+02	1.400000e+02	8.468552e-01	4.500730e-03	4.500730e-03
1.400000e+02	1.450000e+02	8.213088e-01	4.432325e-03	4.432325e-03
1.450000e+02	1.500000e+02	8.014794e-01	4.378492e-03	4.378492e-03
1.500000e+02	1.550000e+02	7.798558e-01	4.319024e-03	4.319024e-03
1.550000e+02	1.600000e+02	7.570364e-01	4.255365e-03	4.255365e-03
1.600000e+02	1.650000e+02	7.317772e-01	4.183770e-03	4.183770e-03
1.650000e+02	1.700000e+02	7.189562e-01	4.146958e-03	4.146958e-03
1.700000e+02	1.750000e+02	6.977872e-01	4.085450e-03	4.085450e-03
1.750000e+02	1.800000e+02	6.726954e-01	4.011323e-03	4.011323e-03
1.800000e+02	1.850000e+02	6.648976e-01	3.988006e-03	3.988006e-03
1.850000e+02	1.900000e+02	6.477470e-01	3.936236e-03	3.936236e-03
1.900000e+02	1.950000e+02	6.238274e-01	3.862875e-03	3.862875e-03
1.950000e+02	2.000000e+02	6.143790e-01	3.833510e-03	3.833510e-03
2.000000e+02	2.050000e+02	5.943582e-01	3.770531e-03	3.770531e-03
2.050000e+02	2.100000e+02	5.889762e-01	3.753421e-03	3.753421e-03
2.100000e+02	2.150000e+02	5.755812e-01	3.710494e-03	3.710494e-03
2.150000e+02	2.200000e+02	5.605118e-01	3.661599e-03	3.661599e-03
2.200000e+02	2.250000e+02	5.503218e-01	3.628163e-03	3.628163e-03
2.250000e+02	2.300000e+02	5.378118e-01	3.586688e-03	3.586688e-03
2.300000e+02	2.350000e+02	5.224554e-01	3.535111e-03	3.535111e-03
2.350000e+02	2.400000e+02	5.092038e-01	3.489990e-03	3.489990e-03
2.400000e+02	2.450000e+02	5.072424e-01	3.483262e-03	3.483262e-03
2.450000e+02	2.500000e+02	4.905942e-01	3.425623e-03	3.425623e-03
2.500000e+02	2.550000e+02	4.819114e-01	3.395174e-03	3.395174e-03
2.550000e+02	2.600000e+02	4.754770e-01	3.372432e-03	3.372432e-03
2.600000e+02	2.650000e+02	4.687076e-01	3.348339e-03	3.348339e-03
2.650000e+02	2.700000e+02	4.522030e-01	3.288858e-03	3.288858e-03
2.700000e+02	2.750000e+02	4.500264e-01	3.280933e-03	3.280933e-03
2.750000e+02	2.800000e+02	4.427786e-01	3.254406e-03	3.254406e-03
2.800000e+02	2.850000e+02	4.338566e-01	3.221451e-03	3.221451e-03
2.850000e+02	2.900000e+02	4.194568e-01	3.167540e-03	3.167540e-03
2.900000e+02	2.950000e+02	4.124244e-01	3.140875e-03	3.140875e-03
2.950000e+02	3.000000e+02	4.104392e-01	3.133306e-03	3.133306e-03
3.000000e+02	3.050000e+02	4.014932e-01	3.098971e-03	3.098971e-03
3.050000e+02	3.100000e+02	4.019716e-01	3.100817e-03	3.100817e-03
3.100000e+02	3.150000e+02	3.945086e-01	3.071897e-03	3.071897e-03
3.150000e+02	3.200000e+02	3.885048e-01	3.048432e-03	3.048432e-03
3.200000e+02	3.250000e+02	3.822616e-01	3.023840e-03	3.023840e-03
3.250000e+02	3.300000e+02	3.804198e-01	3.016546e-03	3.016546e-03
3.300000e+02	3.350000e+02	3.692254e-01	2.971832e-03	2.971832e-03
3.350000e+02	3.400000e+02	3.651112e-01	2.955228e-03	2.955228e-03
3.400000e+02	3.450000e+02	3.539168e-01	2.909571e-03	2.909571e-03
3.450000e+02	3.500000e+02	3.543234e-01	2.911242e-03	2.911242e-03
3.500000e+02	3.550000e+02	3.458558e-01	2.876245e-03	2.876245e-03
3.550000e+02	3.600000e+02	3.434160e-01	2.866082e-03	2.866082e-03
3.600000e+02	3.650000e+02	3.409044e-01	2.855583e-03	2.855583e-03
3.650000e+02	3.700000e+02	3.284662e-01	2.803004e-03	2.803004e-03
3.700000e+02	3.750000e+02	3.361204e-01	2.835475e-03	2.835475e-03
3.750000e+02	3.800000e+02	3.190656e-01	2.762602e-03	2.762602e-03
3.800000e+02	3.850000e+02	3.174870e-01	2.755760e-03	2.755760e-03
3.850000e+02	3.900000e+02	3.151428e-01	2.745567e-03	2.745567e-03
3.900000e+02	3.950000e+02	3.101436e-01	2.723703e-03	2.723703e-03
3.950000e+02	4.000000e+02	3.048574e-01	2.700391e-03	2.700391e-03
4.000000e+02	4.050000e+02	3.043072e-01	2.697954e-03	2.697954e-03
4.050000e+02	4.100000e+02	3.051682e-01	2.701768e-03	2.701768e-03
4.100000e+02	4.150000e+02	2.919406e-01	2.642565e-03	2.642565e-03
4.150000e+02	4.200000e+02	2.887114e-01	2.627909e-03	2.627909e-03
4.200000e+02	4.250000e+02	2.895248e-01	2.631609e-03	2.631609e-03
4.250000e+02	4.300000e+02	2.834492e-01	2.603850e-03	2.603850e-03
4.300000e+02	4.350000e+02	2.858172e-01	2.614705e-03	2.614705e-03
4.350000e+02	4.400000e+02	2.776128e-01	2.576903e-03	2.576903e-03
4.400000e+02	4.450000e+02	2.727330e-01	2.554155e-03	2.554155e-03
4.450000e+02	4.500000e+02	2.744314e-01	2.562095e-03	2.562095e-03
4.500000e+02	4.550000e+02	2.676860e-01	2.530412e-03	2.530412e-03
4.550000e+02	4.600000e+02	2.622324e-01	2.504502e-03	2.504502e-03
4.600000e+02	4.650000e+02	2.601274e-01	2.494431e-03	2.494431e-03
4.650000e+02	4.700000e+02	2.604622e-01	2.496036e-03	2.496036e-03
4.700000e+02	4.750000e+02	2.566830e-01	2.477860e-03	2.477860e-03
4.750000e+02	4.800000e+02	2.530232e-01	2.460133e-03	2.460133e-03
4.800000e+02	4.850000e+02	2.500572e-01	2.445671e-03	2.445671e-03
4.850000e+02	4.900000e+02	2.514684e-01	2.452563e-03	2.452563e-03
4.900000e+02	4.950000e+02	2.480240e-01	2.435708e-03	2.435708e-03
4.950000e+02	5.000000e+02	2.402740e-01	2.397352e-03	2.397352e-03
# END HISTO1D



==> figure/2HDM/bbh2/mh2-10/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/FO.yoda/RAnalysis/h_z
ScaledBy=2.29625999999999973e-04
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	2.595692e+02	2.441390e+00	2.441390e+00
1.000000e-02	2.000000e-02	3.507996e+02	2.838181e+00	2.838181e+00
2.000000e-02	3.000000e-02	3.783088e+02	2.947364e+00	2.947364e+00
3.000000e-02	4.000000e-02	3.959671e+02	3.015366e+00	3.015366e+00
4.000000e-02	5.000000e-02	4.072417e+02	3.057994e+00	3.057994e+00
5.000000e-02	6.000000e-02	4.101120e+02	3.068752e+00	3.068752e+00
6.000000e-02	7.000000e-02	4.122016e+02	3.076560e+00	3.076560e+00
7.000000e-02	8.000000e-02	4.170238e+02	3.094503e+00	3.094503e+00
8.000000e-02	9.000000e-02	4.215244e+02	3.111157e+00	3.111157e+00
9.000000e-02	1.000000e-01	4.193660e+02	3.103181e+00	3.103181e+00
1.000000e-01	1.100000e-01	4.189526e+02	3.101651e+00	3.101651e+00
1.100000e-01	1.200000e-01	4.193889e+02	3.103266e+00	3.103266e+00
1.200000e-01	1.300000e-01	4.139927e+02	3.083237e+00	3.083237e+00
1.300000e-01	1.400000e-01	4.133957e+02	3.081013e+00	3.081013e+00
1.400000e-01	1.500000e-01	4.129824e+02	3.079472e+00	3.079472e+00
1.500000e-01	1.600000e-01	4.059328e+02	3.053076e+00	3.053076e+00
1.600000e-01	1.700000e-01	4.060017e+02	3.053335e+00	3.053335e+00
1.700000e-01	1.800000e-01	3.998478e+02	3.030106e+00	3.030106e+00
1.800000e-01	1.900000e-01	3.936938e+02	3.006698e+00	3.006698e+00
1.900000e-01	2.000000e-01	3.934871e+02	3.005909e+00	3.005909e+00
2.000000e-01	2.100000e-01	3.908694e+02	2.995893e+00	2.995893e+00
2.100000e-01	2.200000e-01	3.849910e+02	2.973280e+00	2.973280e+00
2.200000e-01	2.300000e-01	3.797096e+02	2.952815e+00	2.952815e+00
2.300000e-01	2.400000e-01	3.752318e+02	2.935353e+00	2.935353e+00
2.400000e-01	2.500000e-01	3.689171e+02	2.910549e+00	2.910549e+00
2.500000e-01	2.600000e-01	3.715349e+02	2.920857e+00	2.920857e+00
2.600000e-01	2.700000e-01	3.605817e+02	2.877480e+00	2.877480e+00
2.700000e-01	2.800000e-01	3.593188e+02	2.872437e+00	2.872437e+00
2.800000e-01	2.900000e-01	3.550248e+02	2.855222e+00	2.855222e+00
2.900000e-01	3.000000e-01	3.503174e+02	2.836230e+00	2.836230e+00
3.000000e-01	3.100000e-01	3.371369e+02	2.782362e+00	2.782362e+00
3.100000e-01	3.200000e-01	3.411783e+02	2.798989e+00	2.798989e+00
3.200000e-01	3.300000e-01	3.322918e+02	2.762297e+00	2.762297e+00
3.300000e-01	3.400000e-01	3.286178e+02	2.746983e+00	2.746983e+00
3.400000e-01	3.500000e-01	3.200986e+02	2.711143e+00	2.711143e+00
3.500000e-01	3.600000e-01	3.109825e+02	2.672259e+00	2.672259e+00
3.600000e-01	3.700000e-01	3.094899e+02	2.665838e+00	2.665838e+00
3.700000e-01	3.800000e-01	3.048056e+02	2.645587e+00	2.645587e+00
3.800000e-01	3.900000e-01	3.017515e+02	2.632299e+00	2.632299e+00
3.900000e-01	4.000000e-01	3.019123e+02	2.633000e+00	2.633000e+00
4.000000e-01	4.100000e-01	2.892599e+02	2.577239e+00	2.577239e+00
4.100000e-01	4.200000e-01	2.890532e+02	2.576318e+00	2.576318e+00
4.200000e-01	4.300000e-01	2.801437e+02	2.536302e+00	2.536302e+00
4.300000e-01	4.400000e-01	2.736453e+02	2.506713e+00	2.506713e+00
4.400000e-01	4.500000e-01	2.699713e+02	2.489828e+00	2.489828e+00
4.500000e-01	4.600000e-01	2.624855e+02	2.455066e+00	2.455066e+00
4.600000e-01	4.700000e-01	2.607403e+02	2.446891e+00	2.446891e+00
4.700000e-01	4.800000e-01	2.519227e+02	2.405161e+00	2.405161e+00
4.800000e-01	4.900000e-01	2.498561e+02	2.395276e+00	2.395276e+00
4.900000e-01	5.000000e-01	2.406251e+02	2.350612e+00	2.350612e+00
5.000000e-01	5.100000e-01	2.401658e+02	2.348368e+00	2.348368e+00
5.100000e-01	5.200000e-01	2.339889e+02	2.317972e+00	2.317972e+00
5.200000e-01	5.300000e-01	2.260438e+02	2.278279e+00	2.278279e+00
5.300000e-01	5.400000e-01	2.200736e+02	2.247990e+00	2.247990e+00
5.400000e-01	5.500000e-01	2.147692e+02	2.220734e+00	2.220734e+00
5.500000e-01	5.600000e-01	2.075360e+02	2.183018e+00	2.183018e+00
5.600000e-01	5.700000e-01	2.031272e+02	2.159706e+00	2.159706e+00
5.700000e-01	5.800000e-01	2.002798e+02	2.144515e+00	2.144515e+00
5.800000e-01	5.900000e-01	1.953199e+02	2.117794e+00	2.117794e+00
5.900000e-01	6.000000e-01	1.827593e+02	2.048568e+00	2.048568e+00
6.000000e-01	6.100000e-01	1.851934e+02	2.062164e+00	2.062164e+00
6.100000e-01	6.200000e-01	1.786720e+02	2.025530e+00	2.025530e+00
6.200000e-01	6.300000e-01	1.730921e+02	1.993651e+00	1.993651e+00
6.300000e-01	6.400000e-01	1.668463e+02	1.957351e+00	1.957351e+00
6.400000e-01	6.500000e-01	1.584419e+02	1.907417e+00	1.907417e+00
6.500000e-01	6.600000e-01	1.515072e+02	1.865208e+00	1.865208e+00
6.600000e-01	6.700000e-01	1.512546e+02	1.863652e+00	1.863652e+00
6.700000e-01	6.800000e-01	1.448481e+02	1.823757e+00	1.823757e+00
6.800000e-01	6.900000e-01	1.386023e+02	1.784003e+00	1.784003e+00
6.900000e-01	7.000000e-01	1.344001e+02	1.756752e+00	1.756752e+00
7.000000e-01	7.100000e-01	1.275802e+02	1.711600e+00	1.711600e+00
7.100000e-01	7.200000e-01	1.265699e+02	1.704809e+00	1.704809e+00
7.200000e-01	7.300000e-01	1.191989e+02	1.654423e+00	1.654423e+00
7.300000e-01	7.400000e-01	1.120116e+02	1.603770e+00	1.603770e+00
7.400000e-01	7.500000e-01	1.067991e+02	1.566009e+00	1.566009e+00
7.500000e-01	7.600000e-01	1.022984e+02	1.532657e+00	1.532657e+00
7.600000e-01	7.700000e-01	9.745327e+01	1.495921e+00	1.495921e+00
7.700000e-01	7.800000e-01	9.253928e+01	1.457718e+00	1.457718e+00
7.800000e-01	7.900000e-01	8.819935e+01	1.423125e+00	1.423125e+00
7.900000e-01	8.000000e-01	8.351498e+01	1.384818e+00	1.384818e+00
8.000000e-01	8.100000e-01	7.754470e+01	1.334402e+00	1.334402e+00
8.100000e-01	8.200000e-01	7.430697e+01	1.306247e+00	1.306247e+00
8.200000e-01	8.300000e-01	6.725746e+01	1.242741e+00	1.242741e+00
8.300000e-01	8.400000e-01	6.229753e+01	1.196041e+00	1.196041e+00
8.400000e-01	8.500000e-01	5.651096e+01	1.139140e+00	1.139140e+00
8.500000e-01	8.600000e-01	5.384730e+01	1.111969e+00	1.111969e+00
8.600000e-01	8.700000e-01	4.930070e+01	1.063989e+00	1.063989e+00
8.700000e-01	8.800000e-01	4.372079e+01	1.001970e+00	1.001970e+00
8.800000e-01	8.900000e-01	3.940382e+01	9.512172e-01	9.512172e-01
8.900000e-01	9.000000e-01	3.467353e+01	8.922972e-01	8.922972e-01
9.000000e-01	9.100000e-01	3.056322e+01	8.377416e-01	8.377416e-01
9.100000e-01	9.200000e-01	2.569515e+01	7.681324e-01	7.681324e-01
9.200000e-01	9.300000e-01	2.346778e+01	7.340853e-01	7.340853e-01
9.300000e-01	9.400000e-01	1.797972e+01	6.425426e-01	6.425426e-01
9.400000e-01	9.500000e-01	1.446644e+01	5.763567e-01	5.763567e-01
9.500000e-01	9.600000e-01	1.026428e+01	4.854839e-01	4.854839e-01
9.600000e-01	9.700000e-01	7.348032e+00	4.107675e-01	4.107675e-01
9.700000e-01	9.800000e-01	4.202156e+00	3.106323e-01	3.106323e-01
9.800000e-01	9.900000e-01	1.515532e+00	1.865491e-01	1.865491e-01
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_mh2-10/RS.yoda/RAnalysis/h_z
ScaledBy=1.19598794290073942e-04
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	6.768096e+01	8.996978e-01	8.996978e-01
1.000000e-02	2.000000e-02	3.011617e+02	1.897856e+00	1.897856e+00
2.000000e-02	3.000000e-02	4.166583e+02	2.232304e+00	2.232304e+00
3.000000e-02	4.000000e-02	4.891471e+02	2.418706e+00	2.418706e+00
4.000000e-02	5.000000e-02	5.380630e+02	2.536763e+00	2.536763e+00
5.000000e-02	6.000000e-02	5.692065e+02	2.609146e+00	2.609146e+00
6.000000e-02	7.000000e-02	5.934492e+02	2.664129e+00	2.664129e+00
7.000000e-02	8.000000e-02	6.115924e+02	2.704546e+00	2.704546e+00
8.000000e-02	9.000000e-02	6.235044e+02	2.730758e+00	2.730758e+00
9.000000e-02	1.000000e-01	6.406190e+02	2.767982e+00	2.767982e+00
1.000000e-01	1.100000e-01	6.500075e+02	2.788191e+00	2.788191e+00
1.100000e-01	1.200000e-01	6.528061e+02	2.794187e+00	2.794187e+00
1.200000e-01	1.300000e-01	6.587143e+02	2.806803e+00	2.806803e+00
1.300000e-01	1.400000e-01	6.608312e+02	2.811309e+00	2.811309e+00
1.400000e-01	1.500000e-01	6.605800e+02	2.810775e+00	2.810775e+00
1.500000e-01	1.600000e-01	6.599940e+02	2.809528e+00	2.809528e+00
1.600000e-01	1.700000e-01	6.616923e+02	2.813141e+00	2.813141e+00
1.700000e-01	1.800000e-01	6.596711e+02	2.808841e+00	2.808841e+00
1.800000e-01	1.900000e-01	6.526745e+02	2.793906e+00	2.793906e+00
1.900000e-01	2.000000e-01	6.585468e+02	2.806446e+00	2.806446e+00
2.000000e-01	2.100000e-01	6.474840e+02	2.782774e+00	2.782774e+00
2.100000e-01	2.200000e-01	6.386815e+02	2.763793e+00	2.763793e+00
2.200000e-01	2.300000e-01	6.388011e+02	2.764052e+00	2.764052e+00
2.300000e-01	2.400000e-01	6.317447e+02	2.748744e+00	2.748744e+00
2.400000e-01	2.500000e-01	6.296996e+02	2.744291e+00	2.744291e+00
2.500000e-01	2.600000e-01	6.222008e+02	2.727901e+00	2.727901e+00
2.600000e-01	2.700000e-01	6.195576e+02	2.722101e+00	2.722101e+00
2.700000e-01	2.800000e-01	6.092363e+02	2.699332e+00	2.699332e+00
2.800000e-01	2.900000e-01	6.001348e+02	2.679093e+00	2.679093e+00
2.900000e-01	3.000000e-01	5.921695e+02	2.661255e+00	2.661255e+00
3.000000e-01	3.100000e-01	5.877324e+02	2.651266e+00	2.651266e+00
3.100000e-01	3.200000e-01	5.763227e+02	2.625405e+00	2.625405e+00
3.200000e-01	3.300000e-01	5.704623e+02	2.612022e+00	2.612022e+00
3.300000e-01	3.400000e-01	5.648651e+02	2.599177e+00	2.599177e+00
3.400000e-01	3.500000e-01	5.557876e+02	2.578207e+00	2.578207e+00
3.500000e-01	3.600000e-01	5.448203e+02	2.552643e+00	2.552643e+00
3.600000e-01	3.700000e-01	5.431340e+02	2.548689e+00	2.548689e+00
3.700000e-01	3.800000e-01	5.255171e+02	2.507014e+00	2.507014e+00
3.800000e-01	3.900000e-01	5.224195e+02	2.499615e+00	2.499615e+00
3.900000e-01	4.000000e-01	5.116795e+02	2.473788e+00	2.473788e+00
4.000000e-01	4.100000e-01	5.040730e+02	2.455332e+00	2.455332e+00
4.100000e-01	4.200000e-01	4.948281e+02	2.432711e+00	2.432711e+00
4.200000e-01	4.300000e-01	4.806915e+02	2.397710e+00	2.397710e+00
4.300000e-01	4.400000e-01	4.762304e+02	2.386558e+00	2.386558e+00
4.400000e-01	4.500000e-01	4.679901e+02	2.365820e+00	2.365820e+00
4.500000e-01	4.600000e-01	4.569391e+02	2.337720e+00	2.337720e+00
4.600000e-01	4.700000e-01	4.474191e+02	2.313240e+00	2.313240e+00
4.700000e-01	4.800000e-01	4.366911e+02	2.285339e+00	2.285339e+00
4.800000e-01	4.900000e-01	4.266687e+02	2.258961e+00	2.258961e+00
4.900000e-01	5.000000e-01	4.209878e+02	2.243872e+00	2.243872e+00
5.000000e-01	5.100000e-01	4.106903e+02	2.216259e+00	2.216259e+00
5.100000e-01	5.200000e-01	3.990892e+02	2.184733e+00	2.184733e+00
5.200000e-01	5.300000e-01	3.904063e+02	2.160836e+00	2.160836e+00
5.300000e-01	5.400000e-01	3.862084e+02	2.149187e+00	2.149187e+00
5.400000e-01	5.500000e-01	3.765927e+02	2.122264e+00	2.122264e+00
5.500000e-01	5.600000e-01	3.673238e+02	2.095984e+00	2.095984e+00
5.600000e-01	5.700000e-01	3.541081e+02	2.057933e+00	2.057933e+00
5.700000e-01	5.800000e-01	3.486424e+02	2.041990e+00	2.041990e+00
5.800000e-01	5.900000e-01	3.386320e+02	2.012461e+00	2.012461e+00
5.900000e-01	6.000000e-01	3.278921e+02	1.980290e+00	1.980290e+00
6.000000e-01	6.100000e-01	3.188743e+02	1.952869e+00	1.952869e+00
6.100000e-01	6.200000e-01	3.056586e+02	1.911973e+00	1.911973e+00
6.200000e-01	6.300000e-01	2.975977e+02	1.886593e+00	1.886593e+00
6.300000e-01	6.400000e-01	2.890703e+02	1.859367e+00	1.859367e+00
6.400000e-01	6.500000e-01	2.801961e+02	1.830604e+00	1.830604e+00
6.500000e-01	6.600000e-01	2.722667e+02	1.804515e+00	1.804515e+00
6.600000e-01	6.700000e-01	2.586204e+02	1.758712e+00	1.758712e+00
6.700000e-01	6.800000e-01	2.500213e+02	1.729226e+00	1.729226e+00
6.800000e-01	6.900000e-01	2.429530e+02	1.704608e+00	1.704608e+00
6.900000e-01	7.000000e-01	2.307061e+02	1.661089e+00	1.661089e+00
7.000000e-01	7.100000e-01	2.204325e+02	1.623683e+00	1.623683e+00
7.100000e-01	7.200000e-01	2.117736e+02	1.591473e+00	1.591473e+00
7.200000e-01	7.300000e-01	2.031744e+02	1.558827e+00	1.558827e+00
7.300000e-01	7.400000e-01	1.939773e+02	1.523137e+00	1.523137e+00
7.400000e-01	7.500000e-01	1.881050e+02	1.499904e+00	1.499904e+00
7.500000e-01	7.600000e-01	1.739564e+02	1.442393e+00	1.442393e+00
7.600000e-01	7.700000e-01	1.642450e+02	1.401553e+00	1.401553e+00
7.700000e-01	7.800000e-01	1.580618e+02	1.374918e+00	1.374918e+00
7.800000e-01	7.900000e-01	1.492832e+02	1.336192e+00	1.336192e+00
7.900000e-01	8.000000e-01	1.416169e+02	1.301430e+00	1.301430e+00
8.000000e-01	8.100000e-01	1.306856e+02	1.250194e+00	1.250194e+00
8.100000e-01	8.200000e-01	1.230432e+02	1.213088e+00	1.213088e+00
8.200000e-01	8.300000e-01	1.136906e+02	1.166073e+00	1.166073e+00
8.300000e-01	8.400000e-01	1.056296e+02	1.123974e+00	1.123974e+00
8.400000e-01	8.500000e-01	9.675542e+01	1.075724e+00	1.075724e+00
8.500000e-01	8.600000e-01	8.934030e+01	1.033682e+00	1.033682e+00
8.600000e-01	8.700000e-01	7.984416e+01	9.772034e-01	9.772034e-01
8.700000e-01	8.800000e-01	7.275195e+01	9.327939e-01	9.327939e-01
8.800000e-01	8.900000e-01	6.226313e+01	8.629366e-01	8.629366e-01
8.900000e-01	9.000000e-01	5.764662e+01	8.303292e-01	8.303292e-01
9.000000e-01	9.100000e-01	4.929862e+01	7.678578e-01	7.678578e-01
9.100000e-01	9.200000e-01	4.034067e+01	6.946003e-01	6.946003e-01
9.200000e-01	9.300000e-01	3.421722e+01	6.397138e-01	6.397138e-01
9.300000e-01	9.400000e-01	2.856019e+01	5.844455e-01	5.844455e-01
9.400000e-01	9.500000e-01	2.091783e+01	5.001747e-01	5.001747e-01
9.500000e-01	9.600000e-01	1.588272e+01	4.358387e-01	4.358387e-01
9.600000e-01	9.700000e-01	9.711423e+00	3.408040e-01	3.408040e-01
9.700000e-01	9.800000e-01	5.178628e+00	2.488690e-01	2.488690e-01
9.800000e-01	9.900000e-01	1.279707e+00	1.237139e-01	1.237139e-01
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bbh2/mh2-130/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(b,H)$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Delta R(b,H)$ [fb]
XLabel=$\Delta R(b,H)$
LegendXPos=0.8
XMax=3.14
YMax=70
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=4.86819000000000040e-06
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.314411e-02	1.131265e-03	1.131265e-03
5.000000e-02	1.000000e-01	7.857258e-02	2.765886e-03	2.765886e-03
1.000000e-01	1.500000e-01	2.577220e-01	5.009271e-03	5.009271e-03
1.500000e-01	2.000000e-01	5.443610e-01	7.280184e-03	7.280184e-03
2.000000e-01	2.500000e-01	9.275850e-01	9.503326e-03	9.503326e-03
2.500000e-01	3.000000e-01	1.558600e+00	1.231873e-02	1.231873e-02
3.000000e-01	3.500000e-01	2.353672e+00	1.513811e-02	1.513811e-02
3.500000e-01	4.000000e-01	3.204242e+00	1.766288e-02	1.766288e-02
4.000000e-01	4.500000e-01	4.206408e+00	2.023739e-02	2.023739e-02
4.500000e-01	5.000000e-01	5.164760e+00	2.242456e-02	2.242456e-02
5.000000e-01	5.500000e-01	6.461938e+00	2.508304e-02	2.508304e-02
5.500000e-01	6.000000e-01	7.285440e+00	2.663341e-02	2.663341e-02
6.000000e-01	6.500000e-01	8.721266e+00	2.913993e-02	2.913993e-02
6.500000e-01	7.000000e-01	9.608054e+00	3.058557e-02	3.058557e-02
7.000000e-01	7.500000e-01	1.043350e+01	3.187233e-02	3.187233e-02
7.500000e-01	8.000000e-01	1.133363e+01	3.321875e-02	3.321875e-02
8.000000e-01	8.500000e-01	1.233755e+01	3.465878e-02	3.465878e-02
8.500000e-01	9.000000e-01	1.325034e+01	3.591801e-02	3.591801e-02
9.000000e-01	9.500000e-01	1.391426e+01	3.680686e-02	3.680686e-02
9.500000e-01	1.000000e+00	1.440994e+01	3.745673e-02	3.745673e-02
1.000000e+00	1.050000e+00	1.487836e+01	3.806065e-02	3.806065e-02
1.050000e+00	1.100000e+00	1.563809e+01	3.902030e-02	3.902030e-02
1.100000e+00	1.150000e+00	1.621156e+01	3.972932e-02	3.972932e-02
1.150000e+00	1.200000e+00	1.620825e+01	3.972527e-02	3.972527e-02
1.200000e+00	1.250000e+00	1.677423e+01	4.041290e-02	4.041290e-02
1.250000e+00	1.300000e+00	1.706817e+01	4.076545e-02	4.076545e-02
1.300000e+00	1.350000e+00	1.744633e+01	4.121457e-02	4.121457e-02
1.350000e+00	1.400000e+00	1.761944e+01	4.141854e-02	4.141854e-02
1.400000e+00	1.450000e+00	1.776227e+01	4.158608e-02	4.158608e-02
1.450000e+00	1.500000e+00	1.811307e+01	4.199474e-02	4.199474e-02
1.500000e+00	1.550000e+00	1.846738e+01	4.240347e-02	4.240347e-02
1.550000e+00	1.600000e+00	1.864702e+01	4.260921e-02	4.260921e-02
1.600000e+00	1.650000e+00	1.877671e+01	4.275712e-02	4.275712e-02
1.650000e+00	1.700000e+00	1.913520e+01	4.316336e-02	4.316336e-02
1.700000e+00	1.750000e+00	1.942466e+01	4.348861e-02	4.348861e-02
1.750000e+00	1.800000e+00	1.949944e+01	4.357223e-02	4.357223e-02
1.800000e+00	1.850000e+00	1.951102e+01	4.358518e-02	4.358518e-02
1.850000e+00	1.900000e+00	1.982736e+01	4.393708e-02	4.393708e-02
1.900000e+00	1.950000e+00	1.962387e+01	4.371103e-02	4.371103e-02
1.950000e+00	2.000000e+00	1.980350e+01	4.391064e-02	4.391064e-02
2.000000e+00	2.050000e+00	1.971043e+01	4.380733e-02	4.380733e-02
2.050000e+00	2.100000e+00	1.973944e+01	4.383956e-02	4.383956e-02
2.100000e+00	2.150000e+00	1.938260e+01	4.344150e-02	4.344150e-02
2.150000e+00	2.200000e+00	1.915662e+01	4.318751e-02	4.318751e-02
2.200000e+00	2.250000e+00	1.913880e+01	4.316742e-02	4.316742e-02
2.250000e+00	2.300000e+00	1.889432e+01	4.289082e-02	4.289082e-02
2.300000e+00	2.350000e+00	1.868713e+01	4.265502e-02	4.265502e-02
2.350000e+00	2.400000e+00	1.838939e+01	4.231384e-02	4.231384e-02
2.400000e+00	2.450000e+00	1.830732e+01	4.221930e-02	4.221930e-02
2.450000e+00	2.500000e+00	1.786937e+01	4.171127e-02	4.171127e-02
2.500000e+00	2.550000e+00	1.761165e+01	4.140939e-02	4.140939e-02
2.550000e+00	2.600000e+00	1.752802e+01	4.131094e-02	4.131094e-02
2.600000e+00	2.650000e+00	1.726367e+01	4.099825e-02	4.099825e-02
2.650000e+00	2.700000e+00	1.707810e+01	4.077730e-02	4.077730e-02
2.700000e+00	2.750000e+00	1.682408e+01	4.047290e-02	4.047290e-02
2.750000e+00	2.800000e+00	1.646539e+01	4.003914e-02	4.003914e-02
2.800000e+00	2.850000e+00	1.636471e+01	3.991655e-02	3.991655e-02
2.850000e+00	2.900000e+00	1.627543e+01	3.980751e-02	3.980751e-02
2.900000e+00	2.950000e+00	1.589532e+01	3.933991e-02	3.933991e-02
2.950000e+00	3.000000e+00	1.586777e+01	3.930581e-02	3.930581e-02
3.000000e+00	3.050000e+00	1.601118e+01	3.948303e-02	3.948303e-02
3.050000e+00	3.100000e+00	1.571218e+01	3.911263e-02	3.911263e-02
3.100000e+00	3.150000e+00	1.532759e+01	3.863098e-02	3.863098e-02
3.150000e+00	3.200000e+00	1.165454e+01	3.368577e-02	3.368577e-02
3.200000e+00	3.250000e+00	9.148302e+00	2.984483e-02	2.984483e-02
3.250000e+00	3.300000e+00	7.665744e+00	2.731970e-02	2.731970e-02
3.300000e+00	3.350000e+00	6.577314e+00	2.530598e-02	2.530598e-02
3.350000e+00	3.400000e+00	5.518580e+00	2.317995e-02	2.317995e-02
3.400000e+00	3.450000e+00	4.734120e+00	2.146933e-02	2.146933e-02
3.450000e+00	3.500000e+00	4.387798e+00	2.066912e-02	2.066912e-02
3.500000e+00	3.550000e+00	3.699434e+00	1.897870e-02	1.897870e-02
3.550000e+00	3.600000e+00	3.348438e+00	1.805593e-02	1.805593e-02
3.600000e+00	3.650000e+00	2.872038e+00	1.672222e-02	1.672222e-02
3.650000e+00	3.700000e+00	2.496796e+00	1.559159e-02	1.559159e-02
3.700000e+00	3.750000e+00	2.260788e+00	1.483640e-02	1.483640e-02
3.750000e+00	3.800000e+00	2.018450e+00	1.401870e-02	1.401870e-02
3.800000e+00	3.850000e+00	1.715940e+00	1.292557e-02	1.292557e-02
3.850000e+00	3.900000e+00	1.609132e+00	1.251684e-02	1.251684e-02
3.900000e+00	3.950000e+00	1.464936e+00	1.194285e-02	1.194285e-02
3.950000e+00	4.000000e+00	1.266703e+00	1.110545e-02	1.110545e-02
4.000000e+00	4.050000e+00	1.150159e+00	1.058224e-02	1.058224e-02
4.050000e+00	4.100000e+00	9.997316e-01	9.865984e-03	9.865984e-03
4.100000e+00	4.150000e+00	8.718928e-01	9.213620e-03	9.213620e-03
4.150000e+00	4.200000e+00	7.916650e-01	8.779494e-03	8.779494e-03
4.200000e+00	4.250000e+00	7.174738e-01	8.357988e-03	8.357988e-03
4.250000e+00	4.300000e+00	6.170918e-01	7.751284e-03	7.751284e-03
4.300000e+00	4.350000e+00	6.022924e-01	7.657773e-03	7.657773e-03
4.350000e+00	4.400000e+00	5.562394e-01	7.359185e-03	7.359185e-03
4.400000e+00	4.450000e+00	4.702672e-01	6.766609e-03	6.766609e-03
4.450000e+00	4.500000e+00	4.368714e-01	6.521920e-03	6.521920e-03
4.500000e+00	4.550000e+00	3.334710e-01	5.698070e-03	5.698070e-03
4.550000e+00	4.600000e+00	3.319132e-01	5.684746e-03	5.684746e-03
4.600000e+00	4.650000e+00	2.948176e-01	5.357664e-03	5.357664e-03
4.650000e+00	4.700000e+00	2.873206e-01	5.289104e-03	5.289104e-03
4.700000e+00	4.750000e+00	2.413648e-01	4.847700e-03	4.847700e-03
4.750000e+00	4.800000e+00	2.347442e-01	4.780751e-03	4.780751e-03
4.800000e+00	4.850000e+00	1.967723e-01	4.377041e-03	4.377041e-03
4.850000e+00	4.900000e+00	1.897620e-01	4.298367e-03	4.298367e-03
4.900000e+00	4.950000e+00	1.541269e-01	3.873807e-03	3.873807e-03
4.950000e+00	5.000000e+00	1.477009e-01	3.792192e-03	3.792192e-03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=6.07224936241381255e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.865395e+00	4.759652e-02	4.759652e-02
5.000000e-02	1.000000e-01	9.970634e+00	1.100402e-01	1.100402e-01
1.000000e-01	1.500000e-01	2.780362e+01	1.837555e-01	1.837555e-01
1.500000e-01	2.000000e-01	6.167462e+01	2.736800e-01	2.736800e-01
2.000000e-01	2.500000e-01	1.133203e+02	3.709742e-01	3.709742e-01
2.500000e-01	3.000000e-01	1.852813e+02	4.743573e-01	4.743573e-01
3.000000e-01	3.500000e-01	2.744620e+02	5.773390e-01	5.773390e-01
3.500000e-01	4.000000e-01	3.779938e+02	6.775358e-01	6.775358e-01
4.000000e-01	4.500000e-01	4.957020e+02	7.758899e-01	7.758899e-01
4.500000e-01	5.000000e-01	6.193354e+02	8.672670e-01	8.672670e-01
5.000000e-01	5.500000e-01	7.477308e+02	9.529332e-01	9.529332e-01
5.500000e-01	6.000000e-01	8.814016e+02	1.034610e+00	1.034610e+00
6.000000e-01	6.500000e-01	1.006815e+03	1.105770e+00	1.105770e+00
6.500000e-01	7.000000e-01	1.128110e+03	1.170484e+00	1.170484e+00
7.000000e-01	7.500000e-01	1.245150e+03	1.229704e+00	1.229704e+00
7.500000e-01	8.000000e-01	1.354280e+03	1.282461e+00	1.282461e+00
8.000000e-01	8.500000e-01	1.458418e+03	1.330855e+00	1.330855e+00
8.500000e-01	9.000000e-01	1.552378e+03	1.373057e+00	1.373057e+00
9.000000e-01	9.500000e-01	1.639128e+03	1.410900e+00	1.410900e+00
9.500000e-01	1.000000e+00	1.718096e+03	1.444486e+00	1.444486e+00
1.000000e+00	1.050000e+00	1.792630e+03	1.475486e+00	1.475486e+00
1.050000e+00	1.100000e+00	1.864194e+03	1.504649e+00	1.504649e+00
1.100000e+00	1.150000e+00	1.922919e+03	1.528165e+00	1.528165e+00
1.150000e+00	1.200000e+00	1.979149e+03	1.550347e+00	1.550347e+00
1.200000e+00	1.250000e+00	2.029308e+03	1.569870e+00	1.569870e+00
1.250000e+00	1.300000e+00	2.073918e+03	1.587032e+00	1.587032e+00
1.300000e+00	1.350000e+00	2.112930e+03	1.601889e+00	1.601889e+00
1.350000e+00	1.400000e+00	2.146022e+03	1.614384e+00	1.614384e+00
1.400000e+00	1.450000e+00	2.172796e+03	1.624424e+00	1.624424e+00
1.450000e+00	1.500000e+00	2.187382e+03	1.629867e+00	1.629867e+00
1.500000e+00	1.550000e+00	2.188472e+03	1.630273e+00	1.630273e+00
1.550000e+00	1.600000e+00	2.173082e+03	1.624530e+00	1.624530e+00
1.600000e+00	1.650000e+00	2.135630e+03	1.610470e+00	1.610470e+00
1.650000e+00	1.700000e+00	2.068330e+03	1.584892e+00	1.584892e+00
1.700000e+00	1.750000e+00	1.972765e+03	1.547845e+00	1.547845e+00
1.750000e+00	1.800000e+00	1.837833e+03	1.493973e+00	1.493973e+00
1.800000e+00	1.850000e+00	1.649647e+03	1.415420e+00	1.415420e+00
1.850000e+00	1.900000e+00	1.471204e+03	1.336676e+00	1.336676e+00
1.900000e+00	1.950000e+00	1.313130e+03	1.262826e+00	1.262826e+00
1.950000e+00	2.000000e+00	1.173427e+03	1.193762e+00	1.193762e+00
2.000000e+00	2.050000e+00	1.047745e+03	1.128022e+00	1.128022e+00
2.050000e+00	2.100000e+00	9.390880e+02	1.067930e+00	1.067930e+00
2.100000e+00	2.150000e+00	8.493158e+02	1.015604e+00	1.015604e+00
2.150000e+00	2.200000e+00	7.792432e+02	9.728062e-01	9.728062e-01
2.200000e+00	2.250000e+00	7.203850e+02	9.353457e-01	9.353457e-01
2.250000e+00	2.300000e+00	6.701212e+02	9.021246e-01	9.021246e-01
2.300000e+00	2.350000e+00	6.265614e+02	8.723116e-01	8.723116e-01
2.350000e+00	2.400000e+00	5.865380e+02	8.439910e-01	8.439910e-01
2.400000e+00	2.450000e+00	5.520562e+02	8.188067e-01	8.188067e-01
2.450000e+00	2.500000e+00	5.231146e+02	7.970548e-01	7.970548e-01
2.500000e+00	2.550000e+00	4.949030e+02	7.752643e-01	7.752643e-01
2.550000e+00	2.600000e+00	4.715892e+02	7.567835e-01	7.567835e-01
2.600000e+00	2.650000e+00	4.491752e+02	7.385803e-01	7.385803e-01
2.650000e+00	2.700000e+00	4.304910e+02	7.230557e-01	7.230557e-01
2.700000e+00	2.750000e+00	4.149496e+02	7.098842e-01	7.098842e-01
2.750000e+00	2.800000e+00	3.986712e+02	6.958204e-01	6.958204e-01
2.800000e+00	2.850000e+00	3.849770e+02	6.837655e-01	6.837655e-01
2.850000e+00	2.900000e+00	3.727778e+02	6.728447e-01	6.728447e-01
2.900000e+00	2.950000e+00	3.629164e+02	6.638855e-01	6.638855e-01
2.950000e+00	3.000000e+00	3.538020e+02	6.554958e-01	6.554958e-01
3.000000e+00	3.050000e+00	3.458134e+02	6.480534e-01	6.480534e-01
3.050000e+00	3.100000e+00	3.395772e+02	6.421835e-01	6.421835e-01
3.100000e+00	3.150000e+00	3.275966e+02	6.307533e-01	6.307533e-01
3.150000e+00	3.200000e+00	2.397628e+02	5.396108e-01	5.396108e-01
3.200000e+00	3.250000e+00	1.881693e+02	4.780399e-01	4.780399e-01
3.250000e+00	3.300000e+00	1.536789e+02	4.320131e-01	4.320131e-01
3.300000e+00	3.350000e+00	1.283977e+02	3.948830e-01	3.948830e-01
3.350000e+00	3.400000e+00	1.089932e+02	3.638225e-01	3.638225e-01
3.400000e+00	3.450000e+00	9.337056e+01	3.367400e-01	3.367400e-01
3.450000e+00	3.500000e+00	7.952218e+01	3.107663e-01	3.107663e-01
3.500000e+00	3.550000e+00	6.791568e+01	2.871937e-01	2.871937e-01
3.550000e+00	3.600000e+00	5.935866e+01	2.684923e-01	2.684923e-01
3.600000e+00	3.650000e+00	5.155704e+01	2.502268e-01	2.502268e-01
3.650000e+00	3.700000e+00	4.453510e+01	2.325632e-01	2.325632e-01
3.700000e+00	3.750000e+00	3.866444e+01	2.166934e-01	2.166934e-01
3.750000e+00	3.800000e+00	3.368398e+01	2.022561e-01	2.022561e-01
3.800000e+00	3.850000e+00	3.021552e+01	1.915600e-01	1.915600e-01
3.850000e+00	3.900000e+00	2.629648e+01	1.787058e-01	1.787058e-01
3.900000e+00	3.950000e+00	2.303934e+01	1.672726e-01	1.672726e-01
3.950000e+00	4.000000e+00	2.010278e+01	1.562492e-01	1.562492e-01
4.000000e+00	4.050000e+00	1.758159e+01	1.461231e-01	1.461231e-01
4.050000e+00	4.100000e+00	1.543444e+01	1.369100e-01	1.369100e-01
4.100000e+00	4.150000e+00	1.391031e+01	1.299745e-01	1.299745e-01
4.150000e+00	4.200000e+00	1.201455e+01	1.207935e-01	1.207935e-01
4.200000e+00	4.250000e+00	1.083046e+01	1.146868e-01	1.146868e-01
4.250000e+00	4.300000e+00	9.432632e+00	1.070302e-01	1.070302e-01
4.300000e+00	4.350000e+00	8.338412e+00	1.006309e-01	1.006309e-01
4.350000e+00	4.400000e+00	7.423932e+00	9.495258e-02	9.495258e-02
4.400000e+00	4.450000e+00	6.521596e+00	8.899524e-02	8.899524e-02
4.450000e+00	4.500000e+00	5.857292e+00	8.434090e-02	8.434090e-02
4.500000e+00	4.550000e+00	5.075186e+00	7.850834e-02	7.850834e-02
4.550000e+00	4.600000e+00	4.484964e+00	7.380220e-02	7.380220e-02
4.600000e+00	4.650000e+00	3.915386e+00	6.895680e-02	6.895680e-02
4.650000e+00	4.700000e+00	3.581412e+00	6.595034e-02	6.595034e-02
4.700000e+00	4.750000e+00	3.083488e+00	6.119430e-02	6.119430e-02
4.750000e+00	4.800000e+00	2.642642e+00	5.665119e-02	5.665119e-02
4.800000e+00	4.850000e+00	2.358462e+00	5.351854e-02	5.351854e-02
4.850000e+00	4.900000e+00	2.141076e+00	5.099243e-02	5.099243e-02
4.900000e+00	4.950000e+00	1.898185e+00	4.801303e-02	4.801303e-02
4.950000e+00	5.000000e+00	1.614004e+00	4.427332e-02	4.427332e-02
# END HISTO1D



==> figure/2HDM/bbh2/mh2-130/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(b,H)$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dm(b,H)$ [fb/GeV]
XLabel=$m(b,H)$ [GeV]
LegendXPos=0.8
Rebin=2
YMin=0.001
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
XMax=500
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_m_ij
ScaledBy=4.86819000000000040e-06
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	2.242288e-03	3.303920e-05	3.303920e-05
1.400000e+02	1.500000e+02	1.781466e-02	9.312632e-05	9.312632e-05
1.500000e+02	1.600000e+02	3.872304e-02	1.372993e-04	1.372993e-04
1.600000e+02	1.700000e+02	5.848400e-02	1.687339e-04	1.687339e-04
1.700000e+02	1.800000e+02	7.698994e-02	1.935979e-04	1.935979e-04
1.800000e+02	1.900000e+02	9.189731e-02	2.115121e-04	2.115121e-04
1.900000e+02	2.000000e+02	1.052853e-01	2.263954e-04	2.263954e-04
2.000000e+02	2.100000e+02	1.145242e-01	2.361198e-04	2.361198e-04
2.100000e+02	2.200000e+02	1.228113e-01	2.445135e-04	2.445135e-04
2.200000e+02	2.300000e+02	1.280996e-01	2.497225e-04	2.497225e-04
2.300000e+02	2.400000e+02	1.311666e-01	2.526942e-04	2.526942e-04
2.400000e+02	2.500000e+02	1.348265e-01	2.561954e-04	2.561954e-04
2.500000e+02	2.600000e+02	1.347539e-01	2.561265e-04	2.561265e-04
2.600000e+02	2.700000e+02	1.366754e-01	2.579461e-04	2.579461e-04
2.700000e+02	2.800000e+02	1.358352e-01	2.571520e-04	2.571520e-04
2.800000e+02	2.900000e+02	1.347666e-01	2.561385e-04	2.561385e-04
2.900000e+02	3.000000e+02	1.353196e-01	2.566635e-04	2.566635e-04
3.000000e+02	3.100000e+02	1.323841e-01	2.538643e-04	2.538643e-04
3.100000e+02	3.200000e+02	1.318316e-01	2.533340e-04	2.533340e-04
3.200000e+02	3.300000e+02	1.279847e-01	2.496105e-04	2.496105e-04
3.300000e+02	3.400000e+02	1.266508e-01	2.483063e-04	2.483063e-04
3.400000e+02	3.500000e+02	1.241038e-01	2.457968e-04	2.457968e-04
3.500000e+02	3.600000e+02	1.223839e-01	2.440877e-04	2.440877e-04
3.600000e+02	3.700000e+02	1.195000e-01	2.411946e-04	2.411946e-04
3.700000e+02	3.800000e+02	1.183457e-01	2.400270e-04	2.400270e-04
3.800000e+02	3.900000e+02	1.151682e-01	2.367828e-04	2.367828e-04
3.900000e+02	4.000000e+02	1.123987e-01	2.339184e-04	2.339184e-04
4.000000e+02	4.100000e+02	1.094613e-01	2.308415e-04	2.308415e-04
4.100000e+02	4.200000e+02	1.050940e-01	2.261896e-04	2.261896e-04
4.200000e+02	4.300000e+02	1.052254e-01	2.263310e-04	2.263310e-04
4.300000e+02	4.400000e+02	1.013221e-01	2.220935e-04	2.220935e-04
4.400000e+02	4.500000e+02	9.890604e-02	2.194296e-04	2.194296e-04
4.500000e+02	4.600000e+02	9.613799e-02	2.163372e-04	2.163372e-04
4.600000e+02	4.700000e+02	9.306811e-02	2.128552e-04	2.128552e-04
4.700000e+02	4.800000e+02	8.944520e-02	2.086711e-04	2.086711e-04
4.800000e+02	4.900000e+02	8.624534e-02	2.049045e-04	2.049045e-04
4.900000e+02	5.000000e+02	8.512566e-02	2.035701e-04	2.035701e-04
5.000000e+02	5.100000e+02	8.019662e-02	1.975886e-04	1.975886e-04
5.100000e+02	5.200000e+02	7.791149e-02	1.947532e-04	1.947532e-04
5.200000e+02	5.300000e+02	7.446383e-02	1.903954e-04	1.903954e-04
5.300000e+02	5.400000e+02	7.128491e-02	1.862870e-04	1.862870e-04
5.400000e+02	5.500000e+02	6.843702e-02	1.825279e-04	1.825279e-04
5.500000e+02	5.600000e+02	6.507358e-02	1.779861e-04	1.779861e-04
5.600000e+02	5.700000e+02	6.186642e-02	1.735447e-04	1.735447e-04
5.700000e+02	5.800000e+02	5.899224e-02	1.694655e-04	1.694655e-04
5.800000e+02	5.900000e+02	5.526515e-02	1.640248e-04	1.640248e-04
5.900000e+02	6.000000e+02	5.147478e-02	1.583000e-04	1.583000e-04
6.000000e+02	6.100000e+02	4.790980e-02	1.527200e-04	1.527200e-04
6.100000e+02	6.200000e+02	4.411554e-02	1.465479e-04	1.465479e-04
6.200000e+02	6.300000e+02	4.029255e-02	1.400542e-04	1.400542e-04
6.300000e+02	6.400000e+02	3.749821e-02	1.351105e-04	1.351105e-04
6.400000e+02	6.500000e+02	3.231456e-02	1.254246e-04	1.254246e-04
6.500000e+02	6.600000e+02	2.822431e-02	1.172183e-04	1.172183e-04
6.600000e+02	6.700000e+02	2.353575e-02	1.070404e-04	1.070404e-04
6.700000e+02	6.800000e+02	1.906383e-02	9.633606e-05	9.633606e-05
6.800000e+02	6.900000e+02	1.440838e-02	8.375126e-05	8.375126e-05
6.900000e+02	7.000000e+02	9.474958e-03	6.791605e-05	6.791605e-05
7.000000e+02	7.100000e+02	4.351188e-03	4.602435e-05	4.602435e-05
7.100000e+02	7.200000e+02	2.497382e-04	1.102621e-05	1.102621e-05
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=6.07224936241381255e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	1.993034e-01	1.100100e-03	1.100100e-03
1.400000e+02	1.500000e+02	1.698505e+00	3.211503e-03	3.211503e-03
1.500000e+02	1.600000e+02	3.819111e+00	4.815661e-03	4.815661e-03
1.600000e+02	1.700000e+02	5.952286e+00	6.011968e-03	6.011968e-03
1.700000e+02	1.800000e+02	7.849044e+00	6.903720e-03	6.903720e-03
1.800000e+02	1.900000e+02	9.445432e+00	7.573310e-03	7.573310e-03
1.900000e+02	2.000000e+02	1.070572e+01	8.062742e-03	8.062742e-03
2.000000e+02	2.100000e+02	1.168923e+01	8.424959e-03	8.424959e-03
2.100000e+02	2.200000e+02	1.241460e+01	8.682429e-03	8.682429e-03
2.200000e+02	2.300000e+02	1.295241e+01	8.868499e-03	8.868499e-03
2.300000e+02	2.400000e+02	1.329254e+01	8.984188e-03	8.984188e-03
2.400000e+02	2.500000e+02	1.349682e+01	9.052958e-03	9.052958e-03
2.500000e+02	2.600000e+02	1.359779e+01	9.086757e-03	9.086757e-03
2.600000e+02	2.700000e+02	1.353538e+01	9.065882e-03	9.065882e-03
2.700000e+02	2.800000e+02	1.343463e+01	9.032078e-03	9.032078e-03
2.800000e+02	2.900000e+02	1.324611e+01	8.968482e-03	8.968482e-03
2.900000e+02	3.000000e+02	1.300392e+01	8.886116e-03	8.886116e-03
3.000000e+02	3.100000e+02	1.272476e+01	8.790218e-03	8.790218e-03
3.100000e+02	3.200000e+02	1.241205e+01	8.681537e-03	8.681537e-03
3.200000e+02	3.300000e+02	1.204157e+01	8.550991e-03	8.550991e-03
3.300000e+02	3.400000e+02	1.167160e+01	8.418601e-03	8.418601e-03
3.400000e+02	3.500000e+02	1.128484e+01	8.277946e-03	8.277946e-03
3.500000e+02	3.600000e+02	1.086262e+01	8.121610e-03	8.121610e-03
3.600000e+02	3.700000e+02	1.043200e+01	7.959001e-03	7.959001e-03
3.700000e+02	3.800000e+02	9.979238e+00	7.784370e-03	7.784370e-03
3.800000e+02	3.900000e+02	9.492650e+00	7.592216e-03	7.592216e-03
3.900000e+02	4.000000e+02	8.979485e+00	7.384150e-03	7.384150e-03
4.000000e+02	4.100000e+02	8.465408e+00	7.169663e-03	7.169663e-03
4.100000e+02	4.200000e+02	7.921152e+00	6.935359e-03	6.935359e-03
4.200000e+02	4.300000e+02	7.347422e+00	6.679475e-03	6.679475e-03
4.300000e+02	4.400000e+02	6.767073e+00	6.410254e-03	6.410254e-03
4.400000e+02	4.500000e+02	6.144206e+00	6.108122e-03	6.108122e-03
4.500000e+02	4.600000e+02	5.484620e+00	5.770960e-03	5.770960e-03
4.600000e+02	4.700000e+02	4.754073e+00	5.372887e-03	5.372887e-03
4.700000e+02	4.800000e+02	3.966563e+00	4.907745e-03	4.907745e-03
4.800000e+02	4.900000e+02	3.017252e+00	4.280363e-03	4.280363e-03
4.900000e+02	5.000000e+02	1.626422e+00	3.142616e-03	3.142616e-03
5.000000e+02	5.100000e+02	2.125287e-04	3.592392e-05	3.592392e-05
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bbh2/mh2-130/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=3
XMax=1000.
YMax=0.5
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_qT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_qT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_qT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_qT
ScaledBy=4.86819000000000040e-06
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	3.164324e-05	3.924861e-06	3.924861e-06
3.400000e+02	3.500000e+02	1.332424e-03	2.546859e-05	2.546859e-05
3.500000e+02	3.600000e+02	4.300072e-03	4.575322e-05	4.575322e-05
3.600000e+02	3.700000e+02	7.189830e-03	5.916203e-05	5.916203e-05
3.700000e+02	3.800000e+02	1.031229e-02	7.085349e-05	7.085349e-05
3.800000e+02	3.900000e+02	1.433390e-02	8.353451e-05	8.353451e-05
3.900000e+02	4.000000e+02	1.736484e-02	9.194309e-05	9.194309e-05
4.000000e+02	4.100000e+02	2.036121e-02	9.956014e-05	9.956014e-05
4.100000e+02	4.200000e+02	2.324415e-02	1.063752e-04	1.063752e-04
4.200000e+02	4.300000e+02	2.610616e-02	1.127341e-04	1.127341e-04
4.300000e+02	4.400000e+02	2.913855e-02	1.191016e-04	1.191016e-04
4.400000e+02	4.500000e+02	3.045442e-02	1.217612e-04	1.217612e-04
4.500000e+02	4.600000e+02	3.359100e-02	1.278778e-04	1.278778e-04
4.600000e+02	4.700000e+02	3.537714e-02	1.312336e-04	1.312336e-04
4.700000e+02	4.800000e+02	3.677674e-02	1.338044e-04	1.338044e-04
4.800000e+02	4.900000e+02	3.848158e-02	1.368706e-04	1.368706e-04
4.900000e+02	5.000000e+02	4.065718e-02	1.406865e-04	1.406865e-04
5.000000e+02	5.100000e+02	4.145215e-02	1.420552e-04	1.420552e-04
5.100000e+02	5.200000e+02	4.186838e-02	1.427667e-04	1.427667e-04
5.200000e+02	5.300000e+02	4.472455e-02	1.475560e-04	1.475560e-04
5.300000e+02	5.400000e+02	4.503855e-02	1.480730e-04	1.480730e-04
5.400000e+02	5.500000e+02	4.528390e-02	1.484758e-04	1.484758e-04
5.500000e+02	5.600000e+02	4.609981e-02	1.498074e-04	1.498074e-04
5.600000e+02	5.700000e+02	4.657641e-02	1.505798e-04	1.505798e-04
5.700000e+02	5.800000e+02	4.741325e-02	1.519265e-04	1.519265e-04
5.800000e+02	5.900000e+02	4.798770e-02	1.528441e-04	1.528441e-04
5.900000e+02	6.000000e+02	4.807727e-02	1.529867e-04	1.529867e-04
6.000000e+02	6.100000e+02	4.783678e-02	1.526036e-04	1.526036e-04
6.100000e+02	6.200000e+02	4.843947e-02	1.535619e-04	1.535619e-04
6.200000e+02	6.300000e+02	4.846380e-02	1.536005e-04	1.536005e-04
6.300000e+02	6.400000e+02	4.963168e-02	1.554402e-04	1.554402e-04
6.400000e+02	6.500000e+02	4.928117e-02	1.548903e-04	1.548903e-04
6.500000e+02	6.600000e+02	4.972807e-02	1.555910e-04	1.555910e-04
6.600000e+02	6.700000e+02	4.927387e-02	1.548789e-04	1.548789e-04
6.700000e+02	6.800000e+02	5.060922e-02	1.569635e-04	1.569635e-04
6.800000e+02	6.900000e+02	5.026942e-02	1.564356e-04	1.564356e-04
6.900000e+02	7.000000e+02	4.952020e-02	1.552655e-04	1.552655e-04
7.000000e+02	7.100000e+02	4.968475e-02	1.555232e-04	1.555232e-04
7.100000e+02	7.200000e+02	4.942089e-02	1.551097e-04	1.551097e-04
7.200000e+02	7.300000e+02	4.976945e-02	1.556558e-04	1.556558e-04
7.300000e+02	7.400000e+02	4.930405e-02	1.549263e-04	1.549263e-04
7.400000e+02	7.500000e+02	4.948467e-02	1.552098e-04	1.552098e-04
7.500000e+02	7.600000e+02	4.903825e-02	1.545081e-04	1.545081e-04
7.600000e+02	7.700000e+02	4.907525e-02	1.545664e-04	1.545664e-04
7.700000e+02	7.800000e+02	4.856117e-02	1.537547e-04	1.537547e-04
7.800000e+02	7.900000e+02	4.778664e-02	1.525236e-04	1.525236e-04
7.900000e+02	8.000000e+02	4.779978e-02	1.525446e-04	1.525446e-04
8.000000e+02	8.100000e+02	4.740789e-02	1.519179e-04	1.519179e-04
8.100000e+02	8.200000e+02	4.702185e-02	1.512981e-04	1.512981e-04
8.200000e+02	8.300000e+02	4.665089e-02	1.507002e-04	1.507002e-04
8.300000e+02	8.400000e+02	4.731296e-02	1.517658e-04	1.517658e-04
8.400000e+02	8.500000e+02	4.706615e-02	1.513694e-04	1.513694e-04
8.500000e+02	8.600000e+02	4.687678e-02	1.510646e-04	1.510646e-04
8.600000e+02	8.700000e+02	4.584667e-02	1.493955e-04	1.493955e-04
8.700000e+02	8.800000e+02	4.592943e-02	1.495303e-04	1.495303e-04
8.800000e+02	8.900000e+02	4.624440e-02	1.500422e-04	1.500422e-04
8.900000e+02	9.000000e+02	4.537007e-02	1.486170e-04	1.486170e-04
9.000000e+02	9.100000e+02	4.574541e-02	1.492305e-04	1.492305e-04
9.100000e+02	9.200000e+02	4.598152e-02	1.496151e-04	1.496151e-04
9.200000e+02	9.300000e+02	4.474694e-02	1.475929e-04	1.475929e-04
9.300000e+02	9.400000e+02	4.403959e-02	1.464217e-04	1.464217e-04
9.400000e+02	9.500000e+02	4.442954e-02	1.470685e-04	1.470685e-04
9.500000e+02	9.600000e+02	4.512033e-02	1.482074e-04	1.482074e-04
9.600000e+02	9.700000e+02	4.414864e-02	1.466029e-04	1.466029e-04
9.700000e+02	9.800000e+02	4.418126e-02	1.466570e-04	1.466570e-04
9.800000e+02	9.900000e+02	4.352113e-02	1.455572e-04	1.455572e-04
9.900000e+02	1.000000e+03	4.399627e-02	1.463496e-04	1.463496e-04
1.000000e+03	1.010000e+03	4.341306e-02	1.453764e-04	1.453764e-04
1.010000e+03	1.020000e+03	4.389355e-02	1.461787e-04	1.461787e-04
1.020000e+03	1.030000e+03	4.327626e-02	1.451472e-04	1.451472e-04
1.030000e+03	1.040000e+03	4.314823e-02	1.449323e-04	1.449323e-04
1.040000e+03	1.050000e+03	4.275731e-02	1.442743e-04	1.442743e-04
1.050000e+03	1.060000e+03	4.204802e-02	1.430726e-04	1.430726e-04
1.060000e+03	1.070000e+03	4.062018e-02	1.406224e-04	1.406224e-04
1.070000e+03	1.080000e+03	3.845286e-02	1.368196e-04	1.368196e-04
1.080000e+03	1.090000e+03	3.787063e-02	1.357797e-04	1.357797e-04
1.090000e+03	1.100000e+03	3.594720e-02	1.322867e-04	1.322867e-04
1.100000e+03	1.110000e+03	3.450573e-02	1.296073e-04	1.296073e-04
1.110000e+03	1.120000e+03	3.342548e-02	1.275624e-04	1.275624e-04
1.120000e+03	1.130000e+03	3.188421e-02	1.245867e-04	1.245867e-04
1.130000e+03	1.140000e+03	3.144948e-02	1.237344e-04	1.237344e-04
1.140000e+03	1.150000e+03	2.979332e-02	1.204324e-04	1.204324e-04
1.150000e+03	1.160000e+03	2.978651e-02	1.204186e-04	1.204186e-04
1.160000e+03	1.170000e+03	2.906650e-02	1.189543e-04	1.189543e-04
1.170000e+03	1.180000e+03	2.800280e-02	1.167574e-04	1.167574e-04
1.180000e+03	1.190000e+03	2.708125e-02	1.148202e-04	1.148202e-04
1.190000e+03	1.200000e+03	2.595962e-02	1.124173e-04	1.124173e-04
1.200000e+03	1.210000e+03	2.594356e-02	1.123824e-04	1.123824e-04
1.210000e+03	1.220000e+03	2.531215e-02	1.110065e-04	1.110065e-04
1.220000e+03	1.230000e+03	2.391109e-02	1.078905e-04	1.078905e-04
1.230000e+03	1.240000e+03	2.385900e-02	1.077730e-04	1.077730e-04
1.240000e+03	1.250000e+03	2.254361e-02	1.047600e-04	1.047600e-04
1.250000e+03	1.260000e+03	2.270134e-02	1.051258e-04	1.051258e-04
1.260000e+03	1.270000e+03	2.153785e-02	1.023964e-04	1.023964e-04
1.270000e+03	1.280000e+03	2.150134e-02	1.023096e-04	1.023096e-04
1.280000e+03	1.290000e+03	2.018790e-02	9.913552e-05	9.913552e-05
1.290000e+03	1.300000e+03	2.053159e-02	9.997584e-05	9.997584e-05
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_qT
Scale=0.01
ScaledBy=6.07224936241381255e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	3.527977e-03	1.463652e-04	1.463652e-04
3.400000e+02	3.500000e+02	1.607264e-01	9.879122e-04	9.879122e-04
3.500000e+02	3.600000e+02	4.820091e-01	1.710812e-03	1.710812e-03
3.600000e+02	3.700000e+02	8.553735e-01	2.279044e-03	2.279044e-03
3.700000e+02	3.800000e+02	1.247076e+00	2.751828e-03	2.751828e-03
3.800000e+02	3.900000e+02	1.640710e+00	3.156390e-03	3.156390e-03
3.900000e+02	4.000000e+02	2.019229e+00	3.501608e-03	3.501608e-03
4.000000e+02	4.100000e+02	2.376612e+00	3.798866e-03	3.798866e-03
4.100000e+02	4.200000e+02	2.717629e+00	4.062280e-03	4.062280e-03
4.200000e+02	4.300000e+02	3.043156e+00	4.298697e-03	4.298697e-03
4.300000e+02	4.400000e+02	3.353527e+00	4.512588e-03	4.512588e-03
4.400000e+02	4.500000e+02	3.621083e+00	4.689149e-03	4.689149e-03
4.500000e+02	4.600000e+02	3.873379e+00	4.849755e-03	4.849755e-03
4.600000e+02	4.700000e+02	4.114635e+00	4.998509e-03	4.998509e-03
4.700000e+02	4.800000e+02	4.330230e+00	5.127791e-03	5.127791e-03
4.800000e+02	4.900000e+02	4.537652e+00	5.249168e-03	5.249168e-03
4.900000e+02	5.000000e+02	4.709837e+00	5.347831e-03	5.347831e-03
5.000000e+02	5.100000e+02	4.877692e+00	5.442294e-03	5.442294e-03
5.100000e+02	5.200000e+02	5.037921e+00	5.530959e-03	5.530959e-03
5.200000e+02	5.300000e+02	5.170690e+00	5.603367e-03	5.603367e-03
5.300000e+02	5.400000e+02	5.301523e+00	5.673814e-03	5.673814e-03
5.400000e+02	5.500000e+02	5.409894e+00	5.731512e-03	5.731512e-03
5.500000e+02	5.600000e+02	5.521314e+00	5.790233e-03	5.790233e-03
5.600000e+02	5.700000e+02	5.609070e+00	5.836066e-03	5.836066e-03
5.700000e+02	5.800000e+02	5.687050e+00	5.876495e-03	5.876495e-03
5.800000e+02	5.900000e+02	5.744554e+00	5.906130e-03	5.906130e-03
5.900000e+02	6.000000e+02	5.820719e+00	5.945153e-03	5.945153e-03
6.000000e+02	6.100000e+02	5.892863e+00	5.981883e-03	5.981883e-03
6.100000e+02	6.200000e+02	5.934185e+00	6.002820e-03	6.002820e-03
6.200000e+02	6.300000e+02	5.984603e+00	6.028267e-03	6.028267e-03
6.300000e+02	6.400000e+02	6.016834e+00	6.044478e-03	6.044478e-03
6.400000e+02	6.500000e+02	6.050790e+00	6.061511e-03	6.061511e-03
6.500000e+02	6.600000e+02	6.065546e+00	6.068897e-03	6.068897e-03
6.600000e+02	6.700000e+02	6.092804e+00	6.082518e-03	6.082518e-03
6.700000e+02	6.800000e+02	6.113219e+00	6.092700e-03	6.092700e-03
6.800000e+02	6.900000e+02	6.129711e+00	6.100912e-03	6.100912e-03
6.900000e+02	7.000000e+02	6.135966e+00	6.104024e-03	6.104024e-03
7.000000e+02	7.100000e+02	6.133203e+00	6.102650e-03	6.102650e-03
7.100000e+02	7.200000e+02	6.135006e+00	6.103547e-03	6.103547e-03
7.200000e+02	7.300000e+02	6.148936e+00	6.110472e-03	6.110472e-03
7.300000e+02	7.400000e+02	6.141005e+00	6.106531e-03	6.106531e-03
7.400000e+02	7.500000e+02	6.147794e+00	6.109905e-03	6.109905e-03
7.500000e+02	7.600000e+02	6.145165e+00	6.108598e-03	6.108598e-03
7.600000e+02	7.700000e+02	6.108549e+00	6.090372e-03	6.090372e-03
7.700000e+02	7.800000e+02	6.104991e+00	6.088598e-03	6.088598e-03
7.800000e+02	7.900000e+02	6.091043e+00	6.081639e-03	6.081639e-03
7.900000e+02	8.000000e+02	6.081874e+00	6.077059e-03	6.077059e-03
8.000000e+02	8.100000e+02	6.055903e+00	6.064070e-03	6.064070e-03
8.100000e+02	8.200000e+02	6.031602e+00	6.051891e-03	6.051891e-03
8.200000e+02	8.300000e+02	6.030375e+00	6.051276e-03	6.051276e-03
8.300000e+02	8.400000e+02	5.995193e+00	6.033598e-03	6.033598e-03
8.400000e+02	8.500000e+02	5.977996e+00	6.024938e-03	6.024938e-03
8.500000e+02	8.600000e+02	5.934931e+00	6.003197e-03	6.003197e-03
8.600000e+02	8.700000e+02	5.908548e+00	5.989839e-03	5.989839e-03
8.700000e+02	8.800000e+02	5.903004e+00	5.987028e-03	5.987028e-03
8.800000e+02	8.900000e+02	5.871483e+00	5.971023e-03	5.971023e-03
8.900000e+02	9.000000e+02	5.848833e+00	5.959494e-03	5.959494e-03
9.000000e+02	9.100000e+02	5.814331e+00	5.941890e-03	5.941890e-03
9.100000e+02	9.200000e+02	5.788007e+00	5.928425e-03	5.928425e-03
9.200000e+02	9.300000e+02	5.748920e+00	5.908374e-03	5.908374e-03
9.300000e+02	9.400000e+02	5.727012e+00	5.897104e-03	5.897104e-03
9.400000e+02	9.500000e+02	5.697276e+00	5.881775e-03	5.881775e-03
9.500000e+02	9.600000e+02	5.660344e+00	5.862680e-03	5.862680e-03
9.600000e+02	9.700000e+02	5.624779e+00	5.844233e-03	5.844233e-03
9.700000e+02	9.800000e+02	5.595638e+00	5.829075e-03	5.829075e-03
9.800000e+02	9.900000e+02	5.560984e+00	5.810996e-03	5.810996e-03
9.900000e+02	1.000000e+03	5.534309e+00	5.797042e-03	5.797042e-03
1.000000e+03	1.010000e+03	1.621230e-01	9.921951e-04	9.921951e-04
1.010000e+03	1.020000e+03	2.366356e-02	3.790660e-04	3.790660e-04
1.020000e+03	1.030000e+03	2.270414e-02	3.713020e-04	3.713020e-04
1.030000e+03	1.040000e+03	2.096140e-02	3.567673e-04	3.567673e-04
1.040000e+03	1.050000e+03	1.903043e-02	3.399375e-04	3.399375e-04
1.050000e+03	1.060000e+03	1.844142e-02	3.346355e-04	3.346355e-04
1.060000e+03	1.070000e+03	1.689907e-02	3.203364e-04	3.203364e-04
1.070000e+03	1.080000e+03	1.561175e-02	3.078936e-04	3.078936e-04
1.080000e+03	1.090000e+03	1.464627e-02	2.982210e-04	2.982210e-04
1.090000e+03	1.100000e+03	1.295211e-02	2.804433e-04	2.804433e-04
1.100000e+03	1.110000e+03	1.246633e-02	2.751339e-04	2.751339e-04
1.110000e+03	1.120000e+03	1.155549e-02	2.648921e-04	2.648921e-04
1.120000e+03	1.130000e+03	1.074181e-02	2.553957e-04	2.553957e-04
1.130000e+03	1.140000e+03	1.010422e-02	2.477001e-04	2.477001e-04
1.140000e+03	1.150000e+03	9.442348e-03	2.394500e-04	2.394500e-04
1.150000e+03	1.160000e+03	8.677244e-03	2.295439e-04	2.295439e-04
1.160000e+03	1.170000e+03	8.209681e-03	2.232739e-04	2.232739e-04
1.170000e+03	1.180000e+03	7.748190e-03	2.169077e-04	2.169077e-04
1.180000e+03	1.190000e+03	7.104532e-03	2.077029e-04	2.077029e-04
1.190000e+03	1.200000e+03	6.558029e-03	1.995545e-04	1.995545e-04
1.200000e+03	1.210000e+03	5.562180e-03	1.837796e-04	1.837796e-04
1.210000e+03	1.220000e+03	5.689698e-03	1.858743e-04	1.858743e-04
1.220000e+03	1.230000e+03	4.991389e-03	1.740947e-04	1.740947e-04
1.230000e+03	1.240000e+03	4.851727e-03	1.716418e-04	1.716418e-04
1.240000e+03	1.250000e+03	4.450959e-03	1.643999e-04	1.643999e-04
1.250000e+03	1.260000e+03	3.959107e-03	1.550506e-04	1.550506e-04
1.260000e+03	1.270000e+03	3.388315e-03	1.434388e-04	1.434388e-04
1.270000e+03	1.280000e+03	3.200075e-03	1.393975e-04	1.393975e-04
1.280000e+03	1.290000e+03	2.641428e-03	1.266468e-04	1.266468e-04
1.290000e+03	1.300000e+03	2.580706e-03	1.251826e-04	1.251826e-04
# END HISTO1D



==> figure/2HDM/bbh2/mh2-130/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $b\rightarrow bH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
XMax=0.9
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/FO.yoda/RAnalysis/h_z
ScaledBy=4.86819000000000040e-06
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.211917e+02	2.428958e-01	2.428958e-01
1.000000e-02	2.000000e-02	1.260671e+02	2.477335e-01	2.477335e-01
2.000000e-02	3.000000e-02	1.237577e+02	2.454538e-01	2.454538e-01
3.000000e-02	4.000000e-02	1.231506e+02	2.448511e-01	2.448511e-01
4.000000e-02	5.000000e-02	1.199639e+02	2.416624e-01	2.416624e-01
5.000000e-02	6.000000e-02	1.186446e+02	2.403299e-01	2.403299e-01
6.000000e-02	7.000000e-02	1.183228e+02	2.400037e-01	2.400037e-01
7.000000e-02	8.000000e-02	1.157845e+02	2.374155e-01	2.374155e-01
8.000000e-02	9.000000e-02	1.126728e+02	2.342035e-01	2.342035e-01
9.000000e-02	1.000000e-01	1.112099e+02	2.326781e-01	2.326781e-01
1.000000e-01	1.100000e-01	1.092500e+02	2.306186e-01	2.306186e-01
1.100000e-01	1.200000e-01	1.081746e+02	2.294808e-01	2.294808e-01
1.200000e-01	1.300000e-01	1.059245e+02	2.270816e-01	2.270816e-01
1.300000e-01	1.400000e-01	1.041676e+02	2.251905e-01	2.251905e-01
1.400000e-01	1.500000e-01	1.017452e+02	2.225567e-01	2.225567e-01
1.500000e-01	1.600000e-01	1.018187e+02	2.226371e-01	2.226371e-01
1.600000e-01	1.700000e-01	1.001567e+02	2.208125e-01	2.208125e-01
1.700000e-01	1.800000e-01	9.651187e+01	2.167575e-01	2.167575e-01
1.800000e-01	1.900000e-01	9.480751e+01	2.148351e-01	2.148351e-01
1.900000e-01	2.000000e-01	9.338308e+01	2.132151e-01	2.132151e-01
2.000000e-01	2.100000e-01	9.105804e+01	2.105440e-01	2.105440e-01
2.100000e-01	2.200000e-01	9.031466e+01	2.096828e-01	2.096828e-01
2.200000e-01	2.300000e-01	8.887562e+01	2.080056e-01	2.080056e-01
2.300000e-01	2.400000e-01	8.705638e+01	2.058657e-01	2.058657e-01
2.400000e-01	2.500000e-01	8.266868e+01	2.006108e-01	2.006108e-01
2.500000e-01	2.600000e-01	8.273002e+01	2.006852e-01	2.006852e-01
2.600000e-01	2.700000e-01	8.099938e+01	1.985750e-01	1.985750e-01
2.700000e-01	2.800000e-01	7.878095e+01	1.958368e-01	1.958368e-01
2.800000e-01	2.900000e-01	7.702304e+01	1.936396e-01	1.936396e-01
2.900000e-01	3.000000e-01	7.586539e+01	1.921788e-01	1.921788e-01
3.000000e-01	3.100000e-01	7.354618e+01	1.892186e-01	1.892186e-01
3.100000e-01	3.200000e-01	7.153270e+01	1.866105e-01	1.866105e-01
3.200000e-01	3.300000e-01	7.025723e+01	1.849393e-01	1.849393e-01
3.300000e-01	3.400000e-01	6.951824e+01	1.839641e-01	1.839641e-01
3.400000e-01	3.500000e-01	6.665234e+01	1.801322e-01	1.801322e-01
3.500000e-01	3.600000e-01	6.615091e+01	1.794534e-01	1.794534e-01
3.600000e-01	3.700000e-01	6.450011e+01	1.772001e-01	1.772001e-01
3.700000e-01	3.800000e-01	6.235665e+01	1.742309e-01	1.742309e-01
3.800000e-01	3.900000e-01	6.074381e+01	1.719629e-01	1.719629e-01
3.900000e-01	4.000000e-01	5.877658e+01	1.691554e-01	1.691554e-01
4.000000e-01	4.100000e-01	5.767588e+01	1.675641e-01	1.675641e-01
4.100000e-01	4.200000e-01	5.650703e+01	1.658575e-01	1.658575e-01
4.200000e-01	4.300000e-01	5.350482e+01	1.613913e-01	1.613913e-01
4.300000e-01	4.400000e-01	5.261881e+01	1.600495e-01	1.600495e-01
4.400000e-01	4.500000e-01	5.060435e+01	1.569559e-01	1.569559e-01
4.500000e-01	4.600000e-01	4.918527e+01	1.547395e-01	1.547395e-01
4.600000e-01	4.700000e-01	4.749406e+01	1.520559e-01	1.520559e-01
4.700000e-01	4.800000e-01	4.651799e+01	1.504853e-01	1.504853e-01
4.800000e-01	4.900000e-01	4.476009e+01	1.476146e-01	1.476146e-01
4.900000e-01	5.000000e-01	4.309614e+01	1.448448e-01	1.448448e-01
5.000000e-01	5.100000e-01	4.206944e+01	1.431090e-01	1.431090e-01
5.100000e-01	5.200000e-01	3.928094e+01	1.382849e-01	1.382849e-01
5.200000e-01	5.300000e-01	3.885692e+01	1.375365e-01	1.375365e-01
5.300000e-01	5.400000e-01	3.710340e+01	1.343973e-01	1.343973e-01
5.400000e-01	5.500000e-01	3.607329e+01	1.325185e-01	1.325185e-01
5.500000e-01	5.600000e-01	3.491515e+01	1.303739e-01	1.303739e-01
5.600000e-01	5.700000e-01	3.258377e+01	1.259460e-01	1.259460e-01
5.700000e-01	5.800000e-01	3.110871e+01	1.230622e-01	1.230622e-01
5.800000e-01	5.900000e-01	2.942821e+01	1.196921e-01	1.196921e-01
5.900000e-01	6.000000e-01	2.781294e+01	1.163609e-01	1.163609e-01
6.000000e-01	6.100000e-01	2.725505e+01	1.151880e-01	1.151880e-01
6.100000e-01	6.200000e-01	2.614705e+01	1.128223e-01	1.128223e-01
6.200000e-01	6.300000e-01	2.452156e+01	1.092591e-01	1.092591e-01
6.300000e-01	6.400000e-01	2.329137e+01	1.064832e-01	1.064832e-01
6.400000e-01	6.500000e-01	2.147066e+01	1.022366e-01	1.022366e-01
6.500000e-01	6.600000e-01	2.003650e+01	9.876309e-02	9.876309e-02
6.600000e-01	6.700000e-01	1.824403e+01	9.424192e-02	9.424192e-02
6.700000e-01	6.800000e-01	1.779859e+01	9.308433e-02	9.308433e-02
6.800000e-01	6.900000e-01	1.676167e+01	9.033215e-02	9.033215e-02
6.900000e-01	7.000000e-01	1.539711e+01	8.657717e-02	8.657717e-02
7.000000e-01	7.100000e-01	1.384611e+01	8.210083e-02	8.210083e-02
7.100000e-01	7.200000e-01	1.302338e+01	7.962431e-02	7.962431e-02
7.200000e-01	7.300000e-01	1.150012e+01	7.482299e-02	7.482299e-02
7.300000e-01	7.400000e-01	1.006790e+01	7.000891e-02	7.000891e-02
7.400000e-01	7.500000e-01	9.730538e+00	6.882595e-02	6.882595e-02
7.500000e-01	7.600000e-01	8.231136e+00	6.330145e-02	6.330145e-02
7.600000e-01	7.700000e-01	7.046218e+00	5.856819e-02	5.856819e-02
7.700000e-01	7.800000e-01	6.375868e+00	5.571260e-02	5.571260e-02
7.800000e-01	7.900000e-01	5.241580e+00	5.051436e-02	5.051436e-02
7.900000e-01	8.000000e-01	4.242141e+00	4.544398e-02	4.544398e-02
8.000000e-01	8.100000e-01	3.251951e+00	3.978833e-02	3.978833e-02
8.100000e-01	8.200000e-01	2.795315e+00	3.688920e-02	3.688920e-02
8.200000e-01	8.300000e-01	1.862570e+00	3.011203e-02	3.011203e-02
8.300000e-01	8.400000e-01	1.111895e+00	2.326567e-02	2.326567e-02
8.400000e-01	8.500000e-01	5.739596e-01	1.671570e-02	1.671570e-02
8.500000e-01	8.600000e-01	2.107926e-01	1.013005e-02	1.013005e-02
8.600000e-01	8.700000e-01	5.841828e-02	5.332835e-03	5.332835e-03
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bbH2_default/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=6.07224936241381255e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	3.874095e+00	1.533769e-01	1.533769e-01
2.000000e-02	3.000000e-02	4.625718e+02	1.675963e+00	1.675963e+00
3.000000e-02	4.000000e-02	1.431241e+03	2.948025e+00	2.948025e+00
4.000000e-02	5.000000e-02	2.364625e+03	3.789273e+00	3.789273e+00
5.000000e-02	6.000000e-02	3.180966e+03	4.394954e+00	4.394954e+00
6.000000e-02	7.000000e-02	3.846679e+03	4.833010e+00	4.833010e+00
7.000000e-02	8.000000e-02	4.434108e+03	5.188931e+00	5.188931e+00
8.000000e-02	9.000000e-02	4.912887e+03	5.461893e+00	5.461893e+00
9.000000e-02	1.000000e-01	5.328642e+03	5.688307e+00	5.688307e+00
1.000000e-01	1.100000e-01	5.666319e+03	5.865774e+00	5.865774e+00
1.100000e-01	1.200000e-01	5.966137e+03	6.018959e+00	6.018959e+00
1.200000e-01	1.300000e-01	6.223163e+03	6.147243e+00	6.147243e+00
1.300000e-01	1.400000e-01	6.421890e+03	6.244622e+00	6.244622e+00
1.400000e-01	1.500000e-01	6.593868e+03	6.327686e+00	6.327686e+00
1.500000e-01	1.600000e-01	6.738563e+03	6.396737e+00	6.396737e+00
1.600000e-01	1.700000e-01	6.860330e+03	6.454273e+00	6.454273e+00
1.700000e-01	1.800000e-01	6.946246e+03	6.494562e+00	6.494562e+00
1.800000e-01	1.900000e-01	7.016442e+03	6.527295e+00	6.527295e+00
1.900000e-01	2.000000e-01	7.066301e+03	6.550446e+00	6.550446e+00
2.000000e-01	2.100000e-01	7.100366e+03	6.566216e+00	6.566216e+00
2.100000e-01	2.200000e-01	7.119154e+03	6.574898e+00	6.574898e+00
2.200000e-01	2.300000e-01	7.120241e+03	6.575400e+00	6.575400e+00
2.300000e-01	2.400000e-01	7.098751e+03	6.565470e+00	6.565470e+00
2.400000e-01	2.500000e-01	7.060660e+03	6.547831e+00	6.547831e+00
2.500000e-01	2.600000e-01	7.028325e+03	6.532820e+00	6.532820e+00
2.600000e-01	2.700000e-01	7.004164e+03	6.521582e+00	6.521582e+00
2.700000e-01	2.800000e-01	6.919261e+03	6.481935e+00	6.481935e+00
2.800000e-01	2.900000e-01	6.855873e+03	6.452176e+00	6.452176e+00
2.900000e-01	3.000000e-01	6.792418e+03	6.422247e+00	6.422247e+00
3.000000e-01	3.100000e-01	6.705974e+03	6.381249e+00	6.381249e+00
3.100000e-01	3.200000e-01	6.626585e+03	6.343365e+00	6.343365e+00
3.200000e-01	3.300000e-01	6.512008e+03	6.288285e+00	6.288285e+00
3.300000e-01	3.400000e-01	6.408609e+03	6.238162e+00	6.238162e+00
3.400000e-01	3.500000e-01	6.302260e+03	6.186185e+00	6.186185e+00
3.500000e-01	3.600000e-01	6.197453e+03	6.134532e+00	6.134532e+00
3.600000e-01	3.700000e-01	6.078643e+03	6.075446e+00	6.075446e+00
3.700000e-01	3.800000e-01	5.966076e+03	6.018928e+00	6.018928e+00
3.800000e-01	3.900000e-01	5.834078e+03	5.951972e+00	5.951972e+00
3.900000e-01	4.000000e-01	5.701818e+03	5.884119e+00	5.884119e+00
4.000000e-01	4.100000e-01	5.574131e+03	5.817861e+00	5.817861e+00
4.100000e-01	4.200000e-01	5.441586e+03	5.748275e+00	5.748275e+00
4.200000e-01	4.300000e-01	5.293143e+03	5.669329e+00	5.669329e+00
4.300000e-01	4.400000e-01	5.169852e+03	5.602913e+00	5.602913e+00
4.400000e-01	4.500000e-01	5.023542e+03	5.523061e+00	5.523061e+00
4.500000e-01	4.600000e-01	4.880018e+03	5.443592e+00	5.443592e+00
4.600000e-01	4.700000e-01	4.728369e+03	5.358343e+00	5.358343e+00
4.700000e-01	4.800000e-01	4.572191e+03	5.269107e+00	5.269107e+00
4.800000e-01	4.900000e-01	4.433519e+03	5.188587e+00	5.188587e+00
4.900000e-01	5.000000e-01	4.282533e+03	5.099472e+00	5.099472e+00
5.000000e-01	5.100000e-01	4.132135e+03	5.009128e+00	5.009128e+00
5.100000e-01	5.200000e-01	3.980481e+03	4.916347e+00	4.916347e+00
5.200000e-01	5.300000e-01	3.837990e+03	4.827549e+00	4.827549e+00
5.300000e-01	5.400000e-01	3.687100e+03	4.731701e+00	4.731701e+00
5.400000e-01	5.500000e-01	3.536259e+03	4.633902e+00	4.633902e+00
5.500000e-01	5.600000e-01	3.377968e+03	4.529002e+00	4.529002e+00
5.600000e-01	5.700000e-01	3.226478e+03	4.426283e+00	4.426283e+00
5.700000e-01	5.800000e-01	3.079851e+03	4.324537e+00	4.324537e+00
5.800000e-01	5.900000e-01	2.931366e+03	4.219003e+00	4.219003e+00
5.900000e-01	6.000000e-01	2.783750e+03	4.111401e+00	4.111401e+00
6.000000e-01	6.100000e-01	2.637627e+03	4.002041e+00	4.002041e+00
6.100000e-01	6.200000e-01	2.490333e+03	3.888691e+00	3.888691e+00
6.200000e-01	6.300000e-01	2.344010e+03	3.772719e+00	3.772719e+00
6.300000e-01	6.400000e-01	2.202004e+03	3.656654e+00	3.656654e+00
6.400000e-01	6.500000e-01	2.054357e+03	3.531936e+00	3.531936e+00
6.500000e-01	6.600000e-01	1.913493e+03	3.408696e+00	3.408696e+00
6.600000e-01	6.700000e-01	1.772077e+03	3.280319e+00	3.280319e+00
6.700000e-01	6.800000e-01	1.631632e+03	3.147646e+00	3.147646e+00
6.800000e-01	6.900000e-01	1.507126e+03	3.025169e+00	3.025169e+00
6.900000e-01	7.000000e-01	1.366505e+03	2.880583e+00	2.880583e+00
7.000000e-01	7.100000e-01	1.248029e+03	2.752880e+00	2.752880e+00
7.100000e-01	7.200000e-01	1.119541e+03	2.607322e+00	2.607322e+00
7.200000e-01	7.300000e-01	1.002188e+03	2.466888e+00	2.466888e+00
7.300000e-01	7.400000e-01	8.825347e+02	2.314945e+00	2.314945e+00
7.400000e-01	7.500000e-01	7.722080e+02	2.165419e+00	2.165419e+00
7.500000e-01	7.600000e-01	6.616566e+02	2.004431e+00	2.004431e+00
7.600000e-01	7.700000e-01	5.578636e+02	1.840513e+00	1.840513e+00
7.700000e-01	7.800000e-01	4.612056e+02	1.673486e+00	1.673486e+00
7.800000e-01	7.900000e-01	3.732855e+02	1.505550e+00	1.505550e+00
7.900000e-01	8.000000e-01	2.921967e+02	1.332025e+00	1.332025e+00
8.000000e-01	8.100000e-01	2.209752e+02	1.158368e+00	1.158368e+00
8.100000e-01	8.200000e-01	1.532272e+02	9.645898e-01	9.645898e-01
8.200000e-01	8.300000e-01	9.595976e+01	7.633424e-01	7.633424e-01
8.300000e-01	8.400000e-01	5.350866e+01	5.700157e-01	5.700157e-01
8.400000e-01	8.500000e-01	2.117393e+01	3.585713e-01	3.585713e-01
8.500000e-01	8.600000e-01	3.503688e+00	1.458604e-01	1.458604e-01
8.600000e-01	8.700000e-01	2.428900e-02	1.214450e-02	1.214450e-02
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bsh2/mh2-10/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(s,H)$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Delta R(s,H)$ [fb]
XLabel=$\Delta R(s,H)$
LegendXPos=0.8
XMax=3.14
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=4.08480000002145272e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.380581e-02	1.062017e-04	1.062017e-04
5.000000e-02	1.000000e-01	4.667210e-02	1.952671e-04	1.952671e-04
1.000000e-01	1.500000e-01	5.286304e-02	2.078148e-04	2.078148e-04
1.500000e-01	2.000000e-01	4.800538e-02	1.980366e-04	1.980366e-04
2.000000e-01	2.500000e-01	4.191086e-02	1.850392e-04	1.850392e-04
2.500000e-01	3.000000e-01	3.683428e-02	1.734708e-04	1.734708e-04
3.000000e-01	3.500000e-01	3.251500e-02	1.629830e-04	1.629830e-04
3.500000e-01	4.000000e-01	2.875128e-02	1.532600e-04	1.532600e-04
4.000000e-01	4.500000e-01	2.613618e-02	1.461240e-04	1.461240e-04
4.500000e-01	5.000000e-01	2.364528e-02	1.389865e-04	1.389865e-04
5.000000e-01	5.500000e-01	2.158326e-02	1.327880e-04	1.327880e-04
5.500000e-01	6.000000e-01	1.996977e-02	1.277282e-04	1.277282e-04
6.000000e-01	6.500000e-01	1.846575e-02	1.228242e-04	1.228242e-04
6.500000e-01	7.000000e-01	1.725746e-02	1.187378e-04	1.187378e-04
7.000000e-01	7.500000e-01	1.603938e-02	1.144706e-04	1.144706e-04
7.500000e-01	8.000000e-01	1.504677e-02	1.108720e-04	1.108720e-04
8.000000e-01	8.500000e-01	1.420448e-02	1.077242e-04	1.077242e-04
8.500000e-01	9.000000e-01	1.326743e-02	1.041103e-04	1.041103e-04
9.000000e-01	9.500000e-01	1.262203e-02	1.015465e-04	1.015465e-04
9.500000e-01	1.000000e+00	1.210490e-02	9.944454e-05	9.944454e-05
1.000000e+00	1.050000e+00	1.144888e-02	9.671234e-05	9.671234e-05
1.050000e+00	1.100000e+00	1.078877e-02	9.388288e-05	9.388288e-05
1.100000e+00	1.150000e+00	1.037948e-02	9.208483e-05	9.208483e-05
1.150000e+00	1.200000e+00	9.989786e-03	9.033967e-05	9.033967e-05
1.200000e+00	1.250000e+00	9.738164e-03	8.919466e-05	8.919466e-05
1.250000e+00	1.300000e+00	9.301906e-03	8.717387e-05	8.717387e-05
1.300000e+00	1.350000e+00	8.888524e-03	8.521483e-05	8.521483e-05
1.350000e+00	1.400000e+00	8.565008e-03	8.364967e-05	8.364967e-05
1.400000e+00	1.450000e+00	8.200644e-03	8.185108e-05	8.185108e-05
1.450000e+00	1.500000e+00	7.985784e-03	8.077170e-05	8.077170e-05
1.500000e+00	1.550000e+00	7.655732e-03	7.908494e-05	7.908494e-05
1.550000e+00	1.600000e+00	7.382868e-03	7.766278e-05	7.766278e-05
1.600000e+00	1.650000e+00	7.172092e-03	7.654614e-05	7.654614e-05
1.650000e+00	1.700000e+00	6.980106e-03	7.551469e-05	7.551469e-05
1.700000e+00	1.750000e+00	6.747272e-03	7.424454e-05	7.424454e-05
1.750000e+00	1.800000e+00	6.679464e-03	7.387054e-05	7.387054e-05
1.800000e+00	1.850000e+00	6.564274e-03	7.323079e-05	7.323079e-05
1.850000e+00	1.900000e+00	6.311832e-03	7.180889e-05	7.180889e-05
1.900000e+00	1.950000e+00	6.209712e-03	7.122561e-05	7.122561e-05
1.950000e+00	2.000000e+00	6.141906e-03	7.083567e-05	7.083567e-05
2.000000e+00	2.050000e+00	5.960540e-03	6.978197e-05	6.978197e-05
2.050000e+00	2.100000e+00	5.855152e-03	6.916230e-05	6.916230e-05
2.100000e+00	2.150000e+00	5.627220e-03	6.780277e-05	6.780277e-05
2.150000e+00	2.200000e+00	5.584738e-03	6.754634e-05	6.754634e-05
2.200000e+00	2.250000e+00	5.563498e-03	6.741777e-05	6.741777e-05
2.250000e+00	2.300000e+00	5.398472e-03	6.641036e-05	6.641036e-05
2.300000e+00	2.350000e+00	5.339650e-03	6.604756e-05	6.604756e-05
2.350000e+00	2.400000e+00	5.252236e-03	6.550472e-05	6.550472e-05
2.400000e+00	2.450000e+00	5.153384e-03	6.488535e-05	6.488535e-05
2.450000e+00	2.500000e+00	5.100282e-03	6.455017e-05	6.455017e-05
2.500000e+00	2.550000e+00	5.216290e-03	6.528017e-05	6.528017e-05
2.550000e+00	2.600000e+00	5.134594e-03	6.476694e-05	6.476694e-05
2.600000e+00	2.650000e+00	4.965482e-03	6.369144e-05	6.369144e-05
2.650000e+00	2.700000e+00	4.822514e-03	6.276784e-05	6.276784e-05
2.700000e+00	2.750000e+00	4.967934e-03	6.370717e-05	6.370717e-05
2.750000e+00	2.800000e+00	4.940158e-03	6.352883e-05	6.352883e-05
2.800000e+00	2.850000e+00	4.896042e-03	6.324453e-05	6.324453e-05
2.850000e+00	2.900000e+00	4.838038e-03	6.286877e-05	6.286877e-05
2.900000e+00	2.950000e+00	4.762876e-03	6.237852e-05	6.237852e-05
2.950000e+00	3.000000e+00	4.846206e-03	6.292183e-05	6.292183e-05
3.000000e+00	3.050000e+00	4.758792e-03	6.235177e-05	6.235177e-05
3.050000e+00	3.100000e+00	4.772680e-03	6.244268e-05	6.244268e-05
3.100000e+00	3.150000e+00	4.477758e-03	6.048263e-05	6.048263e-05
3.150000e+00	3.200000e+00	3.383032e-03	5.257187e-05	5.257187e-05
3.200000e+00	3.250000e+00	2.709040e-03	4.704441e-05	4.704441e-05
3.250000e+00	3.300000e+00	2.222948e-03	4.261525e-05	4.261525e-05
3.300000e+00	3.350000e+00	1.875740e-03	3.914594e-05	3.914594e-05
3.350000e+00	3.400000e+00	1.600425e-03	3.615913e-05	3.615913e-05
3.400000e+00	3.450000e+00	1.415792e-03	3.400949e-05	3.400949e-05
3.450000e+00	3.500000e+00	1.158449e-03	3.076373e-05	3.076373e-05
3.500000e+00	3.550000e+00	1.030187e-03	2.901071e-05	2.901071e-05
3.550000e+00	3.600000e+00	9.198970e-04	2.741385e-05	2.741385e-05
3.600000e+00	3.650000e+00	8.079734e-04	2.569206e-05	2.569206e-05
3.650000e+00	3.700000e+00	7.066704e-04	2.402752e-05	2.402752e-05
3.700000e+00	3.750000e+00	6.266084e-04	2.262552e-05	2.262552e-05
3.750000e+00	3.800000e+00	5.261222e-04	2.073212e-05	2.073212e-05
3.800000e+00	3.850000e+00	4.681180e-04	1.955591e-05	1.955591e-05
3.850000e+00	3.900000e+00	4.174666e-04	1.846763e-05	1.846763e-05
3.900000e+00	3.950000e+00	3.717168e-04	1.742635e-05	1.742635e-05
3.950000e+00	4.000000e+00	3.341366e-04	1.652199e-05	1.652199e-05
4.000000e+00	4.050000e+00	2.892038e-04	1.537101e-05	1.537101e-05
4.050000e+00	4.100000e+00	2.491728e-04	1.426759e-05	1.426759e-05
4.100000e+00	4.150000e+00	2.491728e-04	1.426759e-05	1.426759e-05
4.150000e+00	4.200000e+00	2.148604e-04	1.324886e-05	1.324886e-05
4.200000e+00	4.250000e+00	1.715616e-04	1.183887e-05	1.183887e-05
4.250000e+00	4.300000e+00	1.576733e-04	1.134957e-05	1.134957e-05
4.300000e+00	4.350000e+00	1.593072e-04	1.140823e-05	1.140823e-05
4.350000e+00	4.400000e+00	1.323475e-04	1.039820e-05	1.039820e-05
4.400000e+00	4.450000e+00	1.029370e-04	9.170352e-06	9.170352e-06
4.450000e+00	4.500000e+00	1.013030e-04	9.097281e-06	9.097281e-06
4.500000e+00	4.550000e+00	9.640128e-05	8.874458e-06	8.874458e-06
4.550000e+00	4.600000e+00	8.496384e-05	8.331389e-06	8.331389e-06
4.600000e+00	4.650000e+00	6.944160e-05	7.531998e-06	7.531998e-06
4.650000e+00	4.700000e+00	6.862464e-05	7.487563e-06	7.487563e-06
4.700000e+00	4.750000e+00	6.372288e-05	7.215195e-06	7.215195e-06
4.750000e+00	4.800000e+00	5.637024e-05	6.786180e-06	6.786180e-06
4.800000e+00	4.850000e+00	5.310240e-05	6.586541e-06	6.586541e-06
4.850000e+00	4.900000e+00	4.248192e-05	5.891182e-06	5.891182e-06
4.900000e+00	4.950000e+00	3.594624e-05	5.419100e-06	5.419100e-06
4.950000e+00	5.000000e+00	3.186144e-05	5.101914e-06	5.101914e-06
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=1.23552027601902374e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.359814e+00	1.833072e-02	1.833072e-02
5.000000e-02	1.000000e-01	4.836074e+00	3.456896e-02	3.456896e-02
1.000000e-01	1.500000e-01	5.528212e+00	3.696003e-02	3.696003e-02
1.500000e-01	2.000000e-01	5.028320e+00	3.524937e-02	3.524937e-02
2.000000e-01	2.500000e-01	4.452816e+00	3.317090e-02	3.317090e-02
2.500000e-01	3.000000e-01	3.932414e+00	3.117235e-02	3.117235e-02
3.000000e-01	3.500000e-01	3.543966e+00	2.959271e-02	2.959271e-02
3.500000e-01	4.000000e-01	3.083118e+00	2.760164e-02	2.760164e-02
4.000000e-01	4.500000e-01	2.761140e+00	2.612067e-02	2.612067e-02
4.500000e-01	5.000000e-01	2.541466e+00	2.506006e-02	2.506006e-02
5.000000e-01	5.500000e-01	2.363798e+00	2.416824e-02	2.416824e-02
5.500000e-01	6.000000e-01	2.134238e+00	2.296473e-02	2.296473e-02
6.000000e-01	6.500000e-01	1.971643e+00	2.207263e-02	2.207263e-02
6.500000e-01	7.000000e-01	1.811273e+00	2.115592e-02	2.115592e-02
7.000000e-01	7.500000e-01	1.721821e+00	2.062690e-02	2.062690e-02
7.500000e-01	8.000000e-01	1.658809e+00	2.024595e-02	2.024595e-02
8.000000e-01	8.500000e-01	1.537729e+00	1.949305e-02	1.949305e-02
8.500000e-01	9.000000e-01	1.474223e+00	1.908629e-02	1.908629e-02
9.000000e-01	9.500000e-01	1.395150e+00	1.856737e-02	1.856737e-02
9.500000e-01	1.000000e+00	1.354624e+00	1.829571e-02	1.829571e-02
1.000000e+00	1.050000e+00	1.268138e+00	1.770203e-02	1.770203e-02
1.050000e+00	1.100000e+00	1.224648e+00	1.739584e-02	1.739584e-02
1.100000e+00	1.150000e+00	1.181404e+00	1.708595e-02	1.708595e-02
1.150000e+00	1.200000e+00	1.087999e+00	1.639661e-02	1.639661e-02
1.200000e+00	1.250000e+00	1.055876e+00	1.615274e-02	1.615274e-02
1.250000e+00	1.300000e+00	1.066254e+00	1.623193e-02	1.623193e-02
1.300000e+00	1.350000e+00	9.970648e-01	1.569645e-02	1.569645e-02
1.350000e+00	1.400000e+00	9.614818e-01	1.541383e-02	1.541383e-02
1.400000e+00	1.450000e+00	9.239220e-01	1.510976e-02	1.510976e-02
1.450000e+00	1.500000e+00	9.308410e-01	1.516623e-02	1.516623e-02
1.500000e+00	1.550000e+00	8.663468e-01	1.463140e-02	1.463140e-02
1.550000e+00	1.600000e+00	8.873506e-01	1.480770e-02	1.480770e-02
1.600000e+00	1.650000e+00	8.179144e-01	1.421654e-02	1.421654e-02
1.650000e+00	1.700000e+00	8.277986e-01	1.430218e-02	1.430218e-02
1.700000e+00	1.750000e+00	7.845554e-01	1.392361e-02	1.392361e-02
1.750000e+00	1.800000e+00	7.210496e-01	1.334819e-02	1.334819e-02
1.800000e+00	1.850000e+00	6.412350e-01	1.258776e-02	1.258776e-02
1.850000e+00	1.900000e+00	5.836598e-01	1.200936e-02	1.200936e-02
1.900000e+00	1.950000e+00	5.204012e-01	1.133990e-02	1.133990e-02
1.950000e+00	2.000000e+00	4.924784e-01	1.103147e-02	1.103147e-02
2.000000e+00	2.050000e+00	4.279842e-01	1.028380e-02	1.028380e-02
2.050000e+00	2.100000e+00	3.956136e-01	9.887250e-03	9.887250e-03
2.100000e+00	2.150000e+00	3.541000e-01	9.354120e-03	9.354120e-03
2.150000e+00	2.200000e+00	3.153046e-01	8.826839e-03	8.826839e-03
2.200000e+00	2.250000e+00	2.930654e-01	8.509855e-03	8.509855e-03
2.250000e+00	2.300000e+00	2.918298e-01	8.491900e-03	8.491900e-03
2.300000e+00	2.350000e+00	2.525404e-01	7.899605e-03	7.899605e-03
2.350000e+00	2.400000e+00	2.448802e-01	7.778874e-03	7.778874e-03
2.400000e+00	2.450000e+00	2.214052e-01	7.396629e-03	7.396629e-03
2.450000e+00	2.500000e+00	2.073204e-01	7.157491e-03	7.157491e-03
2.500000e+00	2.550000e+00	2.041080e-01	7.101822e-03	7.101822e-03
2.550000e+00	2.600000e+00	2.006486e-01	7.041381e-03	7.041381e-03
2.600000e+00	2.650000e+00	1.806331e-01	6.680955e-03	6.680955e-03
2.650000e+00	2.700000e+00	1.821157e-01	6.708317e-03	6.708317e-03
2.700000e+00	2.750000e+00	1.640771e-01	6.367426e-03	6.367426e-03
2.750000e+00	2.800000e+00	1.586408e-01	6.261052e-03	6.261052e-03
2.800000e+00	2.850000e+00	1.566640e-01	6.221921e-03	6.221921e-03
2.850000e+00	2.900000e+00	1.433204e-01	5.951054e-03	5.951054e-03
2.900000e+00	2.950000e+00	1.514748e-01	6.118008e-03	6.118008e-03
2.950000e+00	3.000000e+00	1.470269e-01	6.027516e-03	6.027516e-03
3.000000e+00	3.050000e+00	1.366485e-01	5.810887e-03	5.810887e-03
3.050000e+00	3.100000e+00	1.267644e-01	5.596784e-03	5.596784e-03
3.100000e+00	3.150000e+00	1.250347e-01	5.558468e-03	5.558468e-03
3.150000e+00	3.200000e+00	8.920456e-02	4.694977e-03	4.694977e-03
3.200000e+00	3.250000e+00	6.943624e-02	4.142219e-03	4.142219e-03
3.250000e+00	3.300000e+00	5.016212e-02	3.520691e-03	3.520691e-03
3.300000e+00	3.350000e+00	4.769108e-02	3.432879e-03	3.432879e-03
3.350000e+00	3.400000e+00	4.003086e-02	3.145121e-03	3.145121e-03
3.400000e+00	3.450000e+00	3.162932e-02	2.795663e-03	2.795663e-03
3.450000e+00	3.500000e+00	2.792276e-02	2.626752e-03	2.626752e-03
3.500000e+00	3.550000e+00	2.619304e-02	2.544092e-03	2.544092e-03
3.550000e+00	3.600000e+00	2.001544e-02	2.223936e-03	2.223936e-03
3.600000e+00	3.650000e+00	1.630887e-02	2.007483e-03	2.007483e-03
3.650000e+00	3.700000e+00	9.884162e-03	1.562823e-03	1.562823e-03
3.700000e+00	3.750000e+00	1.309652e-02	1.798945e-03	1.798945e-03
3.750000e+00	3.800000e+00	8.401538e-03	1.440852e-03	1.440852e-03
3.800000e+00	3.850000e+00	9.637058e-03	1.543165e-03	1.543165e-03
3.850000e+00	3.900000e+00	9.637058e-03	1.543165e-03	1.543165e-03
3.900000e+00	3.950000e+00	6.177602e-03	1.235520e-03	1.235520e-03
3.950000e+00	4.000000e+00	6.918912e-03	1.307552e-03	1.307552e-03
4.000000e+00	4.050000e+00	4.942082e-03	1.105083e-03	1.105083e-03
4.050000e+00	4.100000e+00	3.953664e-03	9.884161e-04	9.884161e-04
4.100000e+00	4.150000e+00	4.694976e-03	1.077101e-03	1.077101e-03
4.150000e+00	4.200000e+00	4.694978e-03	1.077102e-03	1.077102e-03
4.200000e+00	4.250000e+00	2.965248e-03	8.559935e-04	8.559935e-04
4.250000e+00	4.300000e+00	3.212352e-03	8.909462e-04	8.909462e-04
4.300000e+00	4.350000e+00	1.729728e-03	6.537758e-04	6.537758e-04
4.350000e+00	4.400000e+00	1.235520e-03	5.525415e-04	5.525415e-04
4.400000e+00	4.450000e+00	2.471040e-03	7.814115e-04	7.814115e-04
4.450000e+00	4.500000e+00	1.729728e-03	6.537758e-04	6.537758e-04
4.500000e+00	4.550000e+00	7.413122e-04	4.279967e-04	4.279967e-04
4.550000e+00	4.600000e+00	1.729728e-03	6.537758e-04	6.537758e-04
4.600000e+00	4.650000e+00	2.471042e-04	2.471040e-04	2.471040e-04
4.650000e+00	4.700000e+00	7.413124e-04	4.279968e-04	4.279968e-04
4.700000e+00	4.750000e+00	9.884164e-04	4.942081e-04	4.942081e-04
4.750000e+00	4.800000e+00	2.471042e-04	2.471040e-04	2.471040e-04
4.800000e+00	4.850000e+00	2.471042e-04	2.471040e-04	2.471040e-04
4.850000e+00	4.900000e+00	7.413120e-04	4.279967e-04	4.279967e-04
4.900000e+00	4.950000e+00	2.471040e-04	2.471041e-04	2.471041e-04
4.950000e+00	5.000000e+00	9.884164e-04	4.942082e-04	4.942082e-04
# END HISTO1D



==> figure/2HDM/bsh2/mh2-10/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(s,H)$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dm(s,H)$ [fb/GeV]
XLabel=$m(s,H)$ [GeV]
LegendXPos=0.8
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_m_ij
ScaledBy=4.08480000002145272e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.111111e+01	1.264654e-06	6.818558e-08	6.818558e-08
1.111111e+01	2.222222e+01	3.110351e-04	1.069329e-06	1.069329e-06
2.222222e+01	3.333333e+01	3.558200e-04	1.143726e-06	1.143726e-06
3.333333e+01	4.444444e+01	2.852273e-04	1.024006e-06	1.024006e-06
4.444444e+01	5.555556e+01	2.303066e-04	9.201523e-07	9.201523e-07
5.555556e+01	6.666667e+01	1.928266e-04	8.419576e-07	8.419576e-07
6.666667e+01	7.777778e+01	1.639896e-04	7.764525e-07	7.764525e-07
7.777778e+01	8.888889e+01	1.441375e-04	7.279393e-07	7.279393e-07
8.888889e+01	1.000000e+02	1.269397e-04	6.831332e-07	6.831332e-07
1.000000e+02	1.111111e+02	1.144991e-04	6.487956e-07	6.487956e-07
1.111111e+02	1.222222e+02	1.044591e-04	6.196978e-07	6.196978e-07
1.222222e+02	1.333333e+02	9.409914e-05	5.881658e-07	5.881658e-07
1.333333e+02	1.444444e+02	8.752592e-05	5.672509e-07	5.672509e-07
1.444444e+02	1.555556e+02	8.178276e-05	5.483222e-07	5.483222e-07
1.555556e+02	1.666667e+02	7.632783e-05	5.297224e-07	5.297224e-07
1.666667e+02	1.777778e+02	7.048983e-05	5.090613e-07	5.090613e-07
1.777778e+02	1.888889e+02	6.663704e-05	4.949539e-07	4.949539e-07
1.888889e+02	2.000000e+02	6.350482e-05	4.831814e-07	4.831814e-07
2.000000e+02	2.111111e+02	5.871456e-05	4.646007e-07	4.646007e-07
2.111111e+02	2.222222e+02	5.667053e-05	4.564419e-07	4.564419e-07
2.222222e+02	2.333333e+02	5.269275e-05	4.401314e-07	4.401314e-07
2.333333e+02	2.444444e+02	4.997962e-05	4.286505e-07	4.286505e-07
2.444444e+02	2.555556e+02	4.704181e-05	4.158598e-07	4.158598e-07
2.555556e+02	2.666667e+02	4.552759e-05	4.091139e-07	4.091139e-07
2.666667e+02	2.777778e+02	4.220052e-05	3.938817e-07	3.938817e-07
2.777778e+02	2.888889e+02	4.128879e-05	3.896036e-07	3.896036e-07
2.888889e+02	3.000000e+02	3.865654e-05	3.769801e-07	3.769801e-07
3.000000e+02	3.111111e+02	3.664560e-05	3.670437e-07	3.670437e-07
3.111111e+02	3.222222e+02	3.543976e-05	3.609543e-07	3.609543e-07
3.222222e+02	3.333333e+02	3.386997e-05	3.528697e-07	3.528697e-07
3.333333e+02	3.444444e+02	3.156859e-05	3.406705e-07	3.406705e-07
3.444444e+02	3.555556e+02	3.027793e-05	3.336322e-07	3.336322e-07
3.555556e+02	3.666667e+02	2.864959e-05	3.245384e-07	3.245384e-07
3.666667e+02	3.777778e+02	2.744744e-05	3.176565e-07	3.176565e-07
3.777778e+02	3.888889e+02	2.598426e-05	3.090737e-07	3.090737e-07
3.888889e+02	4.000000e+02	2.471960e-05	3.014585e-07	3.014585e-07
4.000000e+02	4.111111e+02	2.360567e-05	2.945880e-07	2.945880e-07
4.111111e+02	4.222222e+02	2.269395e-05	2.888431e-07	2.888431e-07
4.222222e+02	4.333333e+02	2.123812e-05	2.794248e-07	2.794248e-07
4.333333e+02	4.444444e+02	2.041095e-05	2.739293e-07	2.739293e-07
4.444444e+02	4.555556e+02	1.935200e-05	2.667275e-07	2.667275e-07
4.555556e+02	4.666667e+02	1.887792e-05	2.634414e-07	2.634414e-07
4.666667e+02	4.777778e+02	1.738901e-05	2.528392e-07	2.528392e-07
4.777778e+02	4.888889e+02	1.688903e-05	2.491777e-07	2.491777e-07
4.888889e+02	5.000000e+02	1.590377e-05	2.418004e-07	2.418004e-07
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=1.23552027601902374e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.111111e+01	3.447102e-05	6.191178e-06	6.191178e-06
1.111111e+01	2.222222e+01	3.236273e-02	1.897006e-04	1.897006e-04
2.222222e+01	3.333333e+01	3.757786e-02	2.044148e-04	2.044148e-04
3.333333e+01	4.444444e+01	3.034117e-02	1.836802e-04	1.836802e-04
4.444444e+01	5.555556e+01	2.458226e-02	1.653320e-04	1.653320e-04
5.555556e+01	6.666667e+01	2.045355e-02	1.508101e-04	1.508101e-04
6.666667e+01	7.777778e+01	1.782374e-02	1.407815e-04	1.407815e-04
7.777778e+01	8.888889e+01	1.544190e-02	1.310378e-04	1.310378e-04
8.888889e+01	1.000000e+02	1.376172e-02	1.237037e-04	1.237037e-04
1.000000e+02	1.111111e+02	1.223722e-02	1.166508e-04	1.166508e-04
1.111111e+02	1.222222e+02	1.130094e-02	1.120995e-04	1.120995e-04
1.222222e+02	1.333333e+02	1.032686e-02	1.071595e-04	1.071595e-04
1.333333e+02	1.444444e+02	9.507340e-03	1.028196e-04	1.028196e-04
1.444444e+02	1.555556e+02	8.960170e-03	9.981655e-05	9.981655e-05
1.555556e+02	1.666667e+02	8.157407e-03	9.524068e-05	9.524068e-05
1.666667e+02	1.777778e+02	7.575847e-03	9.178293e-05	9.178293e-05
1.777778e+02	1.888889e+02	6.998735e-03	8.821779e-05	8.821779e-05
1.888889e+02	2.000000e+02	6.740758e-03	8.657666e-05	8.657666e-05
2.000000e+02	2.111111e+02	6.120279e-03	8.249584e-05	8.249584e-05
2.111111e+02	2.222222e+02	5.696620e-03	7.958936e-05	7.958936e-05
2.222222e+02	2.333333e+02	5.386379e-03	7.739178e-05	7.739178e-05
2.333333e+02	2.444444e+02	5.018318e-03	7.470084e-05	7.470084e-05
2.444444e+02	2.555556e+02	4.799216e-03	7.305157e-05	7.305157e-05
2.555556e+02	2.666667e+02	4.471229e-03	7.051149e-05	7.051149e-05
2.666667e+02	2.777778e+02	4.120958e-03	6.769327e-05	6.769327e-05
2.777778e+02	2.888889e+02	3.828510e-03	6.524712e-05	6.524712e-05
2.888889e+02	3.000000e+02	3.686179e-03	6.402279e-05	6.402279e-05
3.000000e+02	3.111111e+02	3.422641e-03	6.169176e-05	6.169176e-05
3.111111e+02	3.222222e+02	3.169113e-03	5.936292e-05	5.936292e-05
3.222222e+02	3.333333e+02	2.935600e-03	5.713402e-05	5.713402e-05
3.333333e+02	3.444444e+02	2.761020e-03	5.540911e-05	5.540911e-05
3.444444e+02	3.555556e+02	2.564178e-03	5.339721e-05	5.339721e-05
3.555556e+02	3.666667e+02	2.434101e-03	5.202543e-05	5.202543e-05
3.666667e+02	3.777778e+02	2.327352e-03	5.087184e-05	5.087184e-05
3.777778e+02	3.888889e+02	2.069375e-03	4.796959e-05	4.796959e-05
3.888889e+02	4.000000e+02	1.875893e-03	4.567204e-05	4.567204e-05
4.000000e+02	4.111111e+02	1.680186e-03	4.322401e-05	4.322401e-05
4.111111e+02	4.222222e+02	1.535629e-03	4.132279e-05	4.132279e-05
4.222222e+02	4.333333e+02	1.540078e-03	4.138260e-05	4.138260e-05
4.333333e+02	4.444444e+02	1.233174e-03	3.703042e-05	3.703042e-05
4.444444e+02	4.555556e+02	1.126415e-03	3.539107e-05	3.539107e-05
4.555556e+02	4.666667e+02	9.829810e-04	3.306122e-05	3.306122e-05
4.666667e+02	4.777778e+02	8.450968e-04	3.065488e-05	3.065488e-05
4.777778e+02	4.888889e+02	6.015755e-04	2.586375e-05	2.586375e-05
4.888889e+02	5.000000e+02	2.935599e-04	1.806737e-05	1.806737e-05
# END HISTO1D



==> figure/2HDM/bsh2/mh2-10/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_qT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_qT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_qT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_qT
ScaledBy=4.08480000002145272e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.200000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+01	1.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.400000e+01	1.021200e-08	1.021200e-08	1.021200e-08
2.400000e+01	2.800000e+01	3.601773e-05	6.064759e-07	6.064759e-07
2.800000e+01	3.200000e+01	8.743515e-05	9.449272e-07	9.449272e-07
3.200000e+01	3.600000e+01	1.221151e-04	1.116709e-06	1.116709e-06
3.600000e+01	4.000000e+01	1.439279e-04	1.212350e-06	1.212350e-06
4.000000e+01	4.400000e+01	1.531187e-04	1.250459e-06	1.250459e-06
4.400000e+01	4.800000e+01	1.589600e-04	1.274088e-06	1.274088e-06
4.800000e+01	5.200000e+01	1.597055e-04	1.277072e-06	1.277072e-06
5.200000e+01	5.600000e+01	1.579592e-04	1.270071e-06	1.270071e-06
5.600000e+01	6.000000e+01	1.526388e-04	1.248498e-06	1.248498e-06
6.000000e+01	6.400000e+01	1.507904e-04	1.240915e-06	1.240915e-06
6.400000e+01	6.800000e+01	1.452657e-04	1.217971e-06	1.217971e-06
6.800000e+01	7.200000e+01	1.405682e-04	1.198116e-06	1.198116e-06
7.200000e+01	7.600000e+01	1.358911e-04	1.178015e-06	1.178015e-06
7.600000e+01	8.000000e+01	1.315101e-04	1.158871e-06	1.158871e-06
8.000000e+01	8.400000e+01	1.288346e-04	1.147022e-06	1.147022e-06
8.400000e+01	8.800000e+01	1.225440e-04	1.118669e-06	1.118669e-06
8.800000e+01	9.200000e+01	1.185920e-04	1.100482e-06	1.100482e-06
9.200000e+01	9.600000e+01	1.154160e-04	1.085646e-06	1.085646e-06
9.600000e+01	1.000000e+02	1.114640e-04	1.066897e-06	1.066897e-06
1.000000e+02	1.040000e+02	1.083595e-04	1.051935e-06	1.051935e-06
1.040000e+02	1.080000e+02	1.031923e-04	1.026547e-06	1.026547e-06
1.080000e+02	1.120000e+02	1.031208e-04	1.026192e-06	1.026192e-06
1.120000e+02	1.160000e+02	9.560475e-05	9.880869e-07	9.880869e-07
1.160000e+02	1.200000e+02	9.579877e-05	9.890889e-07	9.890889e-07
1.200000e+02	1.240000e+02	9.147910e-05	9.665321e-07	9.665321e-07
1.240000e+02	1.280000e+02	8.932438e-05	9.550815e-07	9.550815e-07
1.280000e+02	1.320000e+02	8.948775e-05	9.559544e-07	9.559544e-07
1.320000e+02	1.360000e+02	8.507618e-05	9.320934e-07	9.320934e-07
1.360000e+02	1.400000e+02	8.414688e-05	9.269887e-07	9.269887e-07
1.400000e+02	1.440000e+02	8.145090e-05	9.120180e-07	9.120180e-07
1.440000e+02	1.480000e+02	7.941872e-05	9.005686e-07	9.005686e-07
1.480000e+02	1.520000e+02	7.623258e-05	8.823190e-07	8.823190e-07
1.520000e+02	1.560000e+02	7.297495e-05	8.632613e-07	8.632613e-07
1.560000e+02	1.600000e+02	7.298517e-05	8.633217e-07	8.633217e-07
1.600000e+02	1.640000e+02	7.270945e-05	8.616895e-07	8.616895e-07
1.640000e+02	1.680000e+02	6.940075e-05	8.418555e-07	8.418555e-07
1.680000e+02	1.720000e+02	6.937012e-05	8.416695e-07	8.416695e-07
1.720000e+02	1.760000e+02	6.702135e-05	8.272979e-07	8.272979e-07
1.760000e+02	1.800000e+02	6.525467e-05	8.163214e-07	8.163214e-07
1.800000e+02	1.840000e+02	6.398840e-05	8.083622e-07	8.083622e-07
1.840000e+02	1.880000e+02	6.192557e-05	7.952256e-07	7.952256e-07
1.880000e+02	1.920000e+02	6.211960e-05	7.964707e-07	7.964707e-07
1.920000e+02	1.960000e+02	6.018952e-05	7.839996e-07	7.839996e-07
1.960000e+02	2.000000e+02	5.848412e-05	7.728130e-07	7.728130e-07
2.000000e+02	2.040000e+02	5.704423e-05	7.632403e-07	7.632403e-07
2.040000e+02	2.080000e+02	5.619662e-05	7.575487e-07	7.575487e-07
2.080000e+02	2.120000e+02	5.611495e-05	7.569979e-07	7.569979e-07
2.120000e+02	2.160000e+02	5.590050e-05	7.555500e-07	7.555500e-07
2.160000e+02	2.200000e+02	5.485888e-05	7.484776e-07	7.484776e-07
2.200000e+02	2.240000e+02	5.194845e-05	7.283526e-07	7.283526e-07
2.240000e+02	2.280000e+02	5.185653e-05	7.277080e-07	7.277080e-07
2.280000e+02	2.320000e+02	5.081490e-05	7.203623e-07	7.203623e-07
2.320000e+02	2.360000e+02	5.099872e-05	7.216640e-07	7.216640e-07
2.360000e+02	2.400000e+02	5.023282e-05	7.162246e-07	7.162246e-07
2.400000e+02	2.440000e+02	4.825170e-05	7.019590e-07	7.019590e-07
2.440000e+02	2.480000e+02	4.774110e-05	6.982350e-07	6.982350e-07
2.480000e+02	2.520000e+02	4.762877e-05	6.974131e-07	6.974131e-07
2.520000e+02	2.560000e+02	4.612760e-05	6.863345e-07	6.863345e-07
2.560000e+02	2.600000e+02	4.567827e-05	6.829836e-07	6.829836e-07
2.600000e+02	2.640000e+02	4.546382e-05	6.813784e-07	6.813784e-07
2.640000e+02	2.680000e+02	4.409542e-05	6.710457e-07	6.710457e-07
2.680000e+02	2.720000e+02	4.449368e-05	6.740694e-07	6.740694e-07
2.720000e+02	2.760000e+02	4.298230e-05	6.625219e-07	6.625219e-07
2.760000e+02	2.800000e+02	4.224705e-05	6.568309e-07	6.568309e-07
2.800000e+02	2.840000e+02	4.185900e-05	6.538073e-07	6.538073e-07
2.840000e+02	2.880000e+02	4.222663e-05	6.566721e-07	6.566721e-07
2.880000e+02	2.920000e+02	4.158327e-05	6.516505e-07	6.516505e-07
2.920000e+02	2.960000e+02	4.006168e-05	6.396169e-07	6.396169e-07
2.960000e+02	3.000000e+02	3.974510e-05	6.370848e-07	6.370848e-07
3.000000e+02	3.040000e+02	3.924473e-05	6.330617e-07	6.330617e-07
3.040000e+02	3.080000e+02	3.797842e-05	6.227646e-07	6.227646e-07
3.080000e+02	3.120000e+02	3.725338e-05	6.167913e-07	6.167913e-07
3.120000e+02	3.160000e+02	3.765165e-05	6.200795e-07	6.200795e-07
3.160000e+02	3.200000e+02	3.545607e-05	6.017286e-07	6.017286e-07
3.200000e+02	3.240000e+02	3.655895e-05	6.110157e-07	6.110157e-07
3.240000e+02	3.280000e+02	3.687552e-05	6.136554e-07	6.136554e-07
3.280000e+02	3.320000e+02	3.472080e-05	5.954568e-07	5.954568e-07
3.320000e+02	3.360000e+02	3.514970e-05	5.991233e-07	5.991233e-07
3.360000e+02	3.400000e+02	3.496590e-05	5.975547e-07	5.975547e-07
3.400000e+02	3.440000e+02	3.431233e-05	5.919438e-07	5.919438e-07
3.440000e+02	3.480000e+02	3.236183e-05	5.748730e-07	5.748730e-07
3.480000e+02	3.520000e+02	3.441445e-05	5.928240e-07	5.928240e-07
3.520000e+02	3.560000e+02	3.304602e-05	5.809183e-07	5.809183e-07
3.560000e+02	3.600000e+02	3.274988e-05	5.783094e-07	5.783094e-07
3.600000e+02	3.640000e+02	3.243330e-05	5.755076e-07	5.755076e-07
3.640000e+02	3.680000e+02	3.152445e-05	5.673867e-07	5.673867e-07
3.680000e+02	3.720000e+02	3.088110e-05	5.615672e-07	5.615672e-07
3.720000e+02	3.760000e+02	3.152445e-05	5.673867e-07	5.673867e-07
3.760000e+02	3.800000e+02	3.072790e-05	5.601726e-07	5.601726e-07
3.800000e+02	3.840000e+02	3.140190e-05	5.662828e-07	5.662828e-07
3.840000e+02	3.880000e+02	3.094235e-05	5.621240e-07	5.621240e-07
3.880000e+02	3.920000e+02	3.024795e-05	5.557805e-07	5.557805e-07
3.920000e+02	3.960000e+02	3.030922e-05	5.563431e-07	5.563431e-07
3.960000e+02	4.000000e+02	2.922675e-05	5.463181e-07	5.463181e-07
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_qT
Scale=0.01
ScaledBy=1.23552027601902374e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.200000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+01	1.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.400000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+01	2.800000e+01	3.351350e-03	1.017431e-04	1.017431e-04
2.800000e+01	3.200000e+01	8.614665e-03	1.631226e-04	1.631226e-04
3.200000e+01	3.600000e+01	1.247875e-02	1.963273e-04	1.963273e-04
3.600000e+01	4.000000e+01	1.529265e-02	2.173383e-04	2.173383e-04
4.000000e+01	4.400000e+01	1.601852e-02	2.224365e-04	2.224365e-04
4.400000e+01	4.800000e+01	1.659613e-02	2.264114e-04	2.264114e-04
4.800000e+01	5.200000e+01	1.657141e-02	2.262428e-04	2.262428e-04
5.200000e+01	5.600000e+01	1.657450e-02	2.262639e-04	2.262639e-04
5.600000e+01	6.000000e+01	1.585173e-02	2.212754e-04	2.212754e-04
6.000000e+01	6.400000e+01	1.631814e-02	2.245071e-04	2.245071e-04
6.400000e+01	6.800000e+01	1.575597e-02	2.206061e-04	2.206061e-04
6.800000e+01	7.200000e+01	1.464091e-02	2.126567e-04	2.126567e-04
7.200000e+01	7.600000e+01	1.432586e-02	2.103562e-04	2.103562e-04
7.600000e+01	8.000000e+01	1.380385e-02	2.064881e-04	2.064881e-04
8.000000e+01	8.400000e+01	1.363706e-02	2.052368e-04	2.052368e-04
8.400000e+01	8.800000e+01	1.292354e-02	1.997955e-04	1.997955e-04
8.800000e+01	9.200000e+01	1.265791e-02	1.977315e-04	1.977315e-04
9.200000e+01	9.600000e+01	1.266408e-02	1.977797e-04	1.977797e-04
9.600000e+01	1.000000e+02	1.194130e-02	1.920529e-04	1.920529e-04
1.000000e+02	1.040000e+02	1.152432e-02	1.886699e-04	1.886699e-04
1.040000e+02	1.080000e+02	1.131736e-02	1.869682e-04	1.869682e-04
1.080000e+02	1.120000e+02	1.071814e-02	1.819511e-04	1.819511e-04
1.120000e+02	1.160000e+02	1.083860e-02	1.829707e-04	1.829707e-04
1.160000e+02	1.200000e+02	1.006331e-02	1.763053e-04	1.763053e-04
1.200000e+02	1.240000e+02	9.655590e-03	1.726968e-04	1.726968e-04
1.240000e+02	1.280000e+02	9.207715e-03	1.686440e-04	1.686440e-04
1.280000e+02	1.320000e+02	9.210805e-03	1.686723e-04	1.686723e-04
1.320000e+02	1.360000e+02	9.022385e-03	1.669382e-04	1.669382e-04
1.360000e+02	1.400000e+02	8.728952e-03	1.642011e-04	1.642011e-04
1.400000e+02	1.440000e+02	8.741305e-03	1.643172e-04	1.643172e-04
1.440000e+02	1.480000e+02	8.679530e-03	1.637356e-04	1.637356e-04
1.480000e+02	1.520000e+02	8.447870e-03	1.615357e-04	1.615357e-04
1.520000e+02	1.560000e+02	8.176055e-03	1.589157e-04	1.589157e-04
1.560000e+02	1.600000e+02	7.857910e-03	1.557932e-04	1.557932e-04
1.600000e+02	1.640000e+02	7.545940e-03	1.526693e-04	1.526693e-04
1.640000e+02	1.680000e+02	7.802310e-03	1.552410e-04	1.552410e-04
1.680000e+02	1.720000e+02	7.397677e-03	1.511620e-04	1.511620e-04
1.720000e+02	1.760000e+02	7.376055e-03	1.509409e-04	1.509409e-04
1.760000e+02	1.800000e+02	6.579145e-03	1.425541e-04	1.425541e-04
1.800000e+02	1.840000e+02	6.878760e-03	1.457639e-04	1.457639e-04
1.840000e+02	1.880000e+02	6.566790e-03	1.424202e-04	1.424202e-04
1.880000e+02	1.920000e+02	6.681075e-03	1.436541e-04	1.436541e-04
1.920000e+02	1.960000e+02	6.245555e-03	1.388930e-04	1.388930e-04
1.960000e+02	2.000000e+02	6.440147e-03	1.410402e-04	1.410402e-04
2.000000e+02	2.040000e+02	6.347485e-03	1.400219e-04	1.400219e-04
2.040000e+02	2.080000e+02	6.125093e-03	1.375470e-04	1.375470e-04
2.080000e+02	2.120000e+02	6.010807e-03	1.362578e-04	1.362578e-04
2.120000e+02	2.160000e+02	5.840920e-03	1.343184e-04	1.343184e-04
2.160000e+02	2.200000e+02	5.828568e-03	1.341763e-04	1.341763e-04
2.200000e+02	2.240000e+02	5.386867e-03	1.289921e-04	1.289921e-04
2.240000e+02	2.280000e+02	5.840922e-03	1.343184e-04	1.343184e-04
2.280000e+02	2.320000e+02	5.658682e-03	1.322064e-04	1.322064e-04
2.320000e+02	2.360000e+02	5.393048e-03	1.290660e-04	1.290660e-04
2.360000e+02	2.400000e+02	5.427022e-03	1.294720e-04	1.294720e-04
2.400000e+02	2.440000e+02	5.300382e-03	1.279524e-04	1.279524e-04
2.440000e+02	2.480000e+02	4.602315e-03	1.192293e-04	1.192293e-04
2.480000e+02	2.520000e+02	5.087255e-03	1.253536e-04	1.253536e-04
2.520000e+02	2.560000e+02	5.343625e-03	1.284733e-04	1.284733e-04
2.560000e+02	2.600000e+02	4.824705e-03	1.220760e-04	1.220760e-04
2.600000e+02	2.640000e+02	4.719687e-03	1.207401e-04	1.207401e-04
2.640000e+02	2.680000e+02	4.682622e-03	1.202651e-04	1.202651e-04
2.680000e+02	2.720000e+02	4.982235e-03	1.240529e-04	1.240529e-04
2.720000e+02	2.760000e+02	4.265635e-03	1.147854e-04	1.147854e-04
2.760000e+02	2.800000e+02	4.701155e-03	1.205028e-04	1.205028e-04
2.800000e+02	2.840000e+02	4.772198e-03	1.214099e-04	1.214099e-04
2.840000e+02	2.880000e+02	4.466405e-03	1.174557e-04	1.174557e-04
2.880000e+02	2.920000e+02	4.253278e-03	1.146191e-04	1.146191e-04
2.920000e+02	2.960000e+02	4.126637e-03	1.128998e-04	1.128998e-04
2.960000e+02	3.000000e+02	4.330497e-03	1.156549e-04	1.156549e-04
3.000000e+02	3.040000e+02	4.676445e-03	1.201857e-04	1.201857e-04
3.040000e+02	3.080000e+02	3.910422e-03	1.099023e-04	1.099023e-04
3.080000e+02	3.120000e+02	3.823935e-03	1.086801e-04	1.086801e-04
3.120000e+02	3.160000e+02	4.466405e-03	1.174557e-04	1.174557e-04
3.160000e+02	3.200000e+02	3.898068e-03	1.097285e-04	1.097285e-04
3.200000e+02	3.240000e+02	3.944400e-03	1.103787e-04	1.103787e-04
3.240000e+02	3.280000e+02	4.018530e-03	1.114111e-04	1.114111e-04
3.280000e+02	3.320000e+02	3.898065e-03	1.097285e-04	1.097285e-04
3.320000e+02	3.360000e+02	3.771425e-03	1.079314e-04	1.079314e-04
3.360000e+02	3.400000e+02	3.898068e-03	1.097285e-04	1.097285e-04
3.400000e+02	3.440000e+02	3.555210e-03	1.047919e-04	1.047919e-04
3.440000e+02	3.480000e+02	3.944398e-03	1.103787e-04	1.103787e-04
3.480000e+02	3.520000e+02	3.422390e-03	1.028158e-04	1.028158e-04
3.520000e+02	3.560000e+02	3.870267e-03	1.093366e-04	1.093366e-04
3.560000e+02	3.600000e+02	3.626253e-03	1.058337e-04	1.058337e-04
3.600000e+02	3.640000e+02	3.647875e-03	1.061487e-04	1.061487e-04
3.640000e+02	3.680000e+02	3.465632e-03	1.034633e-04	1.034633e-04
3.680000e+02	3.720000e+02	3.419303e-03	1.027694e-04	1.027694e-04
3.720000e+02	3.760000e+02	3.549032e-03	1.047008e-04	1.047008e-04
3.760000e+02	3.800000e+02	3.490345e-03	1.038315e-04	1.038315e-04
3.800000e+02	3.840000e+02	2.983780e-03	9.600160e-05	9.600160e-05
3.840000e+02	3.880000e+02	3.524323e-03	1.043356e-04	1.043356e-04
3.880000e+02	3.920000e+02	3.422392e-03	1.028158e-04	1.028158e-04
3.920000e+02	3.960000e+02	3.011580e-03	9.644775e-05	9.644775e-05
3.960000e+02	4.000000e+02	3.428568e-03	1.029085e-04	1.029085e-04
# END HISTO1D



==> figure/2HDM/bsh2/mh2-10/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/FO.yoda/RAnalysis/h_z
ScaledBy=4.08480000002145272e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	2.316899e-02	3.076372e-04	3.076372e-04
1.000000e-02	2.000000e-02	2.525632e-02	3.211962e-04	3.211962e-04
2.000000e-02	3.000000e-02	2.965156e-02	3.480240e-04	3.480240e-04
3.000000e-02	4.000000e-02	3.758016e-02	3.918002e-04	3.918002e-04
4.000000e-02	5.000000e-02	6.228503e-02	5.044025e-04	5.044025e-04
5.000000e-02	6.000000e-02	7.401249e-02	5.498420e-04	5.498420e-04
6.000000e-02	7.000000e-02	7.623054e-02	5.580202e-04	5.580202e-04
7.000000e-02	8.000000e-02	7.974755e-02	5.707476e-04	5.707476e-04
8.000000e-02	9.000000e-02	7.975980e-02	5.707915e-04	5.707915e-04
9.000000e-02	1.000000e-01	8.099341e-02	5.751886e-04	5.751886e-04
1.000000e-01	1.100000e-01	7.979248e-02	5.709083e-04	5.709083e-04
1.100000e-01	1.200000e-01	8.000898e-02	5.716823e-04	5.716823e-04
1.200000e-01	1.300000e-01	8.016420e-02	5.722366e-04	5.722366e-04
1.300000e-01	1.400000e-01	7.856704e-02	5.665075e-04	5.665075e-04
1.400000e-01	1.500000e-01	7.877128e-02	5.672432e-04	5.672432e-04
1.500000e-01	1.600000e-01	7.771332e-02	5.634212e-04	5.634212e-04
1.600000e-01	1.700000e-01	7.685960e-02	5.603179e-04	5.603179e-04
1.700000e-01	1.800000e-01	7.567500e-02	5.559832e-04	5.559832e-04
1.800000e-01	1.900000e-01	7.516440e-02	5.541043e-04	5.541043e-04
1.900000e-01	2.000000e-01	7.433519e-02	5.510394e-04	5.510394e-04
2.000000e-01	2.100000e-01	7.345696e-02	5.477746e-04	5.477746e-04
2.100000e-01	2.200000e-01	7.198235e-02	5.422486e-04	5.422486e-04
2.200000e-01	2.300000e-01	7.061394e-02	5.370696e-04	5.370696e-04
2.300000e-01	2.400000e-01	7.027081e-02	5.357632e-04	5.357632e-04
2.400000e-01	2.500000e-01	6.979289e-02	5.339382e-04	5.339382e-04
2.500000e-01	2.600000e-01	6.888607e-02	5.304581e-04	5.304581e-04
2.600000e-01	2.700000e-01	6.697847e-02	5.230618e-04	5.230618e-04
2.700000e-01	2.800000e-01	6.673338e-02	5.221039e-04	5.221039e-04
2.800000e-01	2.900000e-01	6.525876e-02	5.163032e-04	5.163032e-04
2.900000e-01	3.000000e-01	6.448265e-02	5.132238e-04	5.132238e-04
3.000000e-01	3.100000e-01	6.352681e-02	5.094058e-04	5.094058e-04
3.100000e-01	3.200000e-01	6.235039e-02	5.046671e-04	5.046671e-04
3.200000e-01	3.300000e-01	6.152526e-02	5.013167e-04	5.013167e-04
3.300000e-01	3.400000e-01	6.019770e-02	4.958786e-04	4.958786e-04
3.400000e-01	3.500000e-01	5.947469e-02	4.928917e-04	4.928917e-04
3.500000e-01	3.600000e-01	5.757526e-02	4.849571e-04	4.849571e-04
3.600000e-01	3.700000e-01	5.679914e-02	4.816774e-04	4.816774e-04
3.700000e-01	3.800000e-01	5.555328e-02	4.763654e-04	4.763654e-04
3.800000e-01	3.900000e-01	5.444630e-02	4.715954e-04	4.715954e-04
3.900000e-01	4.000000e-01	5.351496e-02	4.675445e-04	4.675445e-04
4.000000e-01	4.100000e-01	5.345369e-02	4.672768e-04	4.672768e-04
4.100000e-01	4.200000e-01	5.122748e-02	4.574429e-04	4.574429e-04
4.200000e-01	4.300000e-01	5.077815e-02	4.554323e-04	4.554323e-04
4.300000e-01	4.400000e-01	4.882561e-02	4.465903e-04	4.465903e-04
4.400000e-01	4.500000e-01	4.878885e-02	4.464221e-04	4.464221e-04
4.500000e-01	4.600000e-01	4.725705e-02	4.393582e-04	4.393582e-04
4.600000e-01	4.700000e-01	4.594992e-02	4.332392e-04	4.332392e-04
4.700000e-01	4.800000e-01	4.505126e-02	4.289818e-04	4.289818e-04
4.800000e-01	4.900000e-01	4.482660e-02	4.279109e-04	4.279109e-04
4.900000e-01	5.000000e-01	4.336832e-02	4.208930e-04	4.208930e-04
5.000000e-01	5.100000e-01	4.225726e-02	4.154665e-04	4.154665e-04
5.100000e-01	5.200000e-01	4.093378e-02	4.089087e-04	4.089087e-04
5.200000e-01	5.300000e-01	4.090927e-02	4.087863e-04	4.087863e-04
5.300000e-01	5.400000e-01	3.942240e-02	4.012887e-04	4.012887e-04
5.400000e-01	5.500000e-01	3.811935e-02	3.946009e-04	3.946009e-04
5.500000e-01	5.600000e-01	3.744536e-02	3.910969e-04	3.910969e-04
5.600000e-01	5.700000e-01	3.672644e-02	3.873243e-04	3.873243e-04
5.700000e-01	5.800000e-01	3.654671e-02	3.863755e-04	3.863755e-04
5.800000e-01	5.900000e-01	3.472080e-02	3.765999e-04	3.765999e-04
5.900000e-01	6.000000e-01	3.401821e-02	3.727702e-04	3.727702e-04
6.000000e-01	6.100000e-01	3.300927e-02	3.672006e-04	3.672006e-04
6.100000e-01	6.200000e-01	3.119970e-02	3.569937e-04	3.569937e-04
6.200000e-01	6.300000e-01	3.133450e-02	3.577642e-04	3.577642e-04
6.300000e-01	6.400000e-01	2.952493e-02	3.472801e-04	3.472801e-04
6.400000e-01	6.500000e-01	2.933295e-02	3.461491e-04	3.461491e-04
6.500000e-01	6.600000e-01	2.798905e-02	3.381268e-04	3.381268e-04
6.600000e-01	6.700000e-01	2.674727e-02	3.305409e-04	3.305409e-04
6.700000e-01	6.800000e-01	2.528491e-02	3.213780e-04	3.213780e-04
6.800000e-01	6.900000e-01	2.491320e-02	3.190069e-04	3.190069e-04
6.900000e-01	7.000000e-01	2.410032e-02	3.137594e-04	3.137594e-04
7.000000e-01	7.100000e-01	2.309137e-02	3.071216e-04	3.071216e-04
7.100000e-01	7.200000e-01	2.245823e-02	3.028818e-04	3.028818e-04
7.200000e-01	7.300000e-01	2.097545e-02	2.927123e-04	2.927123e-04
7.300000e-01	7.400000e-01	2.033822e-02	2.882318e-04	2.882318e-04
7.400000e-01	7.500000e-01	1.931293e-02	2.808727e-04	2.808727e-04
7.500000e-01	7.600000e-01	1.836526e-02	2.738949e-04	2.738949e-04
7.600000e-01	7.700000e-01	1.730321e-02	2.658574e-04	2.658574e-04
7.700000e-01	7.800000e-01	1.677219e-02	2.617461e-04	2.617461e-04
7.800000e-01	7.900000e-01	1.552224e-02	2.518040e-04	2.518040e-04
7.900000e-01	8.000000e-01	1.476247e-02	2.455641e-04	2.455641e-04
8.000000e-01	8.100000e-01	1.432948e-02	2.419360e-04	2.419360e-04
8.100000e-01	8.200000e-01	1.324292e-02	2.325827e-04	2.325827e-04
8.200000e-01	8.300000e-01	1.243822e-02	2.254055e-04	2.254055e-04
8.300000e-01	8.400000e-01	1.155590e-02	2.172638e-04	2.172638e-04
8.400000e-01	8.500000e-01	1.082064e-02	2.102383e-04	2.102383e-04
8.500000e-01	8.600000e-01	9.705485e-03	1.991104e-04	1.991104e-04
8.600000e-01	8.700000e-01	8.880355e-03	1.904586e-04	1.904586e-04
8.700000e-01	8.800000e-01	8.173685e-03	1.827235e-04	1.827235e-04
8.800000e-01	8.900000e-01	7.385318e-03	1.736881e-04	1.736881e-04
8.900000e-01	9.000000e-01	6.241574e-03	1.596734e-04	1.596734e-04
9.000000e-01	9.100000e-01	5.861688e-03	1.547379e-04	1.547379e-04
9.100000e-01	9.200000e-01	5.093746e-03	1.442461e-04	1.442461e-04
9.200000e-01	9.300000e-01	4.333973e-03	1.330542e-04	1.330542e-04
9.300000e-01	9.400000e-01	3.639557e-03	1.219297e-04	1.219297e-04
9.400000e-01	9.500000e-01	2.810342e-03	1.071433e-04	1.071433e-04
9.500000e-01	9.600000e-01	1.997467e-03	9.032859e-05	9.032859e-05
9.600000e-01	9.700000e-01	1.462358e-03	7.728805e-05	7.728805e-05
9.700000e-01	9.800000e-01	9.721824e-04	6.301723e-05	6.301723e-05
9.800000e-01	9.900000e-01	4.697520e-04	4.380460e-05	4.380460e-05
9.900000e-01	1.000000e+00	1.347984e-04	2.346539e-05	2.346539e-05
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_mh2-10/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=1.23552027601902374e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	3.162932e-01	1.976832e-02	1.976832e-02
3.000000e-02	4.000000e-02	1.523396e+00	4.338418e-02	4.338418e-02
4.000000e-02	5.000000e-02	4.245247e+00	7.242299e-02	7.242299e-02
5.000000e-02	6.000000e-02	5.662389e+00	8.364208e-02	8.364208e-02
6.000000e-02	7.000000e-02	6.206018e+00	8.756518e-02	8.756518e-02
7.000000e-02	8.000000e-02	6.750883e+00	9.132827e-02	9.132827e-02
8.000000e-02	9.000000e-02	7.002929e+00	9.301752e-02	9.301752e-02
9.000000e-02	1.000000e-01	7.259917e+00	9.470890e-02	9.470890e-02
1.000000e-01	1.100000e-01	7.193199e+00	9.427270e-02	9.427270e-02
1.100000e-01	1.200000e-01	7.243856e+00	9.460406e-02	9.460406e-02
1.200000e-01	1.300000e-01	7.557678e+00	9.663158e-02	9.663158e-02
1.300000e-01	1.400000e-01	7.450187e+00	9.594196e-02	9.594196e-02
1.400000e-01	1.500000e-01	7.387176e+00	9.553536e-02	9.553536e-02
1.500000e-01	1.600000e-01	7.441539e+00	9.588625e-02	9.588625e-02
1.600000e-01	1.700000e-01	7.380998e+00	9.549540e-02	9.549540e-02
1.700000e-01	1.800000e-01	7.410650e+00	9.568704e-02	9.568704e-02
1.800000e-01	1.900000e-01	7.262388e+00	9.472500e-02	9.472500e-02
1.900000e-01	2.000000e-01	7.222852e+00	9.446681e-02	9.446681e-02
2.000000e-01	2.100000e-01	7.258682e+00	9.470084e-02	9.470084e-02
2.100000e-01	2.200000e-01	7.115362e+00	9.376124e-02	9.376124e-02
2.200000e-01	2.300000e-01	6.927562e+00	9.251564e-02	9.251564e-02
2.300000e-01	2.400000e-01	6.870728e+00	9.213535e-02	9.213535e-02
2.400000e-01	2.500000e-01	6.862080e+00	9.207735e-02	9.207735e-02
2.500000e-01	2.600000e-01	6.880612e+00	9.220161e-02	9.220161e-02
2.600000e-01	2.700000e-01	6.654512e+00	9.067405e-02	9.067405e-02
2.700000e-01	2.800000e-01	6.539609e+00	8.988781e-02	8.988781e-02
2.800000e-01	2.900000e-01	6.577910e+00	9.015066e-02	9.015066e-02
2.900000e-01	3.000000e-01	6.530960e+00	8.982836e-02	8.982836e-02
3.000000e-01	3.100000e-01	6.286327e+00	8.812992e-02	8.812992e-02
3.100000e-01	3.200000e-01	6.395053e+00	8.888879e-02	8.888879e-02
3.200000e-01	3.300000e-01	6.093586e+00	8.676838e-02	8.676838e-02
3.300000e-01	3.400000e-01	6.102235e+00	8.682991e-02	8.682991e-02
3.400000e-01	3.500000e-01	5.944088e+00	8.569739e-02	8.569739e-02
3.500000e-01	3.600000e-01	6.036752e+00	8.636278e-02	8.636278e-02
3.600000e-01	3.700000e-01	5.858837e+00	8.508061e-02	8.508061e-02
3.700000e-01	3.800000e-01	5.645092e+00	8.351423e-02	8.351423e-02
3.800000e-01	3.900000e-01	5.647563e+00	8.353250e-02	8.353250e-02
3.900000e-01	4.000000e-01	5.482004e+00	8.229900e-02	8.229900e-02
4.000000e-01	4.100000e-01	5.355980e+00	8.134754e-02	8.134754e-02
4.100000e-01	4.200000e-01	5.190421e+00	8.008040e-02	8.008040e-02
4.200000e-01	4.300000e-01	5.333741e+00	8.117848e-02	8.117848e-02
4.300000e-01	4.400000e-01	4.961849e+00	7.829728e-02	7.829728e-02
4.400000e-01	4.500000e-01	5.098992e+00	7.937196e-02	7.937196e-02
4.500000e-01	4.600000e-01	4.880305e+00	7.765123e-02	7.765123e-02
4.600000e-01	4.700000e-01	4.869185e+00	7.756274e-02	7.756274e-02
4.700000e-01	4.800000e-01	4.788877e+00	7.692043e-02	7.692043e-02
4.800000e-01	4.900000e-01	4.720923e+00	7.637275e-02	7.637275e-02
4.900000e-01	5.000000e-01	4.523240e+00	7.475663e-02	7.475663e-02
5.000000e-01	5.100000e-01	4.420692e+00	7.390436e-02	7.390436e-02
5.100000e-01	5.200000e-01	4.428104e+00	7.396630e-02	7.396630e-02
5.200000e-01	5.300000e-01	4.224244e+00	7.224360e-02	7.224360e-02
5.300000e-01	5.400000e-01	4.150112e+00	7.160691e-02	7.160691e-02
5.400000e-01	5.500000e-01	4.147641e+00	7.158557e-02	7.158557e-02
5.500000e-01	5.600000e-01	3.928954e+00	6.967283e-02	6.967283e-02
5.600000e-01	5.700000e-01	3.858530e+00	6.904558e-02	6.904558e-02
5.700000e-01	5.800000e-01	3.769573e+00	6.824501e-02	6.824501e-02
5.800000e-01	5.900000e-01	3.560770e+00	6.632800e-02	6.632800e-02
5.900000e-01	6.000000e-01	3.587951e+00	6.658067e-02	6.658067e-02
6.000000e-01	6.100000e-01	3.245712e+00	6.332569e-02	6.332569e-02
6.100000e-01	6.200000e-01	3.285248e+00	6.371021e-02	6.371021e-02
6.200000e-01	6.300000e-01	3.165403e+00	6.253734e-02	6.253734e-02
6.300000e-01	6.400000e-01	3.040615e+00	6.129227e-02	6.129227e-02
6.400000e-01	6.500000e-01	2.966484e+00	6.054049e-02	6.054049e-02
6.500000e-01	6.600000e-01	2.938067e+00	6.024982e-02	6.024982e-02
6.600000e-01	6.700000e-01	2.820693e+00	5.903408e-02	5.903408e-02
6.700000e-01	6.800000e-01	2.697140e+00	5.772670e-02	5.772670e-02
6.800000e-01	6.900000e-01	2.511813e+00	5.570813e-02	5.570813e-02
6.900000e-01	7.000000e-01	2.393203e+00	5.437693e-02	5.437693e-02
7.000000e-01	7.100000e-01	2.296832e+00	5.327085e-02	5.327085e-02
7.100000e-01	7.200000e-01	2.319072e+00	5.352812e-02	5.352812e-02
7.200000e-01	7.300000e-01	2.070732e+00	5.058094e-02	5.058094e-02
7.300000e-01	7.400000e-01	2.126330e+00	5.125548e-02	5.125548e-02
7.400000e-01	7.500000e-01	1.999072e+00	4.969803e-02	4.969803e-02
7.500000e-01	7.600000e-01	1.835983e+00	4.762766e-02	4.762766e-02
7.600000e-01	7.700000e-01	1.807566e+00	4.725764e-02	4.725764e-02
7.700000e-01	7.800000e-01	1.628416e+00	4.485467e-02	4.485467e-02
7.800000e-01	7.900000e-01	1.525868e+00	4.341935e-02	4.341935e-02
7.900000e-01	8.000000e-01	1.443088e+00	4.222516e-02	4.222516e-02
8.000000e-01	8.100000e-01	1.279999e+00	3.976764e-02	3.976764e-02
8.100000e-01	8.200000e-01	1.335597e+00	4.062214e-02	4.062214e-02
8.200000e-01	8.300000e-01	1.193513e+00	3.840064e-02	3.840064e-02
8.300000e-01	8.400000e-01	1.048957e+00	3.600010e-02	3.600010e-02
8.400000e-01	8.500000e-01	9.908871e-01	3.498944e-02	3.498944e-02
8.500000e-01	8.600000e-01	9.389954e-01	3.406095e-02	3.406095e-02
8.600000e-01	8.700000e-01	8.191500e-01	3.181316e-02	3.181316e-02
8.700000e-01	8.800000e-01	7.326636e-01	3.008688e-02	3.008688e-02
8.800000e-01	8.900000e-01	6.412350e-01	2.814710e-02	2.814710e-02
8.900000e-01	9.000000e-01	5.485710e-01	2.603403e-02	2.603403e-02
9.000000e-01	9.100000e-01	5.226251e-01	2.541090e-02	2.541090e-02
9.100000e-01	9.200000e-01	4.064862e-01	2.241031e-02	2.241031e-02
9.200000e-01	9.300000e-01	2.915828e-01	1.898042e-02	1.898042e-02
9.300000e-01	9.400000e-01	2.915828e-01	1.898042e-02	1.898042e-02
9.400000e-01	9.500000e-01	2.013898e-01	1.577407e-02	1.577407e-02
9.500000e-01	9.600000e-01	1.532045e-01	1.375817e-02	1.375817e-02
9.600000e-01	9.700000e-01	8.772193e-02	1.041068e-02	1.041068e-02
9.700000e-01	9.800000e-01	3.706561e-02	6.767223e-03	6.767223e-03
9.800000e-01	9.900000e-01	1.235520e-02	3.907058e-03	3.907058e-03
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bsh2/mh2-130/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(s,H)$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Delta R(s,H)$ [fb]
XLabel=$\Delta R(s,H)$
LegendXPos=0.8
LegendYPos=0.2
XMax=3.14
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=9.19941999988424441e-09
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.519652e-07	3.186773e-07	3.186773e-07
5.000000e-02	1.000000e-01	4.599710e-06	9.199420e-07	9.199420e-07
1.000000e-01	1.500000e-01	3.293392e-05	2.461597e-06	2.461597e-06
1.500000e-01	2.000000e-01	7.782710e-05	3.784083e-06	3.784083e-06
2.000000e-01	2.500000e-01	1.631977e-04	5.479643e-06	5.479643e-06
2.500000e-01	3.000000e-01	2.691750e-04	7.037406e-06	7.037406e-06
3.000000e-01	3.500000e-01	4.158138e-04	8.746709e-06	8.746709e-06
3.500000e-01	4.000000e-01	5.893148e-04	1.041283e-05	1.041283e-05
4.000000e-01	4.500000e-01	7.790068e-04	1.197198e-05	1.197198e-05
4.500000e-01	5.000000e-01	9.775304e-04	1.341097e-05	1.341097e-05
5.000000e-01	5.500000e-01	1.214691e-03	1.494955e-05	1.494955e-05
5.500000e-01	6.000000e-01	1.404751e-03	1.607663e-05	1.607663e-05
6.000000e-01	6.500000e-01	1.643752e-03	1.739055e-05	1.739055e-05
6.500000e-01	7.000000e-01	1.808422e-03	1.824085e-05	1.824085e-05
7.000000e-01	7.500000e-01	2.025896e-03	1.930651e-05	1.930651e-05
7.500000e-01	8.000000e-01	2.214300e-03	2.018429e-05	2.018429e-05
8.000000e-01	8.500000e-01	2.367930e-03	2.087275e-05	2.087275e-05
8.500000e-01	9.000000e-01	2.531128e-03	2.158005e-05	2.158005e-05
9.000000e-01	9.500000e-01	2.623858e-03	2.197179e-05	2.197179e-05
9.500000e-01	1.000000e+00	2.754858e-03	2.251360e-05	2.251360e-05
1.000000e+00	1.050000e+00	2.872794e-03	2.299045e-05	2.299045e-05
1.050000e+00	1.100000e+00	2.941238e-03	2.326271e-05	2.326271e-05
1.100000e+00	1.150000e+00	3.005082e-03	2.351383e-05	2.351383e-05
1.150000e+00	1.200000e+00	3.097628e-03	2.387316e-05	2.387316e-05
1.200000e+00	1.250000e+00	3.167912e-03	2.414248e-05	2.414248e-05
1.250000e+00	1.300000e+00	3.233780e-03	2.439217e-05	2.439217e-05
1.300000e+00	1.350000e+00	3.209862e-03	2.430179e-05	2.430179e-05
1.350000e+00	1.400000e+00	3.276650e-03	2.455332e-05	2.455332e-05
1.400000e+00	1.450000e+00	3.280882e-03	2.456917e-05	2.456917e-05
1.450000e+00	1.500000e+00	3.353372e-03	2.483911e-05	2.483911e-05
1.500000e+00	1.550000e+00	3.297440e-03	2.463109e-05	2.463109e-05
1.550000e+00	1.600000e+00	3.344726e-03	2.480707e-05	2.480707e-05
1.600000e+00	1.650000e+00	3.359628e-03	2.486228e-05	2.486228e-05
1.650000e+00	1.700000e+00	3.421448e-03	2.508997e-05	2.508997e-05
1.700000e+00	1.750000e+00	3.344726e-03	2.480707e-05	2.480707e-05
1.750000e+00	1.800000e+00	3.351716e-03	2.483298e-05	2.483298e-05
1.800000e+00	1.850000e+00	3.380234e-03	2.493840e-05	2.493840e-05
1.850000e+00	1.900000e+00	3.316206e-03	2.470108e-05	2.470108e-05
1.900000e+00	1.950000e+00	3.359628e-03	2.486228e-05	2.486228e-05
1.950000e+00	2.000000e+00	3.376556e-03	2.492482e-05	2.492482e-05
2.000000e+00	2.050000e+00	3.377844e-03	2.492958e-05	2.492958e-05
2.050000e+00	2.100000e+00	3.342702e-03	2.479956e-05	2.479956e-05
2.100000e+00	2.150000e+00	3.354476e-03	2.484320e-05	2.484320e-05
2.150000e+00	2.200000e+00	3.385202e-03	2.495672e-05	2.495672e-05
2.200000e+00	2.250000e+00	3.358156e-03	2.485683e-05	2.485683e-05
2.250000e+00	2.300000e+00	3.319150e-03	2.471205e-05	2.471205e-05
2.300000e+00	2.350000e+00	3.341966e-03	2.479683e-05	2.479683e-05
2.350000e+00	2.400000e+00	3.320070e-03	2.471547e-05	2.471547e-05
2.400000e+00	2.450000e+00	3.411328e-03	2.505284e-05	2.505284e-05
2.450000e+00	2.500000e+00	3.383546e-03	2.495062e-05	2.495062e-05
2.500000e+00	2.550000e+00	3.412248e-03	2.505622e-05	2.505622e-05
2.550000e+00	2.600000e+00	3.366436e-03	2.488745e-05	2.488745e-05
2.600000e+00	2.650000e+00	3.376004e-03	2.492279e-05	2.492279e-05
2.650000e+00	2.700000e+00	3.394402e-03	2.499061e-05	2.499061e-05
2.700000e+00	2.750000e+00	3.385754e-03	2.495876e-05	2.495876e-05
2.750000e+00	2.800000e+00	3.377108e-03	2.492686e-05	2.492686e-05
2.800000e+00	2.850000e+00	3.378212e-03	2.493094e-05	2.493094e-05
2.850000e+00	2.900000e+00	3.372692e-03	2.491056e-05	2.491056e-05
2.900000e+00	2.950000e+00	3.382442e-03	2.494655e-05	2.494655e-05
2.950000e+00	3.000000e+00	3.376372e-03	2.492415e-05	2.492415e-05
3.000000e+00	3.050000e+00	3.345462e-03	2.480980e-05	2.480980e-05
3.050000e+00	3.100000e+00	3.371956e-03	2.490785e-05	2.490785e-05
3.100000e+00	3.150000e+00	3.371588e-03	2.490648e-05	2.490648e-05
3.150000e+00	3.200000e+00	2.452382e-03	2.124169e-05	2.124169e-05
3.200000e+00	3.250000e+00	1.945677e-03	1.892041e-05	1.892041e-05
3.250000e+00	3.300000e+00	1.610634e-03	1.721447e-05	1.721447e-05
3.300000e+00	3.350000e+00	1.371634e-03	1.588599e-05	1.588599e-05
3.350000e+00	3.400000e+00	1.170718e-03	1.467646e-05	1.467646e-05
3.400000e+00	3.450000e+00	1.037143e-03	1.381384e-05	1.381384e-05
3.450000e+00	3.500000e+00	9.129504e-04	1.296041e-05	1.296041e-05
3.500000e+00	3.550000e+00	7.771670e-04	1.195783e-05	1.195783e-05
3.550000e+00	3.600000e+00	6.746854e-04	1.114156e-05	1.114156e-05
3.600000e+00	3.650000e+00	6.038500e-04	1.054046e-05	1.054046e-05
3.650000e+00	3.700000e+00	5.311746e-04	9.885846e-06	9.885846e-06
3.700000e+00	3.750000e+00	4.745060e-04	9.343640e-06	9.343640e-06
3.750000e+00	3.800000e+00	4.115820e-04	8.702087e-06	8.702087e-06
3.800000e+00	3.850000e+00	3.712886e-04	8.265156e-06	8.265156e-06
3.850000e+00	3.900000e+00	3.068926e-04	7.514298e-06	7.514298e-06
3.900000e+00	3.950000e+00	2.879418e-04	7.278596e-06	7.278596e-06
3.950000e+00	4.000000e+00	2.500402e-04	6.782663e-06	6.782663e-06
4.000000e+00	4.050000e+00	2.193142e-04	6.352266e-06	6.352266e-06
4.050000e+00	4.100000e+00	2.025712e-04	6.104978e-06	6.104978e-06
4.100000e+00	4.150000e+00	1.849083e-04	5.832751e-06	5.832751e-06
4.150000e+00	4.200000e+00	1.626457e-04	5.470369e-06	5.470369e-06
4.200000e+00	4.250000e+00	1.510545e-04	5.271838e-06	5.271838e-06
4.250000e+00	4.300000e+00	1.201444e-04	4.701615e-06	4.701615e-06
4.300000e+00	4.350000e+00	1.138888e-04	4.577578e-06	4.577578e-06
4.350000e+00	4.400000e+00	9.457004e-05	4.171305e-06	4.171305e-06
4.400000e+00	4.450000e+00	9.640992e-05	4.211687e-06	4.211687e-06
4.450000e+00	4.500000e+00	8.316276e-05	3.911647e-06	3.911647e-06
4.500000e+00	4.550000e+00	6.789172e-05	3.534302e-06	3.534302e-06
4.550000e+00	4.600000e+00	6.476392e-05	3.451928e-06	3.451928e-06
4.600000e+00	4.650000e+00	5.740438e-05	3.249883e-06	3.249883e-06
4.650000e+00	4.700000e+00	5.225270e-05	3.100628e-06	3.100628e-06
4.700000e+00	4.750000e+00	4.562912e-05	2.897452e-06	2.897452e-06
4.750000e+00	4.800000e+00	4.139738e-05	2.759826e-06	2.759826e-06
4.800000e+00	4.850000e+00	4.010948e-05	2.716556e-06	2.716556e-06
4.850000e+00	4.900000e+00	3.017410e-05	2.356201e-06	2.356201e-06
4.900000e+00	4.950000e+00	2.796624e-05	2.268362e-06	2.268362e-06
4.950000e+00	5.000000e+00	3.109404e-05	2.391849e-06	2.391849e-06
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_dR_ij
Scale=0.0001
ScaledBy=2.42888844820654408e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.829332e-03	1.682783e-03	1.682783e-03
5.000000e-02	1.000000e-01	8.889732e-02	6.571478e-03	6.571478e-03
1.000000e-01	1.500000e-01	3.249852e-01	1.256466e-02	1.256466e-02
1.500000e-01	2.000000e-01	8.734282e-01	2.059835e-02	2.059835e-02
2.000000e-01	2.500000e-01	1.648244e+00	2.829629e-02	2.829629e-02
2.500000e-01	3.000000e-01	2.894750e+00	3.749939e-02	3.749939e-02
3.000000e-01	3.500000e-01	4.252012e+00	4.544813e-02	4.544813e-02
3.500000e-01	4.000000e-01	6.070764e+00	5.430508e-02	5.430508e-02
4.000000e-01	4.500000e-01	7.863284e+00	6.180459e-02	6.180459e-02
4.500000e-01	5.000000e-01	9.979816e+00	6.962738e-02	6.962738e-02
5.000000e-01	5.500000e-01	1.201037e+01	7.638303e-02	7.638303e-02
5.500000e-01	6.000000e-01	1.415799e+01	8.293151e-02	8.293151e-02
6.000000e-01	6.500000e-01	1.639985e+01	8.925628e-02	8.925628e-02
6.500000e-01	7.000000e-01	1.826621e+01	9.419830e-02	9.419830e-02
7.000000e-01	7.500000e-01	2.024478e+01	9.916887e-02	9.916887e-02
7.500000e-01	8.000000e-01	2.206062e+01	1.035208e-01	1.035208e-01
8.000000e-01	8.500000e-01	2.399110e+01	1.079553e-01	1.079553e-01
8.500000e-01	9.000000e-01	2.534448e+01	1.109585e-01	1.109585e-01
9.000000e-01	9.500000e-01	2.683484e+01	1.141743e-01	1.141743e-01
9.500000e-01	1.000000e+00	2.803424e+01	1.166979e-01	1.166979e-01
1.000000e+00	1.050000e+00	2.915978e+01	1.190175e-01	1.190175e-01
1.050000e+00	1.100000e+00	3.016582e+01	1.210532e-01	1.210532e-01
1.100000e+00	1.150000e+00	3.133850e+01	1.233837e-01	1.233837e-01
1.150000e+00	1.200000e+00	3.194766e+01	1.245771e-01	1.245771e-01
1.200000e+00	1.250000e+00	3.254710e+01	1.257404e-01	1.257404e-01
1.250000e+00	1.300000e+00	3.322282e+01	1.270390e-01	1.270390e-01
1.300000e+00	1.350000e+00	3.367120e+01	1.278934e-01	1.278934e-01
1.350000e+00	1.400000e+00	3.415698e+01	1.288126e-01	1.288126e-01
1.400000e+00	1.450000e+00	3.439208e+01	1.292552e-01	1.292552e-01
1.450000e+00	1.500000e+00	3.435128e+01	1.291785e-01	1.291785e-01
1.500000e+00	1.550000e+00	3.424538e+01	1.289792e-01	1.289792e-01
1.550000e+00	1.600000e+00	3.379944e+01	1.281367e-01	1.281367e-01
1.600000e+00	1.650000e+00	3.303822e+01	1.266856e-01	1.266856e-01
1.650000e+00	1.700000e+00	3.179074e+01	1.242708e-01	1.242708e-01
1.700000e+00	1.750000e+00	3.031058e+01	1.213433e-01	1.213433e-01
1.750000e+00	1.800000e+00	2.790696e+01	1.164327e-01	1.164327e-01
1.800000e+00	1.850000e+00	2.514872e+01	1.105291e-01	1.105291e-01
1.850000e+00	1.900000e+00	2.242010e+01	1.043608e-01	1.043608e-01
1.900000e+00	1.950000e+00	1.997712e+01	9.851112e-02	9.851112e-02
1.950000e+00	2.000000e+00	1.772457e+01	9.279116e-02	9.279116e-02
2.000000e+00	2.050000e+00	1.587279e+01	8.781027e-02	8.781027e-02
2.050000e+00	2.100000e+00	1.420608e+01	8.307226e-02	8.307226e-02
2.100000e+00	2.150000e+00	1.286291e+01	7.904753e-02	7.904753e-02
2.150000e+00	2.200000e+00	1.172376e+01	7.546615e-02	7.546615e-02
2.200000e+00	2.250000e+00	1.084256e+01	7.257460e-02	7.257460e-02
2.250000e+00	2.300000e+00	1.017024e+01	7.028852e-02	7.028852e-02
2.300000e+00	2.350000e+00	9.441576e+00	6.772376e-02	6.772376e-02
2.350000e+00	2.400000e+00	8.870300e+00	6.564294e-02	6.564294e-02
2.400000e+00	2.450000e+00	8.232960e+00	6.324072e-02	6.324072e-02
2.450000e+00	2.500000e+00	7.718036e+00	6.123112e-02	6.123112e-02
2.500000e+00	2.550000e+00	7.420740e+00	6.004024e-02	6.004024e-02
2.550000e+00	2.600000e+00	6.917474e+00	5.796857e-02	5.796857e-02
2.600000e+00	2.650000e+00	6.706160e+00	5.707630e-02	5.707630e-02
2.650000e+00	2.700000e+00	6.383604e+00	5.568674e-02	5.568674e-02
2.700000e+00	2.750000e+00	6.259732e+00	5.514379e-02	5.514379e-02
2.750000e+00	2.800000e+00	5.891512e+00	5.349734e-02	5.349734e-02
2.800000e+00	2.850000e+00	5.708860e+00	5.266153e-02	5.266153e-02
2.850000e+00	2.900000e+00	5.555354e+00	5.194869e-02	5.194869e-02
2.900000e+00	2.950000e+00	5.367844e+00	5.106446e-02	5.106446e-02
2.950000e+00	3.000000e+00	5.172076e+00	5.012463e-02	5.012463e-02
3.000000e+00	3.050000e+00	5.149244e+00	5.001387e-02	5.001387e-02
3.050000e+00	3.100000e+00	4.866036e+00	4.861904e-02	4.861904e-02
3.100000e+00	3.150000e+00	4.675610e+00	4.765823e-02	4.765823e-02
3.150000e+00	3.200000e+00	3.393158e+00	4.059951e-02	4.059951e-02
3.200000e+00	3.250000e+00	2.678578e+00	3.607206e-02	3.607206e-02
3.250000e+00	3.300000e+00	2.129650e+00	3.216420e-02	3.216420e-02
3.300000e+00	3.350000e+00	1.700222e+00	2.873900e-02	2.873900e-02
3.350000e+00	3.400000e+00	1.466077e+00	2.668684e-02	2.668684e-02
3.400000e+00	3.450000e+00	1.178011e+00	2.392178e-02	2.392178e-02
3.450000e+00	3.500000e+00	9.914722e-01	2.194619e-02	2.194619e-02
3.500000e+00	3.550000e+00	8.360234e-01	2.015246e-02	2.015246e-02
3.550000e+00	3.600000e+00	7.053492e-01	1.851062e-02	1.851062e-02
3.600000e+00	3.650000e+00	6.154804e-01	1.729123e-02	1.729123e-02
3.650000e+00	3.700000e+00	5.139528e-01	1.580085e-02	1.580085e-02
3.700000e+00	3.750000e+00	4.697470e-01	1.510605e-02	1.510605e-02
3.750000e+00	3.800000e+00	3.672480e-01	1.335668e-02	1.335668e-02
3.800000e+00	3.850000e+00	3.458738e-01	1.296216e-02	1.296216e-02
3.850000e+00	3.900000e+00	2.866088e-01	1.179950e-02	1.179950e-02
3.900000e+00	3.950000e+00	2.409458e-01	1.081878e-02	1.081878e-02
3.950000e+00	4.000000e+00	2.224862e-01	1.039610e-02	1.039610e-02
4.000000e+00	4.050000e+00	1.714795e-01	9.126934e-03	9.126934e-03
4.050000e+00	4.100000e+00	1.520484e-01	8.594284e-03	8.594284e-03
4.100000e+00	4.150000e+00	1.248449e-01	7.787608e-03	7.787608e-03
4.150000e+00	4.200000e+00	8.938310e-02	6.589410e-03	6.589410e-03
4.200000e+00	4.250000e+00	9.764132e-02	6.887086e-03	6.887086e-03
4.250000e+00	4.300000e+00	8.452532e-02	6.407848e-03	6.407848e-03
4.300000e+00	4.350000e+00	7.140932e-02	5.889741e-03	5.889741e-03
4.350000e+00	4.400000e+00	6.072222e-02	5.431160e-03	5.431160e-03
4.400000e+00	4.450000e+00	5.926488e-02	5.365590e-03	5.365590e-03
4.450000e+00	4.500000e+00	4.226266e-02	4.531033e-03	4.531033e-03
4.500000e+00	4.550000e+00	4.226266e-02	4.531033e-03	4.531033e-03
4.550000e+00	4.600000e+00	4.372000e-02	4.608492e-03	4.608492e-03
4.600000e+00	4.650000e+00	2.914666e-02	3.762818e-03	3.762818e-03
4.650000e+00	4.700000e+00	2.526044e-02	3.502992e-03	3.502992e-03
4.700000e+00	4.750000e+00	3.254710e-02	3.976262e-03	3.976262e-03
4.750000e+00	4.800000e+00	2.428888e-02	3.434967e-03	3.434967e-03
4.800000e+00	4.850000e+00	2.283156e-02	3.330324e-03	3.330324e-03
4.850000e+00	4.900000e+00	1.797377e-02	2.954871e-03	2.954871e-03
4.900000e+00	4.950000e+00	8.743998e-03	2.060980e-03	2.060980e-03
4.950000e+00	5.000000e+00	1.505911e-02	2.704696e-03	2.704696e-03
# END HISTO1D



==> figure/2HDM/bsh2/mh2-130/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(s,H)$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dm(s,H)$ [fb/GeV]
XLabel=$m(s,H)$ [GeV]
LegendXPos=0.8
Rebin=2
XMax=500.
YMax=0.00007
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_m_ij
ScaledBy=9.19941999988424441e-09
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	1.370714e-07	1.122932e-08	1.122932e-08
1.400000e+02	1.500000e+02	1.953037e-06	4.238727e-08	4.238727e-08
1.500000e+02	1.600000e+02	4.998965e-06	6.781414e-08	6.781414e-08
1.600000e+02	1.700000e+02	8.739449e-06	8.966485e-08	8.966485e-08
1.700000e+02	1.800000e+02	1.205400e-05	1.053042e-07	1.053042e-07
1.800000e+02	1.900000e+02	1.518088e-05	1.181758e-07	1.181758e-07
1.900000e+02	2.000000e+02	1.774660e-05	1.277726e-07	1.277726e-07
2.000000e+02	2.100000e+02	1.997010e-05	1.355409e-07	1.355409e-07
2.100000e+02	2.200000e+02	2.169315e-05	1.412673e-07	1.412673e-07
2.200000e+02	2.300000e+02	2.317886e-05	1.460247e-07	1.460247e-07
2.300000e+02	2.400000e+02	2.404820e-05	1.487379e-07	1.487379e-07
2.400000e+02	2.500000e+02	2.494423e-05	1.514835e-07	1.514835e-07
2.500000e+02	2.600000e+02	2.555599e-05	1.533298e-07	1.533298e-07
2.600000e+02	2.700000e+02	2.550907e-05	1.531890e-07	1.531890e-07
2.700000e+02	2.800000e+02	2.565258e-05	1.536193e-07	1.536193e-07
2.800000e+02	2.900000e+02	2.522941e-05	1.523469e-07	1.523469e-07
2.900000e+02	3.000000e+02	2.495711e-05	1.515226e-07	1.515226e-07
3.000000e+02	3.100000e+02	2.496263e-05	1.515393e-07	1.515393e-07
3.100000e+02	3.200000e+02	2.463697e-05	1.505476e-07	1.505476e-07
3.200000e+02	3.300000e+02	2.391113e-05	1.483134e-07	1.483134e-07
3.300000e+02	3.400000e+02	2.363791e-05	1.474636e-07	1.474636e-07
3.400000e+02	3.500000e+02	2.302707e-05	1.455458e-07	1.455458e-07
3.500000e+02	3.600000e+02	2.234263e-05	1.433664e-07	1.433664e-07
3.600000e+02	3.700000e+02	2.191302e-05	1.419814e-07	1.419814e-07
3.700000e+02	3.800000e+02	2.133805e-05	1.401063e-07	1.401063e-07
3.800000e+02	3.900000e+02	2.096364e-05	1.388716e-07	1.388716e-07
3.900000e+02	4.000000e+02	1.999586e-05	1.356283e-07	1.356283e-07
4.000000e+02	4.100000e+02	1.919459e-05	1.328831e-07	1.328831e-07
4.100000e+02	4.200000e+02	1.853407e-05	1.305767e-07	1.305767e-07
4.200000e+02	4.300000e+02	1.800878e-05	1.287130e-07	1.287130e-07
4.300000e+02	4.400000e+02	1.745958e-05	1.267352e-07	1.267352e-07
4.400000e+02	4.500000e+02	1.688002e-05	1.246140e-07	1.246140e-07
4.500000e+02	4.600000e+02	1.614314e-05	1.218637e-07	1.218637e-07
4.600000e+02	4.700000e+02	1.570709e-05	1.202065e-07	1.202065e-07
4.700000e+02	4.800000e+02	1.492514e-05	1.171762e-07	1.171762e-07
4.800000e+02	4.900000e+02	1.443665e-05	1.152427e-07	1.152427e-07
4.900000e+02	5.000000e+02	1.398312e-05	1.134181e-07	1.134181e-07
5.000000e+02	5.100000e+02	1.346243e-05	1.112864e-07	1.112864e-07
5.100000e+02	5.200000e+02	1.278167e-05	1.084362e-07	1.084362e-07
5.200000e+02	5.300000e+02	1.211656e-05	1.055771e-07	1.055771e-07
5.300000e+02	5.400000e+02	1.166026e-05	1.035701e-07	1.035701e-07
5.400000e+02	5.500000e+02	1.145236e-05	1.026426e-07	1.026426e-07
5.500000e+02	5.600000e+02	1.074308e-05	9.941334e-08	9.941334e-08
5.600000e+02	5.700000e+02	1.042294e-05	9.792090e-08	9.792090e-08
5.700000e+02	5.800000e+02	9.856259e-06	9.522177e-08	9.522177e-08
5.800000e+02	5.900000e+02	9.227018e-06	9.213209e-08	9.213209e-08
5.900000e+02	6.000000e+02	8.961155e-06	9.079506e-08	9.079506e-08
6.000000e+02	6.100000e+02	8.490145e-06	8.837670e-08	8.837670e-08
6.100000e+02	6.200000e+02	8.043973e-06	8.602318e-08	8.602318e-08
6.200000e+02	6.300000e+02	7.707274e-06	8.420359e-08	8.420359e-08
6.300000e+02	6.400000e+02	7.280421e-06	8.183865e-08	8.183865e-08
6.400000e+02	6.500000e+02	6.787332e-06	7.901868e-08	7.901868e-08
6.500000e+02	6.600000e+02	6.495710e-06	7.730250e-08	7.730250e-08
6.600000e+02	6.700000e+02	6.030220e-06	7.448122e-08	7.448122e-08
6.700000e+02	6.800000e+02	5.590488e-06	7.171418e-08	7.171418e-08
6.800000e+02	6.900000e+02	5.338423e-06	7.007881e-08	7.007881e-08
6.900000e+02	7.000000e+02	4.995285e-06	6.778918e-08	6.778918e-08
7.000000e+02	7.100000e+02	4.825096e-06	6.662438e-08	6.662438e-08
7.100000e+02	7.200000e+02	4.332007e-06	6.312840e-08	6.312840e-08
7.200000e+02	7.300000e+02	3.967710e-06	6.041575e-08	6.041575e-08
7.300000e+02	7.400000e+02	3.677928e-06	5.816770e-08	5.816770e-08
7.400000e+02	7.500000e+02	3.541777e-06	5.708090e-08	5.708090e-08
7.500000e+02	7.600000e+02	3.153561e-06	5.386180e-08	5.386180e-08
7.600000e+02	7.700000e+02	3.004531e-06	5.257370e-08	5.257370e-08
7.700000e+02	7.800000e+02	2.703710e-06	4.987240e-08	4.987240e-08
7.800000e+02	7.900000e+02	2.409328e-06	4.707910e-08	4.707910e-08
7.900000e+02	8.000000e+02	2.240059e-06	4.539520e-08	4.539520e-08
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_m_ij
Scale=0.0001
ScaledBy=2.42888844820654408e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.100000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.300000e+02	1.400000e+02	1.644357e-03	6.319779e-05	6.319779e-05
1.400000e+02	1.500000e+02	1.957684e-02	2.180595e-04	2.180595e-04
1.500000e+02	1.600000e+02	5.136856e-02	3.532258e-04	3.532258e-04
1.600000e+02	1.700000e+02	8.639313e-02	4.580822e-04	4.580822e-04
1.700000e+02	1.800000e+02	1.199847e-01	5.398420e-04	5.398420e-04
1.800000e+02	1.900000e+02	1.479849e-01	5.995322e-04	5.995322e-04
1.900000e+02	2.000000e+02	1.698400e-01	6.422791e-04	6.422791e-04
2.000000e+02	2.100000e+02	1.880470e-01	6.758292e-04	6.758292e-04
2.100000e+02	2.200000e+02	1.997178e-01	6.964856e-04	6.964856e-04
2.200000e+02	2.300000e+02	2.093167e-01	7.130266e-04	7.130266e-04
2.300000e+02	2.400000e+02	2.149323e-01	7.225280e-04	7.225280e-04
2.400000e+02	2.500000e+02	2.188720e-01	7.291198e-04	7.291198e-04
2.500000e+02	2.600000e+02	2.175628e-01	7.269359e-04	7.269359e-04
2.600000e+02	2.700000e+02	2.189934e-01	7.293220e-04	7.293220e-04
2.700000e+02	2.800000e+02	2.166180e-01	7.253557e-04	7.253557e-04
2.800000e+02	2.900000e+02	2.122217e-01	7.179574e-04	7.179574e-04
2.900000e+02	3.000000e+02	2.083282e-01	7.113409e-04	7.113409e-04
3.000000e+02	3.100000e+02	2.029992e-01	7.021840e-04	7.021840e-04
3.100000e+02	3.200000e+02	1.969804e-01	6.916961e-04	6.916961e-04
3.200000e+02	3.300000e+02	1.895383e-01	6.785038e-04	6.785038e-04
3.300000e+02	3.400000e+02	1.834321e-01	6.674849e-04	6.674849e-04
3.400000e+02	3.500000e+02	1.749893e-01	6.519428e-04	6.519428e-04
3.500000e+02	3.600000e+02	1.678702e-01	6.385437e-04	6.385437e-04
3.600000e+02	3.700000e+02	1.609989e-01	6.253385e-04	6.253385e-04
3.700000e+02	3.800000e+02	1.536491e-01	6.108980e-04	6.108980e-04
3.800000e+02	3.900000e+02	1.468773e-01	5.972844e-04	5.972844e-04
3.900000e+02	4.000000e+02	1.368630e-01	5.765631e-04	5.765631e-04
4.000000e+02	4.100000e+02	1.285101e-01	5.586919e-04	5.586919e-04
4.100000e+02	4.200000e+02	1.192706e-01	5.382331e-04	5.382331e-04
4.200000e+02	4.300000e+02	1.094457e-01	5.155884e-04	5.155884e-04
4.300000e+02	4.400000e+02	1.010078e-01	4.953146e-04	4.953146e-04
4.400000e+02	4.500000e+02	9.111246e-02	4.704275e-04	4.704275e-04
4.500000e+02	4.600000e+02	8.071196e-02	4.427645e-04	4.427645e-04
4.600000e+02	4.700000e+02	6.975525e-02	4.116160e-04	4.116160e-04
4.700000e+02	4.800000e+02	5.775168e-02	3.745296e-04	3.745296e-04
4.800000e+02	4.900000e+02	4.397017e-02	3.268006e-04	3.268006e-04
4.900000e+02	5.000000e+02	2.358451e-02	2.393411e-04	2.393411e-04
5.000000e+02	5.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.100000e+02	5.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.200000e+02	5.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.300000e+02	5.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.400000e+02	5.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.500000e+02	5.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+02	5.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.700000e+02	5.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.800000e+02	5.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
5.900000e+02	6.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+02	6.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.100000e+02	6.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.200000e+02	6.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.300000e+02	6.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.400000e+02	6.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.500000e+02	6.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.600000e+02	6.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.700000e+02	6.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.800000e+02	6.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
6.900000e+02	7.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+02	7.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+02	7.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.200000e+02	7.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+02	7.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+02	7.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.500000e+02	7.600000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+02	7.700000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.700000e+02	7.800000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+02	7.900000e+02	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+02	8.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bsh2/mh2-130/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=3
XMax=1000.
YMin=0.0000000003
YMax=0.0001
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_qT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_qT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_qT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_qT
ScaledBy=9.19941999988424441e-09
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	3.679768e-09	1.839884e-09	1.839884e-09
3.400000e+02	3.500000e+02	2.088268e-07	1.386032e-08	1.386032e-08
3.500000e+02	3.600000e+02	7.359536e-07	2.601989e-08	2.601989e-08
3.600000e+02	3.700000e+02	1.375313e-06	3.556976e-08	3.556976e-08
3.700000e+02	3.800000e+02	2.074469e-06	4.368513e-08	4.368513e-08
3.800000e+02	3.900000e+02	2.637474e-06	4.925772e-08	4.925772e-08
3.900000e+02	4.000000e+02	3.213357e-06	5.437005e-08	5.437005e-08
4.000000e+02	4.100000e+02	3.833398e-06	5.938438e-08	5.938438e-08
4.100000e+02	4.200000e+02	4.460799e-06	6.405994e-08	6.405994e-08
4.200000e+02	4.300000e+02	4.978726e-06	6.767672e-08	6.767672e-08
4.300000e+02	4.400000e+02	5.429498e-06	7.067406e-08	7.067406e-08
4.400000e+02	4.500000e+02	5.964904e-06	7.407676e-08	7.407676e-08
4.500000e+02	4.600000e+02	6.427635e-06	7.689637e-08	7.689637e-08
4.600000e+02	4.700000e+02	6.777213e-06	7.895976e-08	7.895976e-08
4.700000e+02	4.800000e+02	7.042156e-06	8.048835e-08	8.048835e-08
4.800000e+02	4.900000e+02	7.297900e-06	8.193684e-08	8.193684e-08
4.900000e+02	5.000000e+02	7.707274e-06	8.420359e-08	8.420359e-08
5.000000e+02	5.100000e+02	7.995216e-06	8.576208e-08	8.576208e-08
5.100000e+02	5.200000e+02	8.188404e-06	8.679203e-08	8.679203e-08
5.200000e+02	5.300000e+02	8.279478e-06	8.727336e-08	8.727336e-08
5.300000e+02	5.400000e+02	8.501184e-06	8.843413e-08	8.843413e-08
5.400000e+02	5.500000e+02	8.712771e-06	8.952790e-08	8.952790e-08
5.500000e+02	5.600000e+02	8.843402e-06	9.019655e-08	9.019655e-08
5.600000e+02	5.700000e+02	9.005312e-06	9.101849e-08	9.101849e-08
5.700000e+02	5.800000e+02	9.020951e-06	9.109749e-08	9.109749e-08
5.800000e+02	5.900000e+02	9.146063e-06	9.172703e-08	9.172703e-08
5.900000e+02	6.000000e+02	9.199420e-06	9.199420e-08	9.199420e-08
6.000000e+02	6.100000e+02	9.205860e-06	9.202639e-08	9.202639e-08
6.100000e+02	6.200000e+02	9.172742e-06	9.186071e-08	9.186071e-08
6.200000e+02	6.300000e+02	9.382488e-06	9.290503e-08	9.290503e-08
6.300000e+02	6.400000e+02	9.323612e-06	9.261308e-08	9.261308e-08
6.400000e+02	6.500000e+02	9.148823e-06	9.174087e-08	9.174087e-08
6.500000e+02	6.600000e+02	9.157103e-06	9.178237e-08	9.178237e-08
6.600000e+02	6.700000e+02	9.246337e-06	9.222849e-08	9.222849e-08
6.700000e+02	6.800000e+02	9.197580e-06	9.198500e-08	9.198500e-08
6.800000e+02	6.900000e+02	9.264736e-06	9.232020e-08	9.232020e-08
6.900000e+02	7.000000e+02	9.208619e-06	9.204019e-08	9.204019e-08
7.000000e+02	7.100000e+02	9.244497e-06	9.221931e-08	9.221931e-08
7.100000e+02	7.200000e+02	9.146063e-06	9.172703e-08	9.172703e-08
7.200000e+02	7.300000e+02	8.897679e-06	9.047292e-08	9.047292e-08
7.300000e+02	7.400000e+02	8.904119e-06	9.050565e-08	9.050565e-08
7.400000e+02	7.500000e+02	9.169062e-06	9.184228e-08	9.184228e-08
7.500000e+02	7.600000e+02	8.882960e-06	9.039805e-08	9.039805e-08
7.600000e+02	7.700000e+02	8.779007e-06	8.986755e-08	8.986755e-08
7.700000e+02	7.800000e+02	8.658494e-06	8.924860e-08	8.924860e-08
7.800000e+02	7.900000e+02	8.703571e-06	8.948062e-08	8.948062e-08
7.900000e+02	8.000000e+02	8.503024e-06	8.844371e-08	8.844371e-08
8.000000e+02	8.100000e+02	8.433108e-06	8.807934e-08	8.807934e-08
8.100000e+02	8.200000e+02	8.478185e-06	8.831443e-08	8.831443e-08
8.200000e+02	8.300000e+02	8.391711e-06	8.786289e-08	8.786289e-08
8.300000e+02	8.400000e+02	8.289597e-06	8.732668e-08	8.732668e-08
8.400000e+02	8.500000e+02	8.179204e-06	8.674326e-08	8.674326e-08
8.500000e+02	8.600000e+02	8.061452e-06	8.611660e-08	8.611660e-08
8.600000e+02	8.700000e+02	8.135967e-06	8.651369e-08	8.651369e-08
8.700000e+02	8.800000e+02	8.024654e-06	8.591982e-08	8.591982e-08
8.800000e+02	8.900000e+02	7.802028e-06	8.471961e-08	8.471961e-08
8.900000e+02	9.000000e+02	7.879303e-06	8.513813e-08	8.513813e-08
9.000000e+02	9.100000e+02	7.876543e-06	8.512322e-08	8.512322e-08
9.100000e+02	9.200000e+02	7.522366e-06	8.318738e-08	8.318738e-08
9.200000e+02	9.300000e+02	7.583082e-06	8.352243e-08	8.352243e-08
9.300000e+02	9.400000e+02	7.338377e-06	8.216375e-08	8.216375e-08
9.400000e+02	9.500000e+02	7.331018e-06	8.212254e-08	8.212254e-08
9.500000e+02	9.600000e+02	7.293300e-06	8.191101e-08	8.191101e-08
9.600000e+02	9.700000e+02	7.069754e-06	8.064592e-08	8.064592e-08
9.700000e+02	9.800000e+02	7.020997e-06	8.036734e-08	8.036734e-08
9.800000e+02	9.900000e+02	6.937283e-06	7.988678e-08	7.988678e-08
9.900000e+02	1.000000e+03	6.990639e-06	8.019341e-08	8.019341e-08
1.000000e+03	1.010000e+03	6.817690e-06	7.919520e-08	7.919520e-08
1.010000e+03	1.020000e+03	6.671419e-06	7.834104e-08	7.834104e-08
1.020000e+03	1.030000e+03	6.692578e-06	7.846518e-08	7.846518e-08
1.030000e+03	1.040000e+03	6.549987e-06	7.762479e-08	7.762479e-08
1.040000e+03	1.050000e+03	6.481911e-06	7.722035e-08	7.722035e-08
1.050000e+03	1.060000e+03	6.343920e-06	7.639397e-08	7.639397e-08
1.060000e+03	1.070000e+03	6.326441e-06	7.628866e-08	7.628866e-08
1.070000e+03	1.080000e+03	6.088176e-06	7.483829e-08	7.483829e-08
1.080000e+03	1.090000e+03	6.188450e-06	7.545207e-08	7.545207e-08
1.090000e+03	1.100000e+03	5.907868e-06	7.372174e-08	7.372174e-08
1.100000e+03	1.110000e+03	5.851751e-06	7.337078e-08	7.337078e-08
1.110000e+03	1.120000e+03	5.774476e-06	7.288472e-08	7.288472e-08
1.120000e+03	1.130000e+03	5.706400e-06	7.245383e-08	7.245383e-08
1.130000e+03	1.140000e+03	5.703640e-06	7.243630e-08	7.243630e-08
1.140000e+03	1.150000e+03	5.678802e-06	7.227841e-08	7.227841e-08
1.150000e+03	1.160000e+03	5.482854e-06	7.102048e-08	7.102048e-08
1.160000e+03	1.170000e+03	5.465375e-06	7.090718e-08	7.090718e-08
1.170000e+03	1.180000e+03	5.336584e-06	7.006673e-08	7.006673e-08
1.180000e+03	1.190000e+03	5.195832e-06	6.913656e-08	6.913656e-08
1.190000e+03	1.200000e+03	5.122237e-06	6.864518e-08	6.864518e-08
1.200000e+03	1.210000e+03	5.061521e-06	6.823713e-08	6.823713e-08
1.210000e+03	1.220000e+03	4.958487e-06	6.753903e-08	6.753903e-08
1.220000e+03	1.230000e+03	4.996205e-06	6.779542e-08	6.779542e-08
1.230000e+03	1.240000e+03	4.793818e-06	6.640809e-08	6.640809e-08
1.240000e+03	1.250000e+03	4.814056e-06	6.654813e-08	6.654813e-08
1.250000e+03	1.260000e+03	4.734941e-06	6.599903e-08	6.599903e-08
1.260000e+03	1.270000e+03	4.638348e-06	6.532236e-08	6.532236e-08
1.270000e+03	1.280000e+03	4.584071e-06	6.493904e-08	6.493904e-08
1.280000e+03	1.290000e+03	4.501276e-06	6.434993e-08	6.434993e-08
1.290000e+03	1.300000e+03	4.373404e-06	6.342931e-08	6.342931e-08
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_qT
Scale=0.0001
ScaledBy=2.42888844820654408e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
3.000000e+02	3.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.100000e+02	3.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.200000e+02	3.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
3.300000e+02	3.400000e+02	4.857777e-05	1.086232e-05	1.086232e-05
3.400000e+02	3.500000e+02	2.414315e-03	7.657742e-05	7.657742e-05
3.500000e+02	3.600000e+02	7.789445e-03	1.375489e-04	1.375489e-04
3.600000e+02	3.700000e+02	1.380823e-02	1.831356e-04	1.831356e-04
3.700000e+02	3.800000e+02	2.043910e-02	2.228100e-04	2.228100e-04
3.800000e+02	3.900000e+02	2.687565e-02	2.554955e-04	2.554955e-04
3.900000e+02	4.000000e+02	3.372026e-02	2.861866e-04	2.861866e-04
4.000000e+02	4.100000e+02	3.923383e-02	3.086983e-04	3.086983e-04
4.100000e+02	4.200000e+02	4.479113e-02	3.298374e-04	3.298374e-04
4.200000e+02	4.300000e+02	5.013469e-02	3.489579e-04	3.489579e-04
4.300000e+02	4.400000e+02	5.498032e-02	3.654328e-04	3.654328e-04
4.400000e+02	4.500000e+02	6.039431e-02	3.830026e-04	3.830026e-04
4.500000e+02	4.600000e+02	6.372189e-02	3.934125e-04	3.934125e-04
4.600000e+02	4.700000e+02	6.801131e-02	4.064381e-04	4.064381e-04
4.700000e+02	4.800000e+02	7.174208e-02	4.174368e-04	4.174368e-04
4.800000e+02	4.900000e+02	7.432642e-02	4.248889e-04	4.248889e-04
4.900000e+02	5.000000e+02	7.729937e-02	4.333031e-04	4.333031e-04
5.000000e+02	5.100000e+02	8.028448e-02	4.415903e-04	4.415903e-04
5.100000e+02	5.200000e+02	8.183654e-02	4.458383e-04	4.458383e-04
5.200000e+02	5.300000e+02	8.537543e-02	4.553761e-04	4.553761e-04
5.300000e+02	5.400000e+02	8.658744e-02	4.585970e-04	4.585970e-04
5.400000e+02	5.500000e+02	8.844311e-02	4.634852e-04	4.634852e-04
5.500000e+02	5.600000e+02	9.028178e-02	4.682781e-04	4.682781e-04
5.600000e+02	5.700000e+02	9.148408e-02	4.713858e-04	4.713858e-04
5.700000e+02	5.800000e+02	9.279811e-02	4.747592e-04	4.747592e-04
5.800000e+02	5.900000e+02	9.336890e-02	4.762170e-04	4.762170e-04
5.900000e+02	6.000000e+02	9.483595e-02	4.799436e-04	4.799436e-04
6.000000e+02	6.100000e+02	9.506912e-02	4.805333e-04	4.805333e-04
6.100000e+02	6.200000e+02	9.552818e-02	4.816921e-04	4.816921e-04
6.200000e+02	6.300000e+02	9.579293e-02	4.823591e-04	4.823591e-04
6.300000e+02	6.400000e+02	9.597267e-02	4.828115e-04	4.828115e-04
6.400000e+02	6.500000e+02	9.784534e-02	4.874991e-04	4.874991e-04
6.500000e+02	6.600000e+02	9.702923e-02	4.854618e-04	4.854618e-04
6.600000e+02	6.700000e+02	9.697094e-02	4.853160e-04	4.853160e-04
6.700000e+02	6.800000e+02	9.634915e-02	4.837575e-04	4.837575e-04
6.800000e+02	6.900000e+02	9.608683e-02	4.830985e-04	4.830985e-04
6.900000e+02	7.000000e+02	9.798864e-02	4.878560e-04	4.878560e-04
7.000000e+02	7.100000e+02	9.691022e-02	4.851640e-04	4.851640e-04
7.100000e+02	7.200000e+02	9.557433e-02	4.818085e-04	4.818085e-04
7.200000e+02	7.300000e+02	9.633943e-02	4.837331e-04	4.837331e-04
7.300000e+02	7.400000e+02	9.438418e-02	4.787991e-04	4.787991e-04
7.400000e+02	7.500000e+02	9.565934e-02	4.820227e-04	4.820227e-04
7.500000e+02	7.600000e+02	9.512256e-02	4.806684e-04	4.806684e-04
7.600000e+02	7.700000e+02	9.608440e-02	4.830924e-04	4.830924e-04
7.700000e+02	7.800000e+02	9.361907e-02	4.768546e-04	4.768546e-04
7.800000e+02	7.900000e+02	9.311144e-02	4.755600e-04	4.755600e-04
7.900000e+02	8.000000e+02	9.389111e-02	4.775469e-04	4.775469e-04
8.000000e+02	8.100000e+02	9.202815e-02	4.727855e-04	4.727855e-04
8.100000e+02	8.200000e+02	9.186542e-02	4.723673e-04	4.723673e-04
8.200000e+02	8.300000e+02	9.142336e-02	4.712293e-04	4.712293e-04
8.300000e+02	8.400000e+02	9.115618e-02	4.705403e-04	4.705403e-04
8.400000e+02	8.500000e+02	9.102502e-02	4.702017e-04	4.702017e-04
8.500000e+02	8.600000e+02	8.897747e-02	4.648831e-04	4.648831e-04
8.600000e+02	8.700000e+02	8.815651e-02	4.627335e-04	4.627335e-04
8.700000e+02	8.800000e+02	8.905762e-02	4.650925e-04	4.650925e-04
8.800000e+02	8.900000e+02	8.811035e-02	4.626124e-04	4.626124e-04
8.900000e+02	9.000000e+02	8.667974e-02	4.588414e-04	4.588414e-04
9.000000e+02	9.100000e+02	8.664574e-02	4.587513e-04	4.587513e-04
9.100000e+02	9.200000e+02	8.593164e-02	4.568571e-04	4.568571e-04
9.200000e+02	9.300000e+02	8.423142e-02	4.523148e-04	4.523148e-04
9.300000e+02	9.400000e+02	8.413184e-02	4.520475e-04	4.520475e-04
9.400000e+02	9.500000e+02	8.394724e-02	4.515512e-04	4.515512e-04
9.500000e+02	9.600000e+02	8.292468e-02	4.487926e-04	4.487926e-04
9.600000e+02	9.700000e+02	8.219358e-02	4.468098e-04	4.468098e-04
9.700000e+02	9.800000e+02	8.149649e-02	4.449111e-04	4.449111e-04
9.800000e+02	9.900000e+02	8.016303e-02	4.412563e-04	4.412563e-04
9.900000e+02	1.000000e+03	8.007802e-02	4.410222e-04	4.410222e-04
1.000000e+03	1.010000e+03	9.715554e-06	4.857777e-06	4.857777e-06
1.010000e+03	1.020000e+03	9.715555e-06	4.857777e-06	4.857777e-06
1.020000e+03	1.030000e+03	7.286666e-06	4.206957e-06	4.206957e-06
1.030000e+03	1.040000e+03	4.857776e-06	3.434967e-06	3.434967e-06
1.040000e+03	1.050000e+03	1.214444e-05	5.431159e-06	5.431159e-06
1.050000e+03	1.060000e+03	9.715554e-06	4.857777e-06	4.857777e-06
1.060000e+03	1.070000e+03	7.286665e-06	4.206959e-06	4.206959e-06
1.070000e+03	1.080000e+03	4.857776e-06	3.434967e-06	3.434967e-06
1.080000e+03	1.090000e+03	4.857776e-06	3.434967e-06	3.434967e-06
1.090000e+03	1.100000e+03	4.857776e-06	3.434967e-06	3.434967e-06
1.100000e+03	1.110000e+03	4.857776e-06	3.434967e-06	3.434967e-06
1.110000e+03	1.120000e+03	7.286664e-06	4.206959e-06	4.206959e-06
1.120000e+03	1.130000e+03	2.428889e-06	2.428888e-06	2.428888e-06
1.130000e+03	1.140000e+03	2.428888e-06	2.428888e-06	2.428888e-06
1.140000e+03	1.150000e+03	9.715555e-06	4.857777e-06	4.857777e-06
1.150000e+03	1.160000e+03	7.286664e-06	4.206959e-06	4.206959e-06
1.160000e+03	1.170000e+03	2.428889e-06	2.428888e-06	2.428888e-06
1.170000e+03	1.180000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.180000e+03	1.190000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.190000e+03	1.200000e+03	2.428888e-06	2.428888e-06	2.428888e-06
1.200000e+03	1.210000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.210000e+03	1.220000e+03	4.857775e-06	3.434967e-06	3.434967e-06
1.220000e+03	1.230000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.230000e+03	1.240000e+03	4.857777e-06	3.434967e-06	3.434967e-06
1.240000e+03	1.250000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.250000e+03	1.260000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.260000e+03	1.270000e+03	7.286665e-06	4.206959e-06	4.206959e-06
1.270000e+03	1.280000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+03	1.290000e+03	0.000000e+00	0.000000e+00	0.000000e+00
1.290000e+03	1.300000e+03	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/bsh2/mh2-130/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $b\rightarrow sH$ splittings at $\sqrt{s_{e^+e^-}} =$ 1 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/FO.yoda/RAnalysis/h_z
ScaledBy=9.19941999988424441e-09
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	1.664819e-02	1.237553e-04	1.237553e-04
1.000000e-02	2.000000e-02	1.761045e-02	1.272815e-04	1.272815e-04
2.000000e-02	3.000000e-02	1.912559e-02	1.326440e-04	1.326440e-04
3.000000e-02	4.000000e-02	2.013845e-02	1.361110e-04	1.361110e-04
4.000000e-02	5.000000e-02	2.086888e-02	1.385574e-04	1.385574e-04
5.000000e-02	6.000000e-02	2.126722e-02	1.398736e-04	1.398736e-04
6.000000e-02	7.000000e-02	2.105931e-02	1.391882e-04	1.391882e-04
7.000000e-02	8.000000e-02	2.108599e-02	1.392763e-04	1.392763e-04
8.000000e-02	9.000000e-02	2.070421e-02	1.380097e-04	1.380097e-04
9.000000e-02	1.000000e-01	2.045399e-02	1.371732e-04	1.371732e-04
1.000000e-01	1.100000e-01	2.043099e-02	1.370961e-04	1.370961e-04
1.100000e-01	1.200000e-01	1.982107e-02	1.350342e-04	1.350342e-04
1.200000e-01	1.300000e-01	1.966100e-02	1.344878e-04	1.344878e-04
1.300000e-01	1.400000e-01	1.965088e-02	1.344532e-04	1.344532e-04
1.400000e-01	1.500000e-01	1.903176e-02	1.323183e-04	1.323183e-04
1.500000e-01	1.600000e-01	1.879442e-02	1.314906e-04	1.314906e-04
1.600000e-01	1.700000e-01	1.835376e-02	1.299400e-04	1.299400e-04
1.700000e-01	1.800000e-01	1.830685e-02	1.297738e-04	1.297738e-04
1.800000e-01	1.900000e-01	1.785515e-02	1.281628e-04	1.281628e-04
1.900000e-01	2.000000e-01	1.780456e-02	1.279811e-04	1.279811e-04
2.000000e-01	2.100000e-01	1.722683e-02	1.258876e-04	1.258876e-04
2.100000e-01	2.200000e-01	1.704377e-02	1.252169e-04	1.252169e-04
2.200000e-01	2.300000e-01	1.664083e-02	1.237279e-04	1.237279e-04
2.300000e-01	2.400000e-01	1.626733e-02	1.223315e-04	1.223315e-04
2.400000e-01	2.500000e-01	1.610450e-02	1.217177e-04	1.217177e-04
2.500000e-01	2.600000e-01	1.569053e-02	1.201432e-04	1.201432e-04
2.600000e-01	2.700000e-01	1.517076e-02	1.181364e-04	1.181364e-04
2.700000e-01	2.800000e-01	1.502909e-02	1.175835e-04	1.175835e-04
2.800000e-01	2.900000e-01	1.473931e-02	1.164445e-04	1.164445e-04
2.900000e-01	3.000000e-01	1.436213e-02	1.149449e-04	1.149449e-04
3.000000e-01	3.100000e-01	1.399692e-02	1.134740e-04	1.134740e-04
3.100000e-01	3.200000e-01	1.375589e-02	1.124928e-04	1.124928e-04
3.200000e-01	3.300000e-01	1.337136e-02	1.109093e-04	1.109093e-04
3.300000e-01	3.400000e-01	1.314873e-02	1.099821e-04	1.099821e-04
3.400000e-01	3.500000e-01	1.285711e-02	1.087556e-04	1.087556e-04
3.500000e-01	3.600000e-01	1.245050e-02	1.070221e-04	1.070221e-04
3.600000e-01	3.700000e-01	1.226835e-02	1.062364e-04	1.062364e-04
3.700000e-01	3.800000e-01	1.177434e-02	1.040755e-04	1.040755e-04
3.800000e-01	3.900000e-01	1.164739e-02	1.035129e-04	1.035129e-04
3.900000e-01	4.000000e-01	1.134656e-02	1.021674e-04	1.021674e-04
4.000000e-01	4.100000e-01	1.094915e-02	1.003622e-04	1.003622e-04
4.100000e-01	4.200000e-01	1.070904e-02	9.925573e-05	9.925573e-05
4.200000e-01	4.300000e-01	1.041650e-02	9.789065e-05	9.789065e-05
4.300000e-01	4.400000e-01	1.019020e-02	9.682144e-05	9.682144e-05
4.400000e-01	4.500000e-01	9.736666e-03	9.464232e-05	9.464232e-05
4.500000e-01	4.600000e-01	9.649272e-03	9.421661e-05	9.421661e-05
4.600000e-01	4.700000e-01	9.357650e-03	9.278198e-05	9.278198e-05
4.700000e-01	4.800000e-01	8.959315e-03	9.078574e-05	9.078574e-05
4.800000e-01	4.900000e-01	8.656654e-03	8.923912e-05	8.923912e-05
4.900000e-01	5.000000e-01	8.467146e-03	8.825691e-05	8.825691e-05
5.000000e-01	5.100000e-01	8.112049e-03	8.638642e-05	8.638642e-05
5.100000e-01	5.200000e-01	7.828706e-03	8.486434e-05	8.486434e-05
5.200000e-01	5.300000e-01	7.425772e-03	8.265155e-05	8.265155e-05
5.300000e-01	5.400000e-01	7.267542e-03	8.176623e-05	8.176623e-05
5.400000e-01	5.500000e-01	7.046756e-03	8.051464e-05	8.051464e-05
5.500000e-01	5.600000e-01	6.789172e-03	7.902939e-05	7.902939e-05
5.600000e-01	5.700000e-01	6.446034e-03	7.700634e-05	7.700634e-05
5.700000e-01	5.800000e-01	6.312642e-03	7.620541e-05	7.620541e-05
5.800000e-01	5.900000e-01	6.159932e-03	7.527802e-05	7.527802e-05
5.900000e-01	6.000000e-01	5.802074e-03	7.305869e-05	7.305869e-05
6.000000e-01	6.100000e-01	5.588648e-03	7.170238e-05	7.170238e-05
6.100000e-01	6.200000e-01	5.193073e-03	6.911820e-05	6.911820e-05
6.200000e-01	6.300000e-01	5.136036e-03	6.873758e-05	6.873758e-05
6.300000e-01	6.400000e-01	4.824176e-03	6.661803e-05	6.661803e-05
6.400000e-01	6.500000e-01	4.666866e-03	6.552287e-05	6.552287e-05
6.500000e-01	6.600000e-01	4.507716e-03	6.439594e-05	6.439594e-05
6.600000e-01	6.700000e-01	4.096502e-03	6.138847e-05	6.138847e-05
6.700000e-01	6.800000e-01	3.964030e-03	6.038773e-05	6.038773e-05
6.800000e-01	6.900000e-01	3.802120e-03	5.914161e-05	5.914161e-05
6.900000e-01	7.000000e-01	3.498539e-03	5.673141e-05	5.673141e-05
7.000000e-01	7.100000e-01	3.344909e-03	5.547181e-05	5.547181e-05
7.100000e-01	7.200000e-01	3.080886e-03	5.323754e-05	5.323754e-05
7.200000e-01	7.300000e-01	2.862860e-03	5.131925e-05	5.131925e-05
7.300000e-01	7.400000e-01	2.616315e-03	4.905974e-05	4.905974e-05
7.400000e-01	7.500000e-01	2.520641e-03	4.815438e-05	4.815438e-05
7.500000e-01	7.600000e-01	2.304455e-03	4.604308e-05	4.604308e-05
7.600000e-01	7.700000e-01	2.089188e-03	4.383984e-05	4.383984e-05
7.700000e-01	7.800000e-01	1.985235e-03	4.273524e-05	4.273524e-05
7.800000e-01	7.900000e-01	1.764449e-03	4.028884e-05	4.028884e-05
7.900000e-01	8.000000e-01	1.606219e-03	3.843993e-05	3.843993e-05
8.000000e-01	8.100000e-01	1.479267e-03	3.688956e-05	3.688956e-05
8.100000e-01	8.200000e-01	1.394632e-03	3.581872e-05	3.581872e-05
8.200000e-01	8.300000e-01	1.126009e-03	3.218483e-05	3.218483e-05
8.300000e-01	8.400000e-01	9.567397e-04	2.966724e-05	2.966724e-05
8.400000e-01	8.500000e-01	8.840643e-04	2.851820e-05	2.851820e-05
8.500000e-01	8.600000e-01	7.635519e-04	2.650327e-05	2.650327e-05
8.600000e-01	8.700000e-01	6.007221e-04	2.350807e-05	2.350807e-05
8.700000e-01	8.800000e-01	5.390860e-04	2.226944e-05	2.226944e-05
8.800000e-01	8.900000e-01	4.544513e-04	2.044673e-05	2.044673e-05
8.900000e-01	9.000000e-01	3.320991e-04	1.747890e-05	1.747890e-05
9.000000e-01	9.100000e-01	2.483843e-04	1.511619e-05	1.511619e-05
9.100000e-01	9.200000e-01	1.941078e-04	1.336293e-05	1.336293e-05
9.200000e-01	9.300000e-01	1.306318e-04	1.096237e-05	1.096237e-05
9.300000e-01	9.400000e-01	7.359536e-05	8.228211e-06	8.228211e-06
9.400000e-01	9.500000e-01	5.611646e-05	7.184977e-06	7.184977e-06
9.500000e-01	9.600000e-01	2.299855e-05	4.599710e-06	4.599710e-06
9.600000e-01	9.700000e-01	9.199420e-06	2.909112e-06	2.909112e-06
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/ee2bsH2_default/RS.yoda/RAnalysis/h_z
Scale=0.0001
ScaledBy=2.42888844820654408e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	1.214444e-02	5.431159e-03	5.431159e-03
3.000000e-02	4.000000e-02	8.675989e+00	1.451655e-01	1.451655e-01
4.000000e-02	5.000000e-02	2.664976e+01	2.544195e-01	2.544195e-01
5.000000e-02	6.000000e-02	4.215336e+01	3.199778e-01	3.199778e-01
6.000000e-02	7.000000e-02	5.400148e+01	3.621652e-01	3.621652e-01
7.000000e-02	8.000000e-02	6.519622e+01	3.979377e-01	3.979377e-01
8.000000e-02	9.000000e-02	7.404952e+01	4.240967e-01	4.240967e-01
9.000000e-02	1.000000e-01	8.159608e+01	4.451829e-01	4.451829e-01
1.000000e-01	1.100000e-01	8.741812e+01	4.607916e-01	4.607916e-01
1.100000e-01	1.200000e-01	9.316973e+01	4.757088e-01	4.757088e-01
1.200000e-01	1.300000e-01	9.703652e+01	4.854801e-01	4.854801e-01
1.300000e-01	1.400000e-01	1.010442e+02	4.954040e-01	4.954040e-01
1.400000e-01	1.500000e-01	1.039686e+02	5.025217e-01	5.025217e-01
1.500000e-01	1.600000e-01	1.063780e+02	5.083113e-01	5.083113e-01
1.600000e-01	1.700000e-01	1.096133e+02	5.159830e-01	5.159830e-01
1.700000e-01	1.800000e-01	1.098003e+02	5.164231e-01	5.164231e-01
1.800000e-01	1.900000e-01	1.112139e+02	5.197368e-01	5.197368e-01
1.900000e-01	2.000000e-01	1.124867e+02	5.227022e-01	5.227022e-01
2.000000e-01	2.100000e-01	1.134218e+02	5.248704e-01	5.248704e-01
2.100000e-01	2.200000e-01	1.144857e+02	5.273262e-01	5.273262e-01
2.200000e-01	2.300000e-01	1.138323e+02	5.258193e-01	5.258193e-01
2.300000e-01	2.400000e-01	1.119936e+02	5.215554e-01	5.215554e-01
2.400000e-01	2.500000e-01	1.129117e+02	5.236888e-01	5.236888e-01
2.500000e-01	2.600000e-01	1.116876e+02	5.208423e-01	5.208423e-01
2.600000e-01	2.700000e-01	1.114811e+02	5.203606e-01	5.203606e-01
2.700000e-01	2.800000e-01	1.098951e+02	5.166457e-01	5.166457e-01
2.800000e-01	2.900000e-01	1.096546e+02	5.160802e-01	5.160802e-01
2.900000e-01	3.000000e-01	1.067399e+02	5.091752e-01	5.091752e-01
3.000000e-01	3.100000e-01	1.060720e+02	5.075796e-01	5.075796e-01
3.100000e-01	3.200000e-01	1.060526e+02	5.075331e-01	5.075331e-01
3.200000e-01	3.300000e-01	1.033662e+02	5.010639e-01	5.010639e-01
3.300000e-01	3.400000e-01	1.012288e+02	4.958562e-01	4.958562e-01
3.400000e-01	3.500000e-01	9.960628e+01	4.918664e-01	4.918664e-01
3.500000e-01	3.600000e-01	9.803479e+01	4.879709e-01	4.879709e-01
3.600000e-01	3.700000e-01	9.565205e+01	4.820044e-01	4.820044e-01
3.700000e-01	3.800000e-01	9.422873e+01	4.784047e-01	4.784047e-01
3.800000e-01	3.900000e-01	9.251879e+01	4.740441e-01	4.740441e-01
3.900000e-01	4.000000e-01	8.970614e+01	4.667828e-01	4.667828e-01
4.000000e-01	4.100000e-01	8.793305e+01	4.621467e-01	4.621467e-01
4.100000e-01	4.200000e-01	8.521026e+01	4.549354e-01	4.549354e-01
4.200000e-01	4.300000e-01	8.362663e+01	4.506881e-01	4.506881e-01
4.300000e-01	4.400000e-01	8.147221e+01	4.448448e-01	4.448448e-01
4.400000e-01	4.500000e-01	7.953152e+01	4.395147e-01	4.395147e-01
4.500000e-01	4.600000e-01	7.621366e+01	4.302493e-01	4.302493e-01
4.600000e-01	4.700000e-01	7.487292e+01	4.264481e-01	4.264481e-01
4.700000e-01	4.800000e-01	7.251932e+01	4.196919e-01	4.196919e-01
4.800000e-01	4.900000e-01	7.040862e+01	4.135392e-01	4.135392e-01
4.900000e-01	5.000000e-01	6.813761e+01	4.068152e-01	4.068152e-01
5.000000e-01	5.100000e-01	6.539296e+01	3.985376e-01	3.985376e-01
5.100000e-01	5.200000e-01	6.288392e+01	3.908171e-01	3.908171e-01
5.200000e-01	5.300000e-01	5.990853e+01	3.814592e-01	3.814592e-01
5.300000e-01	5.400000e-01	5.806986e+01	3.755598e-01	3.755598e-01
5.400000e-01	5.500000e-01	5.536894e+01	3.667220e-01	3.667220e-01
5.500000e-01	5.600000e-01	5.270931e+01	3.578058e-01	3.578058e-01
5.600000e-01	5.700000e-01	5.017112e+01	3.490847e-01	3.490847e-01
5.700000e-01	5.800000e-01	4.777381e+01	3.406423e-01	3.406423e-01
5.800000e-01	5.900000e-01	4.585013e+01	3.337136e-01	3.337136e-01
5.900000e-01	6.000000e-01	4.383901e+01	3.263129e-01	3.263129e-01
6.000000e-01	6.100000e-01	4.082962e+01	3.149136e-01	3.149136e-01
6.100000e-01	6.200000e-01	3.857804e+01	3.061074e-01	3.061074e-01
6.200000e-01	6.300000e-01	3.642847e+01	2.974570e-01	2.974570e-01
6.300000e-01	6.400000e-01	3.441978e+01	2.891398e-01	2.891398e-01
6.400000e-01	6.500000e-01	3.253253e+01	2.811012e-01	2.811012e-01
6.500000e-01	6.600000e-01	2.959358e+01	2.681035e-01	2.681035e-01
6.600000e-01	6.700000e-01	2.780591e+01	2.598797e-01	2.598797e-01
6.700000e-01	6.800000e-01	2.526287e+01	2.477109e-01	2.477109e-01
6.800000e-01	6.900000e-01	2.299672e+01	2.363397e-01	2.363397e-01
6.900000e-01	7.000000e-01	2.132321e+01	2.275779e-01	2.275779e-01
7.000000e-01	7.100000e-01	1.932667e+01	2.166617e-01	2.166617e-01
7.100000e-01	7.200000e-01	1.730340e+01	2.050074e-01	2.050074e-01
7.200000e-01	7.300000e-01	1.566876e+01	1.950838e-01	1.950838e-01
7.300000e-01	7.400000e-01	1.331760e+01	1.798526e-01	1.798526e-01
7.400000e-01	7.500000e-01	1.205457e+01	1.711117e-01	1.711117e-01
7.500000e-01	7.600000e-01	1.028391e+01	1.580458e-01	1.580458e-01
7.600000e-01	7.700000e-01	8.649272e+00	1.449418e-01	1.449418e-01
7.700000e-01	7.800000e-01	6.866468e+00	1.291429e-01	1.291429e-01
7.800000e-01	7.900000e-01	5.936203e+00	1.200766e-01	1.200766e-01
7.900000e-01	8.000000e-01	4.257841e+00	1.016947e-01	1.016947e-01
8.000000e-01	8.100000e-01	3.456308e+00	9.162416e-02	9.162416e-02
8.100000e-01	8.200000e-01	2.411886e+00	7.653890e-02	7.653890e-02
8.200000e-01	8.300000e-01	1.374751e+00	5.778508e-02	5.778508e-02
8.300000e-01	8.400000e-01	7.553843e-01	4.283391e-02	4.283391e-02
8.400000e-01	8.500000e-01	3.036110e-01	2.715580e-02	2.715580e-02
8.500000e-01	8.600000e-01	5.586443e-02	1.164854e-02	1.164854e-02
8.600000e-01	8.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.700000e-01	8.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.800000e-01	8.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.900000e-01	9.000000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.000000e-01	9.100000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.100000e-01	9.200000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.200000e-01	9.300000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.300000e-01	9.400000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.400000e-01	9.500000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.500000e-01	9.600000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.600000e-01	9.700000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.700000e-01	9.800000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e-01	9.900000e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/h2tohphm/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(h^+,h^-)$ spectrum in $H\rightarrow h^+h^-$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Delta R(h^+,h^-)$ [fb]
XLabel=$\Delta R(h^+,h^-)$
LegendXPos=0.8
XMax=3.14
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=3.19223199999999956e+01
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.601862e+06	3.197973e+04	3.197973e+04
5.000000e-02	1.000000e-01	4.826654e+06	5.551180e+04	5.551180e+04
1.000000e-01	1.500000e-01	7.411086e+06	6.878648e+04	6.878648e+04
1.500000e-01	2.000000e-01	9.877404e+06	7.941154e+04	7.941154e+04
2.000000e-01	2.500000e-01	1.200598e+07	8.755099e+04	8.755099e+04
2.500000e-01	3.000000e-01	1.339652e+07	9.248221e+04	9.248221e+04
3.000000e-01	3.500000e-01	1.505329e+07	9.803428e+04	9.803428e+04
3.500000e-01	4.000000e-01	1.608502e+07	1.013382e+05	1.013382e+05
4.000000e-01	4.500000e-01	1.696416e+07	1.040707e+05	1.040707e+05
4.500000e-01	5.000000e-01	1.743214e+07	1.054964e+05	1.054964e+05
5.000000e-01	5.500000e-01	1.773732e+07	1.064158e+05	1.064158e+05
5.500000e-01	6.000000e-01	1.819764e+07	1.077878e+05	1.077878e+05
6.000000e-01	6.500000e-01	1.833363e+07	1.081898e+05	1.081898e+05
6.500000e-01	7.000000e-01	1.856985e+07	1.088846e+05	1.088846e+05
7.000000e-01	7.500000e-01	1.838343e+07	1.083367e+05	1.083367e+05
7.500000e-01	8.000000e-01	1.834129e+07	1.082124e+05	1.082124e+05
8.000000e-01	8.500000e-01	1.792566e+07	1.069793e+05	1.069793e+05
8.500000e-01	9.000000e-01	1.756749e+07	1.059051e+05	1.059051e+05
9.000000e-01	9.500000e-01	1.717038e+07	1.047013e+05	1.047013e+05
9.500000e-01	1.000000e+00	1.694373e+07	1.040080e+05	1.040080e+05
1.000000e+00	1.050000e+00	1.630273e+07	1.020217e+05	1.020217e+05
1.050000e+00	1.100000e+00	1.573962e+07	1.002442e+05	1.002442e+05
1.100000e+00	1.150000e+00	1.539486e+07	9.914026e+04	9.914026e+04
1.150000e+00	1.200000e+00	1.476024e+07	9.707535e+04	9.707535e+04
1.200000e+00	1.250000e+00	1.451763e+07	9.627425e+04	9.627425e+04
1.250000e+00	1.300000e+00	1.392260e+07	9.428062e+04	9.428062e+04
1.300000e+00	1.350000e+00	1.331033e+07	9.218423e+04	9.218423e+04
1.350000e+00	1.400000e+00	1.283022e+07	9.050640e+04	9.050640e+04
1.400000e+00	1.450000e+00	1.241778e+07	8.903981e+04	8.903981e+04
1.450000e+00	1.500000e+00	1.179147e+07	8.676532e+04	8.676532e+04
1.500000e+00	1.550000e+00	1.129412e+07	8.491577e+04	8.491577e+04
1.550000e+00	1.600000e+00	1.085040e+07	8.323098e+04	8.323098e+04
1.600000e+00	1.650000e+00	1.042711e+07	8.159135e+04	8.159135e+04
1.650000e+00	1.700000e+00	9.952740e+06	7.971381e+04	7.971381e+04
1.700000e+00	1.750000e+00	9.557542e+06	7.811517e+04	7.811517e+04
1.750000e+00	1.800000e+00	8.933780e+06	7.552311e+04	7.552311e+04
1.800000e+00	1.850000e+00	8.680956e+06	7.444679e+04	7.444679e+04
1.850000e+00	1.900000e+00	8.295334e+06	7.277450e+04	7.277450e+04
1.900000e+00	1.950000e+00	7.826076e+06	7.068615e+04	7.068615e+04
1.950000e+00	2.000000e+00	7.478122e+06	6.909689e+04	6.909689e+04
2.000000e+00	2.050000e+00	7.012056e+06	6.690907e+04	6.690907e+04
2.050000e+00	2.100000e+00	6.644950e+06	6.513405e+04	6.513405e+04
2.100000e+00	2.150000e+00	6.472570e+06	6.428365e+04	6.428365e+04
2.150000e+00	2.200000e+00	6.049918e+06	6.214940e+04	6.214940e+04
2.200000e+00	2.250000e+00	5.738994e+06	6.053132e+04	6.053132e+04
2.250000e+00	2.300000e+00	5.457440e+06	5.902781e+04	5.902781e+04
2.300000e+00	2.350000e+00	5.196316e+06	5.759834e+04	5.759834e+04
2.350000e+00	2.400000e+00	4.957536e+06	5.625941e+04	5.625941e+04
2.400000e+00	2.450000e+00	4.704712e+06	5.480608e+04	5.480608e+04
2.450000e+00	2.500000e+00	4.447418e+06	5.328637e+04	5.328637e+04
2.500000e+00	2.550000e+00	4.207362e+06	5.182832e+04	5.182832e+04
2.550000e+00	2.600000e+00	4.044558e+06	5.081568e+04	5.081568e+04
2.600000e+00	2.650000e+00	3.782156e+06	4.913964e+04	4.913964e+04
2.650000e+00	2.700000e+00	3.647444e+06	4.825658e+04	4.825658e+04
2.700000e+00	2.750000e+00	3.403558e+06	4.661533e+04	4.661533e+04
2.750000e+00	2.800000e+00	3.160948e+06	4.492322e+04	4.492322e+04
2.800000e+00	2.850000e+00	3.135410e+06	4.474138e+04	4.474138e+04
2.850000e+00	2.900000e+00	2.851940e+06	4.267096e+04	4.267096e+04
2.900000e+00	2.950000e+00	2.775326e+06	4.209391e+04	4.209391e+04
2.950000e+00	3.000000e+00	2.675728e+06	4.133170e+04	4.133170e+04
3.000000e+00	3.050000e+00	2.620184e+06	4.090045e+04	4.090045e+04
3.050000e+00	3.100000e+00	2.556340e+06	4.039908e+04	4.039908e+04
3.100000e+00	3.150000e+00	2.498880e+06	3.994246e+04	3.994246e+04
3.150000e+00	3.200000e+00	1.792119e+06	3.382561e+04	3.382561e+04
3.200000e+00	3.250000e+00	1.447358e+06	3.039836e+04	3.039836e+04
3.250000e+00	3.300000e+00	1.205387e+06	2.774121e+04	2.774121e+04
3.300000e+00	3.350000e+00	1.025983e+06	2.559366e+04	2.559366e+04
3.350000e+00	3.400000e+00	8.421108e+05	2.318713e+04	2.318713e+04
3.400000e+00	3.450000e+00	7.393210e+05	2.172595e+04	2.172595e+04
3.450000e+00	3.500000e+00	6.244006e+05	1.996613e+04	1.996613e+04
3.500000e+00	3.550000e+00	5.382104e+05	1.853695e+04	1.853695e+04
3.550000e+00	3.600000e+00	4.647890e+05	1.722623e+04	1.722623e+04
3.600000e+00	3.650000e+00	4.360588e+05	1.668533e+04	1.668533e+04
3.650000e+00	3.700000e+00	3.766834e+05	1.550781e+04	1.550781e+04
3.700000e+00	3.750000e+00	3.460380e+05	1.486360e+04	1.486360e+04
3.750000e+00	3.800000e+00	2.981544e+05	1.379694e+04	1.379694e+04
3.800000e+00	3.850000e+00	2.215410e+05	1.189294e+04	1.189294e+04
3.850000e+00	3.900000e+00	2.240946e+05	1.196129e+04	1.196129e+04
3.900000e+00	3.950000e+00	2.030260e+05	1.138513e+04	1.138513e+04
3.950000e+00	4.000000e+00	1.487580e+05	9.745460e+03	9.745460e+03
4.000000e+00	4.050000e+00	1.608885e+05	1.013502e+04	1.013502e+04
4.050000e+00	4.100000e+00	1.193895e+05	8.730624e+03	8.730624e+03
4.100000e+00	4.150000e+00	1.417351e+05	9.512638e+03	9.512638e+03
4.150000e+00	4.200000e+00	9.704386e+04	7.871295e+03	7.871295e+03
4.200000e+00	4.250000e+00	1.021514e+05	8.075779e+03	8.075779e+03
4.250000e+00	4.300000e+00	8.299804e+04	7.279409e+03	7.279409e+03
4.300000e+00	4.350000e+00	7.597512e+04	6.964628e+03	6.964628e+03
4.350000e+00	4.400000e+00	6.001396e+04	6.189967e+03	6.189967e+03
4.400000e+00	4.450000e+00	5.490640e+04	5.920708e+03	5.920708e+03
4.450000e+00	4.500000e+00	5.682172e+04	6.023091e+03	6.023091e+03
4.500000e+00	4.550000e+00	4.277590e+04	5.225909e+03	5.225909e+03
4.550000e+00	4.600000e+00	3.639144e+04	4.820165e+03	4.820165e+03
4.600000e+00	4.650000e+00	4.086056e+04	5.107571e+03	5.107571e+03
4.650000e+00	4.700000e+00	3.639144e+04	4.820165e+03	4.820165e+03
4.700000e+00	4.750000e+00	3.000698e+04	4.376968e+03	4.376968e+03
4.750000e+00	4.800000e+00	1.979184e+04	3.554719e+03	3.554719e+03
4.800000e+00	4.850000e+00	2.298408e+04	3.830678e+03	3.830678e+03
4.850000e+00	4.900000e+00	1.915339e+04	3.496915e+03	3.496915e+03
4.900000e+00	4.950000e+00	1.532271e+04	3.127736e+03	3.127736e+03
4.950000e+00	5.000000e+00	1.149204e+04	2.708699e+03	2.708699e+03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ij
ScaledBy=5.00036479042789672e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	1.376600e+06	1.173329e+04	1.173329e+04
5.000000e-02	1.000000e-01	5.869028e+06	2.422696e+04	2.422696e+04
1.000000e-01	1.500000e-01	1.166065e+07	3.414894e+04	3.414894e+04
1.500000e-01	2.000000e-01	1.688993e+07	4.109886e+04	4.109886e+04
2.000000e-01	2.500000e-01	2.085372e+07	4.566754e+04	4.566754e+04
2.500000e-01	3.000000e-01	2.424036e+07	4.923630e+04	4.923630e+04
3.000000e-01	3.500000e-01	2.682726e+07	5.179693e+04	5.179693e+04
3.500000e-01	4.000000e-01	2.876150e+07	5.363170e+04	5.363170e+04
4.000000e-01	4.500000e-01	3.022740e+07	5.498146e+04	5.498146e+04
4.500000e-01	5.000000e-01	3.120498e+07	5.586345e+04	5.586345e+04
5.000000e-01	5.500000e-01	3.186132e+07	5.644789e+04	5.644789e+04
5.500000e-01	6.000000e-01	3.201204e+07	5.658124e+04	5.658124e+04
6.000000e-01	6.500000e-01	3.181502e+07	5.640686e+04	5.640686e+04
6.500000e-01	7.000000e-01	3.132078e+07	5.596702e+04	5.596702e+04
7.000000e-01	7.500000e-01	3.063304e+07	5.534914e+04	5.534914e+04
7.500000e-01	8.000000e-01	2.965436e+07	5.445781e+04	5.445781e+04
8.000000e-01	8.500000e-01	2.875590e+07	5.362648e+04	5.362648e+04
8.500000e-01	9.000000e-01	2.778842e+07	5.271665e+04	5.271665e+04
9.000000e-01	9.500000e-01	2.670064e+07	5.167455e+04	5.167455e+04
9.500000e-01	1.000000e+00	2.561796e+07	5.061604e+04	5.061604e+04
1.000000e+00	1.050000e+00	2.473520e+07	4.973631e+04	4.973631e+04
1.050000e+00	1.100000e+00	2.358952e+07	4.857081e+04	4.857081e+04
1.100000e+00	1.150000e+00	2.272066e+07	4.766793e+04	4.766793e+04
1.150000e+00	1.200000e+00	2.179158e+07	4.668317e+04	4.668317e+04
1.200000e+00	1.250000e+00	2.080362e+07	4.561265e+04	4.561265e+04
1.250000e+00	1.300000e+00	1.985185e+07	4.455704e+04	4.455704e+04
1.300000e+00	1.350000e+00	1.894798e+07	4.353087e+04	4.353087e+04
1.350000e+00	1.400000e+00	1.792781e+07	4.234279e+04	4.234279e+04
1.400000e+00	1.450000e+00	1.696584e+07	4.119111e+04	4.119111e+04
1.450000e+00	1.500000e+00	1.602397e+07	4.003141e+04	4.003141e+04
1.500000e+00	1.550000e+00	1.512420e+07	3.889127e+04	3.889127e+04
1.550000e+00	1.600000e+00	1.410953e+07	3.756403e+04	3.756403e+04
1.600000e+00	1.650000e+00	1.308195e+07	3.617030e+04	3.617030e+04
1.650000e+00	1.700000e+00	1.207288e+07	3.474732e+04	3.474732e+04
1.700000e+00	1.750000e+00	1.112221e+07	3.335120e+04	3.335120e+04
1.750000e+00	1.800000e+00	1.006503e+07	3.172659e+04	3.172659e+04
1.800000e+00	1.850000e+00	9.137166e+06	3.022885e+04	3.022885e+04
1.850000e+00	1.900000e+00	8.296506e+06	2.880471e+04	2.880471e+04
1.900000e+00	1.950000e+00	7.428442e+06	2.725616e+04	2.725616e+04
1.950000e+00	2.000000e+00	6.723290e+06	2.593025e+04	2.593025e+04
2.000000e+00	2.050000e+00	6.017138e+06	2.453075e+04	2.453075e+04
2.050000e+00	2.100000e+00	5.379392e+06	2.319436e+04	2.319436e+04
2.100000e+00	2.150000e+00	4.819852e+06	2.195496e+04	2.195496e+04
2.150000e+00	2.200000e+00	4.319716e+06	2.078469e+04	2.078469e+04
2.200000e+00	2.250000e+00	3.810278e+06	1.952065e+04	1.952065e+04
2.250000e+00	2.300000e+00	3.397448e+06	1.843284e+04	1.843284e+04
2.300000e+00	2.350000e+00	3.076524e+06	1.754066e+04	1.754066e+04
2.350000e+00	2.400000e+00	2.781202e+06	1.667755e+04	1.667755e+04
2.400000e+00	2.450000e+00	2.485982e+06	1.576757e+04	1.576757e+04
2.450000e+00	2.500000e+00	2.264466e+06	1.504869e+04	1.504869e+04
2.500000e+00	2.550000e+00	2.060550e+06	1.435514e+04	1.435514e+04
2.550000e+00	2.600000e+00	1.882937e+06	1.372252e+04	1.372252e+04
2.600000e+00	2.650000e+00	1.771329e+06	1.330961e+04	1.330961e+04
2.650000e+00	2.700000e+00	1.643520e+06	1.282045e+04	1.282045e+04
2.700000e+00	2.750000e+00	1.544913e+06	1.242991e+04	1.242991e+04
2.750000e+00	2.800000e+00	1.439305e+06	1.199754e+04	1.199754e+04
2.800000e+00	2.850000e+00	1.353599e+06	1.163485e+04	1.163485e+04
2.850000e+00	2.900000e+00	1.291094e+06	1.136305e+04	1.136305e+04
2.900000e+00	2.950000e+00	1.220989e+06	1.105024e+04	1.105024e+04
2.950000e+00	3.000000e+00	1.186387e+06	1.089254e+04	1.089254e+04
3.000000e+00	3.050000e+00	1.128382e+06	1.062292e+04	1.062292e+04
3.050000e+00	3.100000e+00	1.098480e+06	1.048122e+04	1.048122e+04
3.100000e+00	3.150000e+00	1.043476e+06	1.021544e+04	1.021544e+04
3.150000e+00	3.200000e+00	8.337608e+05	9.131383e+03	9.131383e+03
3.200000e+00	3.250000e+00	6.898504e+05	8.306027e+03	8.306027e+03
3.250000e+00	3.300000e+00	5.981436e+05	7.734256e+03	7.734256e+03
3.300000e+00	3.350000e+00	5.159376e+05	7.183141e+03	7.183141e+03
3.350000e+00	3.400000e+00	4.550332e+05	6.745861e+03	6.745861e+03
3.400000e+00	3.450000e+00	3.791276e+05	6.157559e+03	6.157559e+03
3.450000e+00	3.500000e+00	3.365246e+05	5.801285e+03	5.801285e+03
3.500000e+00	3.550000e+00	3.019220e+05	5.494943e+03	5.494943e+03
3.550000e+00	3.600000e+00	2.669194e+05	5.166614e+03	5.166614e+03
3.600000e+00	3.650000e+00	2.267166e+05	4.761650e+03	4.761650e+03
3.650000e+00	3.700000e+00	2.078152e+05	4.558841e+03	4.558841e+03
3.700000e+00	3.750000e+00	1.856135e+05	4.308446e+03	4.308446e+03
3.750000e+00	3.800000e+00	1.575115e+05	3.968917e+03	3.968917e+03
3.800000e+00	3.850000e+00	1.433105e+05	3.785775e+03	3.785775e+03
3.850000e+00	3.900000e+00	1.314096e+05	3.625178e+03	3.625178e+03
3.900000e+00	3.950000e+00	1.125082e+05	3.354346e+03	3.354346e+03
3.950000e+00	4.000000e+00	9.760712e+04	3.124328e+03	3.124328e+03
4.000000e+00	4.050000e+00	8.110592e+04	2.848014e+03	2.848014e+03
4.050000e+00	4.100000e+00	7.570552e+04	2.751564e+03	2.751564e+03
4.100000e+00	4.150000e+00	6.690488e+04	2.586692e+03	2.586692e+03
4.150000e+00	4.200000e+00	6.060442e+04	2.461886e+03	2.461886e+03
4.200000e+00	4.250000e+00	5.040368e+04	2.245158e+03	2.245158e+03
4.250000e+00	4.300000e+00	4.990364e+04	2.233994e+03	2.233994e+03
4.300000e+00	4.350000e+00	4.290312e+04	2.071383e+03	2.071383e+03
4.350000e+00	4.400000e+00	3.900284e+04	1.974986e+03	1.974986e+03
4.400000e+00	4.450000e+00	3.050222e+04	1.746552e+03	1.746552e+03
4.450000e+00	4.500000e+00	3.040222e+04	1.743687e+03	1.743687e+03
4.500000e+00	4.550000e+00	2.370172e+04	1.539593e+03	1.539593e+03
4.550000e+00	4.600000e+00	2.350172e+04	1.533083e+03	1.533083e+03
4.600000e+00	4.650000e+00	2.150156e+04	1.466395e+03	1.466395e+03
4.650000e+00	4.700000e+00	1.760128e+04	1.326747e+03	1.326747e+03
4.700000e+00	4.750000e+00	1.400102e+04	1.183302e+03	1.183302e+03
4.750000e+00	4.800000e+00	1.460106e+04	1.208393e+03	1.208393e+03
4.800000e+00	4.850000e+00	1.460106e+04	1.208393e+03	1.208393e+03
4.850000e+00	4.900000e+00	1.180086e+04	1.086357e+03	1.086357e+03
4.900000e+00	4.950000e+00	1.000073e+04	1.000073e+03	1.000073e+03
4.950000e+00	5.000000e+00	8.400612e+03	9.165819e+02	9.165819e+02
# END HISTO1D



==> figure/2HDM/h2tohphm/h_dR_ri.dat <==
# BEGIN PLOT
Title=$\Delta R(j,h^+)$ spectrum in $H\rightarrow h^+h^-$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Delta R(j,h^+)$ [fb]
XLabel=$\Delta R(j,h^+)$
LegendXPos=0.8
XMax=8.
Rebin=1
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ri //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ri
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ri //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ri
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ri
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ri
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_dR_ri
ScaledBy=3.19223199999999956e+01
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.718950e+04	2.436365e+03	2.436365e+03
2.000000e-01	4.000000e-01	1.141223e+05	4.267932e+03	4.267932e+03
4.000000e-01	6.000000e-01	1.872244e+05	5.466551e+03	5.466551e+03
6.000000e-01	8.000000e-01	2.778838e+05	6.659840e+03	6.659840e+03
8.000000e-01	1.000000e+00	4.039770e+05	8.029907e+03	8.029907e+03
1.000000e+00	1.200000e+00	5.216105e+05	9.124425e+03	9.124425e+03
1.200000e+00	1.400000e+00	7.141025e+05	1.067609e+04	1.067609e+04
1.400000e+00	1.600000e+00	9.605425e+05	1.238199e+04	1.238199e+04
1.600000e+00	1.800000e+00	1.300196e+06	1.440578e+04	1.440578e+04
1.800000e+00	2.000000e+00	1.841599e+06	1.714469e+04	1.714469e+04
2.000000e+00	2.200000e+00	2.706853e+06	2.078570e+04	2.078570e+04
2.200000e+00	2.400000e+00	4.109041e+06	2.560958e+04	2.560958e+04
2.400000e+00	2.600000e+00	6.765615e+06	3.286139e+04	3.286139e+04
2.600000e+00	2.800000e+00	1.187159e+07	4.352980e+04	4.352980e+04
2.800000e+00	3.000000e+00	2.191164e+07	5.913842e+04	5.913842e+04
3.000000e+00	3.200000e+00	3.506571e+07	7.481240e+04	7.481240e+04
3.200000e+00	3.400000e+00	2.209057e+07	5.937937e+04	5.937937e+04
3.400000e+00	3.600000e+00	1.470613e+07	4.844863e+04	4.844863e+04
3.600000e+00	3.800000e+00	1.022057e+07	4.038962e+04	4.038962e+04
3.800000e+00	4.000000e+00	7.113570e+06	3.369582e+04	3.369582e+04
4.000000e+00	4.200000e+00	5.001110e+06	2.825306e+04	2.825306e+04
4.200000e+00	4.400000e+00	3.529491e+06	2.373495e+04	2.373495e+04
4.400000e+00	4.600000e+00	2.496326e+06	1.996102e+04	1.996102e+04
4.600000e+00	4.800000e+00	1.697469e+06	1.646013e+04	1.646013e+04
4.800000e+00	5.000000e+00	1.227094e+06	1.399494e+04	1.399494e+04
5.000000e+00	5.200000e+00	8.247130e+05	1.147318e+04	1.147318e+04
5.200000e+00	5.400000e+00	5.878495e+05	9.686465e+03	9.686465e+03
5.400000e+00	5.600000e+00	4.154690e+05	8.143321e+03	8.143321e+03
5.600000e+00	5.800000e+00	2.783626e+05	6.665576e+03	6.665576e+03
5.800000e+00	6.000000e+00	1.861071e+05	5.450216e+03	5.450216e+03
6.000000e+00	6.200000e+00	1.422139e+05	4.764346e+03	4.764346e+03
6.200000e+00	6.400000e+00	9.337280e+04	3.860490e+03	3.860490e+03
6.400000e+00	6.600000e+00	6.448310e+04	3.208153e+03	3.208153e+03
6.600000e+00	6.800000e+00	4.548930e+04	2.694554e+03	2.694554e+03
6.800000e+00	7.000000e+00	3.383766e+04	2.323980e+03	2.323980e+03
7.000000e+00	7.200000e+00	2.186679e+04	1.868206e+03	1.868206e+03
7.200000e+00	7.400000e+00	1.548232e+04	1.571992e+03	1.571992e+03
7.400000e+00	7.600000e+00	9.895920e+03	1.256783e+03	1.256783e+03
7.600000e+00	7.800000e+00	7.820970e+03	1.117281e+03	1.117281e+03
7.800000e+00	8.000000e+00	4.469125e+03	8.445853e+02	8.445853e+02
8.000000e+00	8.200000e+00	2.553786e+03	6.384464e+02	6.384464e+02
8.200000e+00	8.400000e+00	2.713397e+03	6.580955e+02	6.580955e+02
8.400000e+00	8.600000e+00	1.117281e+03	4.222926e+02	4.222926e+02
8.600000e+00	8.800000e+00	6.384465e+02	3.192232e+02	3.192232e+02
8.800000e+00	9.000000e+00	7.980580e+02	3.569024e+02	3.569024e+02
9.000000e+00	9.200000e+00	3.192232e+02	2.257249e+02	2.257249e+02
9.200000e+00	9.400000e+00	3.192232e+02	2.257249e+02	2.257249e+02
9.400000e+00	9.600000e+00	3.192232e+02	2.257249e+02	2.257249e+02
9.600000e+00	9.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
9.800000e+00	1.000000e+01	1.596116e+02	1.596116e+02	1.596116e+02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ri
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_dR_ri
ScaledBy=5.00036479042789672e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-01	3.150229e+03	2.806448e+02	2.806448e+02
2.000000e-01	4.000000e-01	9.775710e+03	4.943791e+02	4.943791e+02
4.000000e-01	6.000000e-01	1.560114e+04	6.245454e+02	6.245454e+02
6.000000e-01	8.000000e-01	2.530184e+04	7.953567e+02	7.953567e+02
8.000000e-01	1.000000e+00	3.775276e+04	9.715389e+02	9.715389e+02
1.000000e+00	1.200000e+00	5.405395e+04	1.162518e+03	1.162518e+03
1.200000e+00	1.400000e+00	8.090590e+04	1.422250e+03	1.422250e+03
1.400000e+00	1.600000e+00	1.231840e+05	1.754943e+03	1.754943e+03
1.600000e+00	1.800000e+00	2.137656e+05	2.311824e+03	2.311824e+03
1.800000e+00	2.000000e+00	4.640339e+05	3.406126e+03	3.406126e+03
2.000000e+00	2.200000e+00	1.159534e+06	5.384280e+03	5.384280e+03
2.200000e+00	2.400000e+00	2.942790e+06	8.577593e+03	8.577593e+03
2.400000e+00	2.600000e+00	6.950030e+06	1.318194e+04	1.318194e+04
2.600000e+00	2.800000e+00	1.543835e+07	1.964655e+04	1.964655e+04
2.800000e+00	3.000000e+00	3.243041e+07	2.847489e+04	2.847489e+04
3.000000e+00	3.200000e+00	5.345065e+07	3.655630e+04	3.655630e+04
3.200000e+00	3.400000e+00	3.418522e+07	2.923513e+04	2.923513e+04
3.400000e+00	3.600000e+00	2.211854e+07	2.351603e+04	2.351603e+04
3.600000e+00	3.800000e+00	1.489424e+07	1.929723e+04	1.929723e+04
3.800000e+00	4.000000e+00	1.014156e+07	1.592349e+04	1.592349e+04
4.000000e+00	4.200000e+00	6.943780e+06	1.317601e+04	1.317601e+04
4.200000e+00	4.400000e+00	4.760322e+06	1.090948e+04	1.090948e+04
4.400000e+00	4.600000e+00	3.268764e+06	9.040191e+03	9.040191e+03
4.600000e+00	4.800000e+00	2.249939e+06	7.500172e+03	7.500172e+03
4.800000e+00	5.000000e+00	1.567589e+06	6.260399e+03	6.260399e+03
5.000000e+00	5.200000e+00	1.082679e+06	5.202783e+03	5.202783e+03
5.200000e+00	5.400000e+00	7.446795e+05	4.314898e+03	4.314898e+03
5.400000e+00	5.600000e+00	5.127125e+05	3.580327e+03	3.580327e+03
5.600000e+00	5.800000e+00	3.553759e+05	2.980780e+03	2.980780e+03
5.800000e+00	6.000000e+00	2.389674e+05	2.444304e+03	2.444304e+03
6.000000e+00	6.200000e+00	1.662371e+05	2.038684e+03	2.038684e+03
6.200000e+00	6.400000e+00	1.180586e+05	1.718045e+03	1.718045e+03
6.400000e+00	6.600000e+00	8.245600e+04	1.435810e+03	1.435810e+03
6.600000e+00	6.800000e+00	5.625410e+04	1.185941e+03	1.185941e+03
6.800000e+00	7.000000e+00	3.905285e+04	9.881258e+02	9.881258e+02
7.000000e+00	7.200000e+00	2.457679e+04	7.838780e+02	7.838780e+02
7.200000e+00	7.400000e+00	1.797631e+04	6.704032e+02	6.704032e+02
7.400000e+00	7.600000e+00	1.150084e+04	5.362294e+02	5.362294e+02
7.600000e+00	7.800000e+00	7.950580e+03	4.458464e+02	4.458464e+02
7.800000e+00	8.000000e+00	5.350390e+03	3.657451e+02	3.657451e+02
8.000000e+00	8.200000e+00	3.850281e+03	3.102644e+02	3.102644e+02
8.200000e+00	8.400000e+00	2.400175e+03	2.449668e+02	2.449668e+02
8.400000e+00	8.600000e+00	1.650121e+03	2.031158e+02	2.031158e+02
8.600000e+00	8.800000e+00	9.250675e+02	1.520802e+02	1.520802e+02
8.800000e+00	9.000000e+00	5.500400e+02	1.172690e+02	1.172690e+02
9.000000e+00	9.200000e+00	3.250237e+02	9.014535e+01	9.014535e+01
9.200000e+00	9.400000e+00	2.750200e+02	8.292166e+01	8.292166e+01
9.400000e+00	9.600000e+00	7.500545e+01	4.330443e+01	4.330443e+01
9.600000e+00	9.800000e+00	5.000365e+01	3.535792e+01	3.535792e+01
9.800000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/h2tohphm/h_pT.dat <==
# BEGIN PLOT
Title=$p_T$ spectrum in $H\rightarrow h^+h^-$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dp_T$ [fb/GeV]
XLabel=$p_T$ [GeV]
LegendXPos=0.8
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_pT //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_pT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_pT //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_pT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_pT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_pT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_pT
ScaledBy=3.19223199999999956e+01
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	5.804755e+05	4.304663e+03	4.304663e+03
1.000000e+00	2.000000e+00	1.656194e+06	7.271145e+03	7.271145e+03
2.000000e+00	3.000000e+00	2.453262e+06	8.849510e+03	8.849510e+03
3.000000e+00	4.000000e+00	2.933214e+06	9.676518e+03	9.676518e+03
4.000000e+00	5.000000e+00	3.115140e+06	9.972085e+03	9.972085e+03
5.000000e+00	6.000000e+00	3.002645e+06	9.790373e+03	9.790373e+03
6.000000e+00	7.000000e+00	2.765016e+06	9.394983e+03	9.394983e+03
7.000000e+00	8.000000e+00	2.466350e+06	8.873085e+03	8.873085e+03
8.000000e+00	9.000000e+00	2.122355e+06	8.231070e+03	8.231070e+03
9.000000e+00	1.000000e+01	1.803356e+06	7.587312e+03	7.587312e+03
1.000000e+01	1.100000e+01	1.521673e+06	6.969601e+03	6.969601e+03
1.100000e+01	1.200000e+01	1.238011e+06	6.286509e+03	6.286509e+03
1.200000e+01	1.300000e+01	1.029463e+06	5.732612e+03	5.732612e+03
1.300000e+01	1.400000e+01	8.506021e+05	5.210872e+03	5.210872e+03
1.400000e+01	1.500000e+01	7.017484e+05	4.733016e+03	4.733016e+03
1.500000e+01	1.600000e+01	5.699411e+05	4.265424e+03	4.265424e+03
1.600000e+01	1.700000e+01	4.833358e+05	3.928002e+03	3.928002e+03
1.700000e+01	1.800000e+01	3.944960e+05	3.548694e+03	3.548694e+03
1.800000e+01	1.900000e+01	3.312579e+05	3.251849e+03	3.251849e+03
1.900000e+01	2.000000e+01	2.721378e+05	2.947417e+03	2.947417e+03
2.000000e+01	2.100000e+01	2.236478e+05	2.671957e+03	2.671957e+03
2.100000e+01	2.200000e+01	1.911189e+05	2.470012e+03	2.470012e+03
2.200000e+01	2.300000e+01	1.638253e+05	2.286850e+03	2.286850e+03
2.300000e+01	2.400000e+01	1.337226e+05	2.066092e+03	2.066092e+03
2.400000e+01	2.500000e+01	1.176018e+05	1.937556e+03	1.937556e+03
2.500000e+01	2.600000e+01	1.012576e+05	1.797881e+03	1.797881e+03
2.600000e+01	2.700000e+01	8.791407e+04	1.675238e+03	1.675238e+03
2.700000e+01	2.800000e+01	7.061217e+04	1.501367e+03	1.501367e+03
2.800000e+01	2.900000e+01	6.148239e+04	1.400950e+03	1.400950e+03
2.900000e+01	3.000000e+01	5.525754e+04	1.328137e+03	1.328137e+03
3.000000e+01	3.100000e+01	4.947960e+04	1.256783e+03	1.256783e+03
3.100000e+01	3.200000e+01	4.063711e+04	1.138960e+03	1.138960e+03
3.200000e+01	3.300000e+01	3.843447e+04	1.107663e+03	1.107663e+03
3.300000e+01	3.400000e+01	3.169886e+04	1.005933e+03	1.005933e+03
3.400000e+01	3.500000e+01	2.834702e+04	9.512637e+02	9.512637e+02
3.500000e+01	3.600000e+01	2.451634e+04	8.846573e+02	8.846573e+02
3.600000e+01	3.700000e+01	2.126027e+04	8.238185e+02	8.238185e+02
3.700000e+01	3.800000e+01	1.982376e+04	7.955001e+02	7.955001e+02
3.800000e+01	3.900000e+01	1.503541e+04	6.927953e+02	6.927953e+02
3.900000e+01	4.000000e+01	1.608885e+04	7.166543e+02	7.166543e+02
4.000000e+01	4.100000e+01	1.334353e+04	6.526534e+02	6.526534e+02
4.100000e+01	4.200000e+01	1.187510e+04	6.156954e+02	6.156954e+02
4.200000e+01	4.300000e+01	9.768230e+03	5.584126e+02	5.584126e+02
4.300000e+01	4.400000e+01	9.672463e+03	5.556685e+02	5.556685e+02
4.400000e+01	4.500000e+01	8.299803e+03	5.147320e+02	5.147320e+02
4.500000e+01	4.600000e+01	7.182522e+03	4.788348e+02	4.788348e+02
4.600000e+01	4.700000e+01	6.735610e+03	4.636985e+02	4.636985e+02
4.700000e+01	4.800000e+01	6.799454e+03	4.658910e+02	4.658910e+02
4.800000e+01	4.900000e+01	5.331027e+03	4.125273e+02	4.125273e+02
4.900000e+01	5.000000e+01	5.171416e+03	4.063048e+02	4.063048e+02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_pT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_pT
ScaledBy=5.00036479042789672e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+00	7.107819e+05	1.885250e+03	1.885250e+03
1.000000e+00	2.000000e+00	2.760371e+06	3.715220e+03	3.715220e+03
2.000000e+00	3.000000e+00	4.166754e+06	4.564569e+03	4.564569e+03
3.000000e+00	4.000000e+00	4.915754e+06	4.957879e+03	4.957879e+03
4.000000e+00	5.000000e+00	5.067790e+06	5.033965e+03	5.033965e+03
5.000000e+00	6.000000e+00	4.788109e+06	4.893086e+03	4.893086e+03
6.000000e+00	7.000000e+00	4.222448e+06	4.594973e+03	4.594973e+03
7.000000e+00	8.000000e+00	3.565260e+06	4.222274e+03	4.222274e+03
8.000000e+00	9.000000e+00	2.914663e+06	3.817641e+03	3.817641e+03
9.000000e+00	1.000000e+01	2.328860e+06	3.412499e+03	3.412499e+03
1.000000e+01	1.100000e+01	1.828958e+06	3.024146e+03	3.024146e+03
1.100000e+01	1.200000e+01	1.429604e+06	2.673676e+03	2.673676e+03
1.200000e+01	1.300000e+01	1.101340e+06	2.346722e+03	2.346722e+03
1.300000e+01	1.400000e+01	8.462267e+05	2.057047e+03	2.057047e+03
1.400000e+01	1.500000e+01	6.414868e+05	1.790996e+03	1.790996e+03
1.500000e+01	1.600000e+01	4.916359e+05	1.567915e+03	1.567915e+03
1.600000e+01	1.700000e+01	3.719521e+05	1.363780e+03	1.363780e+03
1.700000e+01	1.800000e+01	2.813655e+05	1.186141e+03	1.186141e+03
1.800000e+01	1.900000e+01	2.136956e+05	1.033710e+03	1.033710e+03
1.900000e+01	2.000000e+01	1.619768e+05	8.999684e+02	8.999684e+02
2.000000e+01	2.100000e+01	1.240991e+05	7.877439e+02	7.877439e+02
2.100000e+01	2.200000e+01	9.539696e+04	6.906661e+02	6.906661e+02
2.200000e+01	2.300000e+01	7.290532e+04	6.037824e+02	6.037824e+02
2.300000e+01	2.400000e+01	5.699416e+04	5.338460e+02	5.338460e+02
2.400000e+01	2.500000e+01	4.614337e+04	4.803475e+02	4.803475e+02
2.500000e+01	2.600000e+01	3.495755e+04	4.180915e+02	4.180915e+02
2.600000e+01	2.700000e+01	2.824706e+04	3.758266e+02	3.758266e+02
2.700000e+01	2.800000e+01	2.310168e+04	3.398778e+02	3.398778e+02
2.800000e+01	2.900000e+01	1.803632e+04	3.003134e+02	3.003134e+02
2.900000e+01	3.000000e+01	1.519611e+04	2.756557e+02	2.756557e+02
3.000000e+01	3.100000e+01	1.227090e+04	2.477074e+02	2.477074e+02
3.100000e+01	3.200000e+01	9.790714e+03	2.212626e+02	2.212626e+02
3.200000e+01	3.300000e+01	8.200598e+03	2.024993e+02	2.024993e+02
3.300000e+01	3.400000e+01	6.755493e+03	1.837932e+02	1.837932e+02
3.400000e+01	3.500000e+01	5.715417e+03	1.690537e+02	1.690537e+02
3.500000e+01	3.600000e+01	4.825352e+03	1.553336e+02	1.553336e+02
3.600000e+01	3.700000e+01	4.120301e+03	1.435375e+02	1.435375e+02
3.700000e+01	3.800000e+01	3.315242e+03	1.287533e+02	1.287533e+02
3.800000e+01	3.900000e+01	2.810205e+03	1.185413e+02	1.185413e+02
3.900000e+01	4.000000e+01	2.085152e+03	1.021103e+02	1.021103e+02
4.000000e+01	4.100000e+01	1.820133e+03	9.540088e+01	9.540088e+01
4.100000e+01	4.200000e+01	1.970144e+03	9.925441e+01	9.925441e+01
4.200000e+01	4.300000e+01	1.420103e+03	8.426765e+01	8.426765e+01
4.300000e+01	4.400000e+01	1.290094e+03	8.031775e+01	8.031775e+01
4.400000e+01	4.500000e+01	1.295094e+03	8.047326e+01	8.047326e+01
4.500000e+01	4.600000e+01	1.075078e+03	7.331974e+01	7.331974e+01
4.600000e+01	4.700000e+01	8.150594e+02	6.384038e+01	6.384038e+01
4.700000e+01	4.800000e+01	8.300605e+02	6.442519e+01	6.442519e+01
4.800000e+01	4.900000e+01	7.350536e+02	6.062620e+01	6.062620e+01
4.900000e+01	5.000000e+01	5.750419e+02	5.362293e+01	5.362293e+01
# END HISTO1D



==> figure/2HDM/h2tohphm/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $H\rightarrow h^+h^-$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/FO.yoda/RAnalysis/h_z
ScaledBy=3.19223199999999956e+01
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.643999e+05	1.619881e+04	1.619881e+04
2.000000e-02	4.000000e-02	1.088551e+06	4.168278e+04	4.168278e+04
4.000000e-02	6.000000e-02	2.671898e+06	6.530436e+04	6.530436e+04
6.000000e-02	8.000000e-02	4.928806e+06	8.869581e+04	8.869581e+04
8.000000e-02	1.000000e-01	7.415555e+06	1.087938e+05	1.087938e+05
1.000000e-01	1.200000e-01	1.062694e+07	1.302376e+05	1.302376e+05
1.200000e-01	1.400000e-01	1.387344e+07	1.488073e+05	1.488073e+05
1.400000e-01	1.600000e-01	1.684222e+07	1.639577e+05	1.639577e+05
1.600000e-01	1.800000e-01	2.044465e+07	1.806434e+05	1.806434e+05
1.800000e-01	2.000000e-01	2.380288e+07	1.949158e+05	1.949158e+05
2.000000e-01	2.200000e-01	2.741329e+07	2.091765e+05	2.091765e+05
2.200000e-01	2.400000e-01	3.116098e+07	2.230169e+05	2.230169e+05
2.400000e-01	2.600000e-01	3.426542e+07	2.338623e+05	2.338623e+05
2.600000e-01	2.800000e-01	3.732038e+07	2.440649e+05	2.440649e+05
2.800000e-01	3.000000e-01	4.049027e+07	2.542188e+05	2.542188e+05
3.000000e-01	3.200000e-01	4.363781e+07	2.639148e+05	2.639148e+05
3.200000e-01	3.400000e-01	4.650284e+07	2.724407e+05	2.724407e+05
3.400000e-01	3.600000e-01	4.884913e+07	2.792291e+05	2.792291e+05
3.600000e-01	3.800000e-01	5.136300e+07	2.863238e+05	2.863238e+05
3.800000e-01	4.000000e-01	5.317300e+07	2.913251e+05	2.913251e+05
4.000000e-01	4.200000e-01	5.494630e+07	2.961430e+05	2.961430e+05
4.200000e-01	4.400000e-01	5.555600e+07	2.977815e+05	2.977815e+05
4.400000e-01	4.600000e-01	5.659030e+07	3.005406e+05	3.005406e+05
4.600000e-01	4.800000e-01	5.777940e+07	3.036818e+05	3.036818e+05
4.800000e-01	5.000000e-01	5.781610e+07	3.037782e+05	3.037782e+05
5.000000e-01	5.200000e-01	5.815925e+07	3.046784e+05	3.046784e+05
5.200000e-01	5.400000e-01	5.838910e+07	3.052799e+05	3.052799e+05
5.400000e-01	5.600000e-01	5.671320e+07	3.008668e+05	3.008668e+05
5.600000e-01	5.800000e-01	5.543630e+07	2.974605e+05	2.974605e+05
5.800000e-01	6.000000e-01	5.405085e+07	2.937200e+05	2.937200e+05
6.000000e-01	6.200000e-01	5.309640e+07	2.911151e+05	2.911151e+05
6.200000e-01	6.400000e-01	5.143965e+07	2.865373e+05	2.865373e+05
6.400000e-01	6.600000e-01	4.881721e+07	2.791378e+05	2.791378e+05
6.600000e-01	6.800000e-01	4.554357e+07	2.696161e+05	2.696161e+05
6.800000e-01	7.000000e-01	4.303608e+07	2.620889e+05	2.620889e+05
7.000000e-01	7.200000e-01	4.048388e+07	2.541987e+05	2.541987e+05
7.200000e-01	7.400000e-01	3.747680e+07	2.445758e+05	2.445758e+05
7.400000e-01	7.600000e-01	3.447610e+07	2.345802e+05	2.345802e+05
7.600000e-01	7.800000e-01	3.051295e+07	2.206857e+05	2.206857e+05
7.800000e-01	8.000000e-01	2.773571e+07	2.104029e+05	2.104029e+05
8.000000e-01	8.200000e-01	2.380607e+07	1.949288e+05	1.949288e+05
8.200000e-01	8.400000e-01	2.034250e+07	1.801915e+05	1.801915e+05
8.400000e-01	8.600000e-01	1.707684e+07	1.650958e+05	1.650958e+05
8.600000e-01	8.800000e-01	1.388301e+07	1.488587e+05	1.488587e+05
8.800000e-01	9.000000e-01	1.018003e+07	1.274696e+05	1.274696e+05
9.000000e-01	9.200000e-01	7.715625e+06	1.109731e+05	1.109731e+05
9.200000e-01	9.400000e-01	5.054900e+06	8.982319e+04	8.982319e+04
9.400000e-01	9.600000e-01	2.678282e+06	6.538234e+04	6.538234e+04
9.600000e-01	9.800000e-01	1.144415e+06	4.273897e+04	4.273897e+04
9.800000e-01	1.000000e+00	1.436504e+05	1.514209e+04	1.514209e+04
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-h2-hphmg_mh-10/RS.yoda/RAnalysis/h_z
ScaledBy=5.00036479042789672e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	4.750346e+03	1.089804e+03	1.089804e+03
2.000000e-02	4.000000e-02	1.217589e+05	5.517422e+03	5.517422e+03
4.000000e-02	6.000000e-02	5.387895e+05	1.160634e+04	1.160634e+04
6.000000e-02	8.000000e-02	1.573615e+06	1.983513e+04	1.983513e+04
8.000000e-02	1.000000e-01	3.395247e+06	2.913544e+04	2.913544e+04
1.000000e-01	1.200000e-01	5.997690e+06	3.872378e+04	3.872378e+04
1.200000e-01	1.400000e-01	9.613950e+06	4.902717e+04	4.902717e+04
1.400000e-01	1.600000e-01	1.401552e+07	5.919576e+04	5.919576e+04
1.600000e-01	1.800000e-01	1.904564e+07	6.900549e+04	6.900549e+04
1.800000e-01	2.000000e-01	2.487531e+07	7.886243e+04	7.886243e+04
2.000000e-01	2.200000e-01	3.066049e+07	8.755387e+04	8.755387e+04
2.200000e-01	2.400000e-01	3.700270e+07	9.618394e+04	9.618394e+04
2.400000e-01	2.600000e-01	4.344942e+07	1.042264e+05	1.042264e+05
2.600000e-01	2.800000e-01	4.969287e+07	1.114636e+05	1.114636e+05
2.800000e-01	3.000000e-01	5.546980e+07	1.177644e+05	1.177644e+05
3.000000e-01	3.200000e-01	6.136450e+07	1.238638e+05	1.238638e+05
3.200000e-01	3.400000e-01	6.675085e+07	1.291857e+05	1.291857e+05
3.400000e-01	3.600000e-01	7.163125e+07	1.338249e+05	1.338249e+05
3.600000e-01	3.800000e-01	7.621455e+07	1.380400e+05	1.380400e+05
3.800000e-01	4.000000e-01	7.977005e+07	1.412231e+05	1.412231e+05
4.000000e-01	4.200000e-01	8.287780e+07	1.439478e+05	1.439478e+05
4.200000e-01	4.400000e-01	8.546550e+07	1.461777e+05	1.461777e+05
4.400000e-01	4.600000e-01	8.786790e+07	1.482180e+05	1.482180e+05
4.600000e-01	4.800000e-01	8.872045e+07	1.489353e+05	1.489353e+05
4.800000e-01	5.000000e-01	8.914025e+07	1.492873e+05	1.492873e+05
5.000000e-01	5.200000e-01	8.916600e+07	1.493088e+05	1.493088e+05
5.200000e-01	5.400000e-01	8.887100e+07	1.490616e+05	1.490616e+05
5.400000e-01	5.600000e-01	8.768140e+07	1.480606e+05	1.480606e+05
5.600000e-01	5.800000e-01	8.585950e+07	1.465143e+05	1.465143e+05
5.800000e-01	6.000000e-01	8.307805e+07	1.441216e+05	1.441216e+05
6.000000e-01	6.200000e-01	7.988235e+07	1.413225e+05	1.413225e+05
6.200000e-01	6.400000e-01	7.584880e+07	1.377083e+05	1.377083e+05
6.400000e-01	6.600000e-01	7.146520e+07	1.336698e+05	1.336698e+05
6.600000e-01	6.800000e-01	6.649735e+07	1.289401e+05	1.289401e+05
6.800000e-01	7.000000e-01	6.134320e+07	1.238423e+05	1.238423e+05
7.000000e-01	7.200000e-01	5.544105e+07	1.177339e+05	1.177339e+05
7.200000e-01	7.400000e-01	4.935910e+07	1.110886e+05	1.110886e+05
7.400000e-01	7.600000e-01	4.341891e+07	1.041898e+05	1.041898e+05
7.600000e-01	7.800000e-01	3.699870e+07	9.617874e+04	9.617874e+04
7.800000e-01	8.000000e-01	3.079924e+07	8.775177e+04	8.775177e+04
8.000000e-01	8.200000e-01	2.476006e+07	7.867951e+04	7.867951e+04
8.200000e-01	8.400000e-01	1.905989e+07	6.903130e+04	6.903130e+04
8.400000e-01	8.600000e-01	1.394051e+07	5.903713e+04	5.903713e+04
8.600000e-01	8.800000e-01	9.647205e+06	4.911188e+04	4.911188e+04
8.800000e-01	9.000000e-01	6.058690e+06	3.892022e+04	3.892022e+04
9.000000e-01	9.200000e-01	3.375996e+06	2.905272e+04	2.905272e+04
9.200000e-01	9.400000e-01	1.565364e+06	1.978306e+04	1.978306e+04
9.400000e-01	9.600000e-01	5.280385e+05	1.148996e+04	1.148996e+04
9.600000e-01	9.800000e-01	1.215088e+05	5.511753e+03	5.511753e+03
9.800000e-01	1.000000e+00	4.750346e+03	1.089804e+03	1.089804e+03
# END HISTO1D



==> figure/2HDM/wh2j/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(W^\pm,H)$ spectrum in $W^\pm \rightarrow W^\pm H$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Delta R(W^\pm,H)$ [fb]
XLabel=$\Delta R(W^\pm,H)$
LegendXPos=0.8
XMax=3.14
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=1.21244899999999947e-02
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	5.151938e+03	2.499292e+01	2.499292e+01
1.000000e-01	2.000000e-01	1.364187e+04	4.066948e+01	4.066948e+01
2.000000e-01	3.000000e-01	2.084539e+04	5.027323e+01	5.027323e+01
3.000000e-01	4.000000e-01	2.597029e+04	5.611387e+01	5.611387e+01
4.000000e-01	5.000000e-01	3.017119e+04	6.048225e+01	6.048225e+01
5.000000e-01	6.000000e-01	3.392493e+04	6.413442e+01	6.413442e+01
6.000000e-01	7.000000e-01	3.674314e+04	6.674518e+01	6.674518e+01
7.000000e-01	8.000000e-01	3.861832e+04	6.842714e+01	6.842714e+01
8.000000e-01	9.000000e-01	4.060516e+04	7.016529e+01	7.016529e+01
9.000000e-01	1.000000e+00	4.211393e+04	7.145697e+01	7.145697e+01
1.000000e+00	1.100000e+00	4.309007e+04	7.228037e+01	7.228037e+01
1.100000e+00	1.200000e+00	4.383088e+04	7.289905e+01	7.289905e+01
1.200000e+00	1.300000e+00	4.412454e+04	7.314284e+01	7.314284e+01
1.300000e+00	1.400000e+00	4.454259e+04	7.348852e+01	7.348852e+01
1.400000e+00	1.500000e+00	4.438849e+04	7.336128e+01	7.336128e+01
1.500000e+00	1.600000e+00	4.406876e+04	7.309659e+01	7.309659e+01
1.600000e+00	1.700000e+00	4.390217e+04	7.295830e+01	7.295830e+01
1.700000e+00	1.800000e+00	4.331280e+04	7.246693e+01	7.246693e+01
1.800000e+00	1.900000e+00	4.250058e+04	7.178425e+01	7.178425e+01
1.900000e+00	2.000000e+00	4.191497e+04	7.128798e+01	7.128798e+01
2.000000e+00	2.100000e+00	4.065887e+04	7.021168e+01	7.021168e+01
2.100000e+00	2.200000e+00	3.988981e+04	6.954449e+01	6.954449e+01
2.200000e+00	2.300000e+00	3.928662e+04	6.901669e+01	6.901669e+01
2.300000e+00	2.400000e+00	3.825507e+04	6.810457e+01	6.810457e+01
2.400000e+00	2.500000e+00	3.759525e+04	6.751469e+01	6.751469e+01
2.500000e+00	2.600000e+00	3.626786e+04	6.631209e+01	6.631209e+01
2.600000e+00	2.700000e+00	3.499528e+04	6.513831e+01	6.513831e+01
2.700000e+00	2.800000e+00	3.438057e+04	6.456367e+01	6.456367e+01
2.800000e+00	2.900000e+00	3.337133e+04	6.360899e+01	6.360899e+01
2.900000e+00	3.000000e+00	3.216930e+04	6.245289e+01	6.245289e+01
3.000000e+00	3.100000e+00	3.070163e+04	6.101161e+01	6.101161e+01
3.100000e+00	3.200000e+00	2.604619e+04	5.619580e+01	5.619580e+01
3.200000e+00	3.300000e+00	1.678308e+04	4.510946e+01	4.510946e+01
3.300000e+00	3.400000e+00	1.194480e+04	3.805584e+01	3.805584e+01
3.400000e+00	3.500000e+00	8.639669e+03	3.236535e+01	3.236535e+01
3.500000e+00	3.600000e+00	6.469992e+03	2.800810e+01	2.800810e+01
3.600000e+00	3.700000e+00	5.039423e+03	2.471850e+01	2.471850e+01
3.700000e+00	3.800000e+00	3.750226e+03	2.132360e+01	2.132360e+01
3.800000e+00	3.900000e+00	2.841738e+03	1.856196e+01	1.856196e+01
3.900000e+00	4.000000e+00	2.238302e+03	1.647370e+01	1.647370e+01
4.000000e+00	4.100000e+00	1.673301e+03	1.424357e+01	1.424357e+01
4.100000e+00	4.200000e+00	1.281316e+03	1.246407e+01	1.246407e+01
4.200000e+00	4.300000e+00	9.917833e+02	1.096580e+01	1.096580e+01
4.300000e+00	4.400000e+00	7.754824e+02	9.696560e+00	9.696560e+00
4.400000e+00	4.500000e+00	6.098618e+02	8.598991e+00	8.598991e+00
4.500000e+00	4.600000e+00	4.880107e+02	7.692126e+00	7.692126e+00
4.600000e+00	4.700000e+00	3.797390e+02	6.785383e+00	6.785383e+00
4.700000e+00	4.800000e+00	3.034760e+02	6.065881e+00	6.065881e+00
4.800000e+00	4.900000e+00	2.541293e+02	5.550845e+00	5.550845e+00
4.900000e+00	5.000000e+00	2.049039e+02	4.984330e+00	4.984330e+00
5.000000e+00	5.100000e+00	1.394316e+02	4.111614e+00	4.111614e+00
5.100000e+00	5.200000e+00	1.126365e+02	3.695484e+00	3.695484e+00
5.200000e+00	5.300000e+00	8.293151e+01	3.170965e+00	3.170965e+00
5.300000e+00	5.400000e+00	7.941541e+01	3.103017e+00	3.103017e+00
5.400000e+00	5.500000e+00	6.001622e+01	2.697529e+00	2.697529e+00
5.500000e+00	5.600000e+00	5.359025e+01	2.549028e+00	2.549028e+00
5.600000e+00	5.700000e+00	3.455479e+01	2.046850e+00	2.046850e+00
5.700000e+00	5.800000e+00	2.558267e+01	1.761184e+00	1.761184e+00
5.800000e+00	5.900000e+00	2.291528e+01	1.666842e+00	1.666842e+00
5.900000e+00	6.000000e+00	1.927794e+01	1.528840e+00	1.528840e+00
6.000000e+00	6.100000e+00	1.515561e+01	1.355559e+00	1.355559e+00
6.100000e+00	6.200000e+00	7.880918e+00	9.775077e-01	9.775077e-01
6.200000e+00	6.300000e+00	7.274694e+00	9.391590e-01	9.391590e-01
6.300000e+00	6.400000e+00	7.517184e+00	9.546834e-01	9.546834e-01
6.400000e+00	6.500000e+00	5.941000e+00	8.487143e-01	8.487143e-01
6.500000e+00	6.600000e+00	2.182408e+00	5.143986e-01	5.143986e-01
6.600000e+00	6.700000e+00	4.849796e+00	7.668201e-01	7.668201e-01
6.700000e+00	6.800000e+00	2.424898e+00	5.422237e-01	5.422237e-01
6.800000e+00	6.900000e+00	3.273612e+00	6.300070e-01	6.300070e-01
6.900000e+00	7.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+00	7.100000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.100000e+00	7.200000e+00	4.849796e+00	7.668201e-01	7.668201e-01
7.200000e+00	7.300000e+00	9.699592e-01	3.429324e-01	3.429324e-01
7.300000e+00	7.400000e+00	2.424898e+00	5.422237e-01	5.422237e-01
7.400000e+00	7.500000e+00	2.424898e+00	5.422237e-01	5.422237e-01
7.500000e+00	7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+00	7.700000e+00	1.212449e+00	3.834101e-01	3.834101e-01
7.700000e+00	7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+00	7.900000e+00	1.212449e+00	3.834101e-01	3.834101e-01
7.900000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=1.16906181212743143e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.228349e+05	1.614025e+03	1.614025e+03
1.000000e-01	2.000000e-01	6.730640e+05	2.805091e+03	2.805091e+03
2.000000e-01	3.000000e-01	1.061555e+06	3.522816e+03	3.522816e+03
3.000000e-01	4.000000e-01	1.397041e+06	4.041320e+03	4.041320e+03
4.000000e-01	5.000000e-01	1.654760e+06	4.398314e+03	4.398314e+03
5.000000e-01	6.000000e-01	1.857557e+06	4.660042e+03	4.660042e+03
6.000000e-01	7.000000e-01	2.030730e+06	4.872421e+03	4.872421e+03
7.000000e-01	8.000000e-01	2.162671e+06	5.028216e+03	5.028216e+03
8.000000e-01	9.000000e-01	2.269640e+06	5.151067e+03	5.151067e+03
9.000000e-01	1.000000e+00	2.347219e+06	5.238362e+03	5.238362e+03
1.000000e+00	1.100000e+00	2.393233e+06	5.289459e+03	5.289459e+03
1.100000e+00	1.200000e+00	2.410302e+06	5.308287e+03	5.308287e+03
1.200000e+00	1.300000e+00	2.399745e+06	5.296650e+03	5.296650e+03
1.300000e+00	1.400000e+00	2.362639e+06	5.255541e+03	5.255541e+03
1.400000e+00	1.500000e+00	2.301088e+06	5.186631e+03	5.186631e+03
1.500000e+00	1.600000e+00	2.193218e+06	5.063603e+03	5.063603e+03
1.600000e+00	1.700000e+00	2.061068e+06	4.908681e+03	4.908681e+03
1.700000e+00	1.800000e+00	1.918629e+06	4.736028e+03	4.736028e+03
1.800000e+00	1.900000e+00	1.771362e+06	4.550640e+03	4.550640e+03
1.900000e+00	2.000000e+00	1.618858e+06	4.350339e+03	4.350339e+03
2.000000e+00	2.100000e+00	1.472655e+06	4.149247e+03	4.149247e+03
2.100000e+00	2.200000e+00	1.330252e+06	3.943535e+03	3.943535e+03
2.200000e+00	2.300000e+00	1.210353e+06	3.761619e+03	3.761619e+03
2.300000e+00	2.400000e+00	1.099795e+06	3.585705e+03	3.585705e+03
2.400000e+00	2.500000e+00	9.993725e+05	3.418081e+03	3.418081e+03
2.500000e+00	2.600000e+00	9.145804e+05	3.269864e+03	3.269864e+03
2.600000e+00	2.700000e+00	8.264683e+05	3.108364e+03	3.108364e+03
2.700000e+00	2.800000e+00	7.494271e+05	2.959944e+03	2.959944e+03
2.800000e+00	2.900000e+00	6.883553e+05	2.836776e+03	2.836776e+03
2.900000e+00	3.000000e+00	6.278446e+05	2.709224e+03	2.709224e+03
3.000000e+00	3.100000e+00	5.788025e+05	2.601261e+03	2.601261e+03
3.100000e+00	3.200000e+00	4.851607e+05	2.381560e+03	2.381560e+03
3.200000e+00	3.300000e+00	3.309965e+05	1.967118e+03	1.967118e+03
3.300000e+00	3.400000e+00	2.546100e+05	1.725268e+03	1.725268e+03
3.400000e+00	3.500000e+00	1.950463e+05	1.510037e+03	1.510037e+03
3.500000e+00	3.600000e+00	1.504933e+05	1.326409e+03	1.326409e+03
3.600000e+00	3.700000e+00	1.110024e+05	1.139161e+03	1.139161e+03
3.700000e+00	3.800000e+00	8.428936e+04	9.926705e+02	9.926705e+02
3.800000e+00	3.900000e+00	6.402952e+04	8.651847e+02	8.651847e+02
3.900000e+00	4.000000e+00	4.657542e+04	7.378994e+02	7.378994e+02
4.000000e+00	4.100000e+00	3.536412e+04	6.429840e+02	6.429840e+02
4.100000e+00	4.200000e+00	2.674813e+04	5.591978e+02	5.591978e+02
4.200000e+00	4.300000e+00	2.049365e+04	4.894727e+02	4.894727e+02
4.300000e+00	4.400000e+00	1.523288e+04	4.219973e+02	4.219973e+02
4.400000e+00	4.500000e+00	1.139835e+04	3.650394e+02	3.650394e+02
4.500000e+00	4.600000e+00	8.826417e+03	3.212262e+02	3.212262e+02
4.600000e+00	4.700000e+00	6.324624e+03	2.719168e+02	2.719168e+02
4.700000e+00	4.800000e+00	5.237397e+03	2.474438e+02	2.474438e+02
4.800000e+00	4.900000e+00	3.928048e+03	2.142926e+02	2.142926e+02
4.900000e+00	5.000000e+00	2.946036e+03	1.855828e+02	1.855828e+02
5.000000e+00	5.100000e+00	2.314742e+03	1.645016e+02	1.645016e+02
5.100000e+00	5.200000e+00	2.092621e+03	1.564098e+02	1.564098e+02
5.200000e+00	5.300000e+00	1.648377e+03	1.388184e+02	1.388184e+02
5.300000e+00	5.400000e+00	1.239206e+03	1.203623e+02	1.203623e+02
5.400000e+00	5.500000e+00	1.052156e+03	1.109069e+02	1.109069e+02
5.500000e+00	5.600000e+00	7.481996e+02	9.352495e+01	9.352495e+01
5.600000e+00	5.700000e+00	4.091717e+02	6.916263e+01	6.916263e+01
5.700000e+00	5.800000e+00	5.728403e+02	8.183433e+01	8.183433e+01
5.800000e+00	5.900000e+00	4.208623e+02	7.014371e+01	7.014371e+01
5.900000e+00	6.000000e+00	3.507186e+02	6.403215e+01	6.403215e+01
6.000000e+00	6.100000e+00	2.805748e+02	5.727210e+01	5.727210e+01
6.100000e+00	6.200000e+00	2.338124e+02	5.228203e+01	5.228203e+01
6.200000e+00	6.300000e+00	1.285968e+02	3.877339e+01	3.877339e+01
6.300000e+00	6.400000e+00	1.402874e+02	4.049749e+01	4.049749e+01
6.400000e+00	6.500000e+00	8.183432e+01	3.093047e+01	3.093047e+01
6.500000e+00	6.600000e+00	5.845309e+01	2.614102e+01	2.614102e+01
6.600000e+00	6.700000e+00	1.285968e+02	3.877339e+01	3.877339e+01
6.700000e+00	6.800000e+00	2.338124e+01	1.653303e+01	1.653303e+01
6.800000e+00	6.900000e+00	7.014371e+01	2.863605e+01	2.863605e+01
6.900000e+00	7.000000e+00	3.507186e+01	2.024875e+01	2.024875e+01
7.000000e+00	7.100000e+00	3.507185e+01	2.024875e+01	2.024875e+01
7.100000e+00	7.200000e+00	3.507186e+01	2.024874e+01	2.024874e+01
7.200000e+00	7.300000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.300000e+00	7.400000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.400000e+00	7.500000e+00	1.169062e+01	1.169062e+01	1.169062e+01
7.500000e+00	7.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.600000e+00	7.700000e+00	1.169062e+01	1.169062e+01	1.169062e+01
7.700000e+00	7.800000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.800000e+00	7.900000e+00	0.000000e+00	0.000000e+00	0.000000e+00
7.900000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/2HDM/wh2j/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(W^\pm,H)$ spectrum in $W^\pm \rightarrow W^\pm H$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV 
YLabel=$d\sigma / dm(W^\pm,H)$ [fb/GeV]
XLabel=$m(W^\pm,H)$ [GeV]
LegendXPos=0.8
RatioPlotYMin=0.
RatioPlotYMax=2.
XMin=50.
XMax=300.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_m_ij
ScaledBy=1.21244899999999947e-02
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	7.901432e+03	3.095171e+00	3.095171e+00
9.000000e+01	1.000000e+02	2.072737e+03	1.585272e+00	1.585272e+00
1.000000e+02	1.100000e+02	8.623277e+02	1.022511e+00	1.022511e+00
1.100000e+02	1.200000e+02	4.468117e+02	7.360274e-01	7.360274e-01
1.200000e+02	1.300000e+02	2.577654e+02	5.590415e-01	5.590415e-01
1.300000e+02	1.400000e+02	1.585883e+02	4.384978e-01	4.384978e-01
1.400000e+02	1.500000e+02	1.065876e+02	3.594887e-01	3.594887e-01
1.500000e+02	1.600000e+02	7.435344e+01	3.002495e-01	3.002495e-01
1.600000e+02	1.700000e+02	5.204559e+01	2.512023e-01	2.512023e-01
1.700000e+02	1.800000e+02	3.776415e+01	2.139792e-01	2.139792e-01
1.800000e+02	1.900000e+02	2.938491e+01	1.887530e-01	1.887530e-01
1.900000e+02	2.000000e+02	2.176346e+01	1.624410e-01	1.624410e-01
2.000000e+02	2.100000e+02	1.731741e+01	1.449016e-01	1.449016e-01
2.100000e+02	2.200000e+02	1.340726e+01	1.274975e-01	1.274975e-01
2.200000e+02	2.300000e+02	1.087567e+01	1.148311e-01	1.148311e-01
2.300000e+02	2.400000e+02	9.557736e+00	1.076488e-01	1.076488e-01
2.400000e+02	2.500000e+02	7.374115e+00	9.455548e-02	9.455548e-02
2.500000e+02	2.600000e+02	5.995560e+00	8.526025e-02	8.526025e-02
2.600000e+02	2.700000e+02	4.558808e+00	7.434596e-02	7.434596e-02
2.700000e+02	2.800000e+02	3.910148e+00	6.885387e-02	6.885387e-02
2.800000e+02	2.900000e+02	3.283312e+00	6.309396e-02	6.309396e-02
2.900000e+02	3.000000e+02	2.908665e+00	5.938525e-02	5.938525e-02
3.000000e+02	3.100000e+02	2.544930e+00	5.554816e-02	5.554816e-02
3.100000e+02	3.200000e+02	2.104811e+00	5.051710e-02	5.051710e-02
3.200000e+02	3.300000e+02	2.078137e+00	5.019598e-02	5.019598e-02
3.300000e+02	3.400000e+02	1.366430e+00	4.070291e-02	4.070291e-02
3.400000e+02	3.500000e+02	1.635594e+00	4.453172e-02	4.453172e-02
3.500000e+02	3.600000e+02	1.344606e+00	4.037655e-02	4.037655e-02
3.600000e+02	3.700000e+02	1.047556e+00	3.563857e-02	3.563857e-02
3.700000e+02	3.800000e+02	1.073017e+00	3.606909e-02	3.606909e-02
3.800000e+02	3.900000e+02	1.043919e+00	3.557665e-02	3.557665e-02
3.900000e+02	4.000000e+02	7.517184e-01	3.018974e-02	3.018974e-02
4.000000e+02	4.100000e+02	6.074369e-01	2.713828e-02	2.713828e-02
4.100000e+02	4.200000e+02	7.092826e-01	2.932523e-02	2.932523e-02
4.200000e+02	4.300000e+02	6.280486e-01	2.759487e-02	2.759487e-02
4.300000e+02	4.400000e+02	5.080161e-01	2.481821e-02	2.481821e-02
4.400000e+02	4.500000e+02	5.031663e-01	2.469946e-02	2.469946e-02
4.500000e+02	4.600000e+02	4.631555e-01	2.369710e-02	2.369710e-02
4.600000e+02	4.700000e+02	3.516102e-01	2.064726e-02	2.064726e-02
4.700000e+02	4.800000e+02	2.230906e-01	1.644646e-02	1.644646e-02
4.800000e+02	4.900000e+02	2.776508e-01	1.834768e-02	1.834768e-02
4.900000e+02	5.000000e+02	3.685845e-01	2.113977e-02	2.113977e-02
5.000000e+02	5.100000e+02	3.891961e-01	2.172281e-02	2.172281e-02
5.100000e+02	5.200000e+02	2.085412e-01	1.590112e-02	1.590112e-02
5.200000e+02	5.300000e+02	2.133910e-01	1.608495e-02	1.608495e-02
5.300000e+02	5.400000e+02	2.024789e-01	1.566829e-02	1.566829e-02
5.400000e+02	5.500000e+02	2.267279e-01	1.657999e-02	1.657999e-02
5.500000e+02	5.600000e+02	2.012665e-01	1.562131e-02	1.562131e-02
5.600000e+02	5.700000e+02	1.879296e-01	1.509487e-02	1.509487e-02
5.700000e+02	5.800000e+02	1.382192e-01	1.294541e-02	1.294541e-02
5.800000e+02	5.900000e+02	1.624682e-01	1.403511e-02	1.403511e-02
5.900000e+02	6.000000e+02	9.578347e-02	1.077648e-02	1.077648e-02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=1.16906181212743143e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	3.663047e+05	2.069379e+02	2.069379e+02
9.000000e+01	1.000000e+02	7.987404e+04	9.663213e+01	9.663213e+01
1.000000e+02	1.100000e+02	2.365854e+04	5.259115e+01	5.259115e+01
1.100000e+02	1.200000e+02	1.004341e+04	3.426568e+01	3.426568e+01
1.200000e+02	1.300000e+02	5.244061e+03	2.476011e+01	2.476011e+01
1.300000e+02	1.400000e+02	3.049147e+03	1.888026e+01	1.888026e+01
1.400000e+02	1.500000e+02	1.907909e+03	1.493473e+01	1.493473e+01
1.500000e+02	1.600000e+02	1.253234e+03	1.210416e+01	1.210416e+01
1.600000e+02	1.700000e+02	8.308522e+02	9.855545e+00	9.855545e+00
1.700000e+02	1.800000e+02	5.881550e+02	8.292102e+00	8.292102e+00
1.800000e+02	1.900000e+02	4.226158e+02	7.028969e+00	7.028969e+00
1.900000e+02	2.000000e+02	3.086323e+02	6.006749e+00	6.006749e+00
2.000000e+02	2.100000e+02	2.321757e+02	5.209872e+00	5.209872e+00
2.100000e+02	2.200000e+02	1.820229e+02	4.612982e+00	4.612982e+00
2.200000e+02	2.300000e+02	1.432101e+02	4.091716e+00	4.091716e+00
2.300000e+02	2.400000e+02	1.095411e+02	3.578551e+00	3.578551e+00
2.400000e+02	2.500000e+02	9.668141e+01	3.361941e+00	3.361941e+00
2.500000e+02	2.600000e+02	7.294946e+01	2.920315e+00	2.920315e+00
2.600000e+02	2.700000e+02	6.383078e+01	2.731705e+00	2.731705e+00
2.700000e+02	2.800000e+02	5.424447e+01	2.518236e+00	2.518236e+00
2.800000e+02	2.900000e+02	4.582722e+01	2.314624e+00	2.314624e+00
2.900000e+02	3.000000e+02	3.647473e+01	2.064975e+00	2.064975e+00
3.000000e+02	3.100000e+02	3.086323e+01	1.899501e+00	1.899501e+00
3.100000e+02	3.200000e+02	2.665461e+01	1.765245e+00	1.765245e+00
3.200000e+02	3.300000e+02	2.104311e+01	1.568461e+00	1.568461e+00
3.300000e+02	3.400000e+02	1.870499e+01	1.478759e+00	1.478759e+00
3.400000e+02	3.500000e+02	1.484709e+01	1.317466e+00	1.317466e+00
3.500000e+02	3.600000e+02	1.274277e+01	1.220536e+00	1.220536e+00
3.600000e+02	3.700000e+02	1.297659e+01	1.231683e+00	1.231683e+00
3.700000e+02	3.800000e+02	1.239206e+01	1.203623e+00	1.203623e+00
3.800000e+02	3.900000e+02	7.248183e+00	9.205202e-01	9.205202e-01
3.900000e+02	4.000000e+02	8.884870e+00	1.019164e+00	1.019164e+00
4.000000e+02	4.100000e+02	6.196028e+00	8.510898e-01	8.510898e-01
4.100000e+02	4.200000e+02	6.663653e+00	8.826223e-01	8.826223e-01
4.200000e+02	4.300000e+02	4.910060e+00	7.576386e-01	7.576386e-01
4.300000e+02	4.400000e+02	4.325529e+00	7.111126e-01	7.111126e-01
4.400000e+02	4.500000e+02	3.156467e+00	6.074623e-01	6.074623e-01
4.500000e+02	4.600000e+02	4.208623e+00	7.014371e-01	7.014371e-01
4.600000e+02	4.700000e+02	3.740998e+00	6.613213e-01	6.613213e-01
4.700000e+02	4.800000e+02	3.624092e+00	6.509061e-01	6.509061e-01
4.800000e+02	4.900000e+02	2.221218e+00	5.095823e-01	5.095823e-01
4.900000e+02	5.000000e+02	2.221218e+00	5.095822e-01	5.095822e-01
5.000000e+02	5.100000e+02	1.870499e+00	4.676247e-01	4.676247e-01
5.100000e+02	5.200000e+02	2.338124e+00	5.228203e-01	5.228203e-01
5.200000e+02	5.300000e+02	2.805749e+00	5.727210e-01	5.727210e-01
5.300000e+02	5.400000e+02	2.455030e+00	5.357315e-01	5.357315e-01
5.400000e+02	5.500000e+02	1.870499e+00	4.676247e-01	4.676247e-01
5.500000e+02	5.600000e+02	1.636687e+00	4.374229e-01	4.374229e-01
5.600000e+02	5.700000e+02	7.014372e-01	2.863605e-01	2.863605e-01
5.700000e+02	5.800000e+02	1.169062e+00	3.696899e-01	3.696899e-01
5.800000e+02	5.900000e+02	1.169062e+00	3.696897e-01	3.696897e-01
5.900000e+02	6.000000e+02	9.352495e-01	3.306606e-01	3.306606e-01
# END HISTO1D



==> figure/2HDM/wh2j/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $W^\pm \rightarrow W^\pm H$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV 
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
RatioPlotYMin=0.
RatioPlotYMax=2.
Rebin=4
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_qT
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_qT //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_qT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_qT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_qT
ScaledBy=1.21244899999999947e-02
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	2.692134e+02	5.713208e-01	5.713208e-01
9.000000e+01	1.000000e+02	1.327183e+03	1.268520e+00	1.268520e+00
1.000000e+02	1.100000e+02	1.387037e+03	1.296808e+00	1.296808e+00
1.100000e+02	1.200000e+02	1.233165e+03	1.222763e+00	1.222763e+00
1.200000e+02	1.300000e+02	1.050560e+03	1.128606e+00	1.128606e+00
1.300000e+02	1.400000e+02	8.899024e+02	1.038730e+00	1.038730e+00
1.400000e+02	1.500000e+02	7.503677e+02	9.538252e-01	9.538252e-01
1.500000e+02	1.600000e+02	6.296963e+02	8.737703e-01	8.737703e-01
1.600000e+02	1.700000e+02	5.329101e+02	8.038198e-01	8.038198e-01
1.700000e+02	1.800000e+02	4.531383e+02	7.412199e-01	7.412199e-01
1.800000e+02	1.900000e+02	3.870404e+02	6.850304e-01	6.850304e-01
1.900000e+02	2.000000e+02	3.300516e+02	6.325905e-01	6.325905e-01
2.000000e+02	2.100000e+02	2.887532e+02	5.916913e-01	5.916913e-01
2.100000e+02	2.200000e+02	2.513965e+02	5.520918e-01	5.520918e-01
2.200000e+02	2.300000e+02	2.194205e+02	5.157870e-01	5.157870e-01
2.300000e+02	2.400000e+02	1.926690e+02	4.833233e-01	4.833233e-01
2.400000e+02	2.500000e+02	1.690578e+02	4.527405e-01	4.527405e-01
2.500000e+02	2.600000e+02	1.501715e+02	4.267028e-01	4.267028e-01
2.600000e+02	2.700000e+02	1.333100e+02	4.020343e-01	4.020343e-01
2.700000e+02	2.800000e+02	1.181956e+02	3.785579e-01	3.785579e-01
2.800000e+02	2.900000e+02	1.068434e+02	3.599197e-01	3.599197e-01
2.900000e+02	3.000000e+02	9.430792e+01	3.381472e-01	3.381472e-01
3.000000e+02	3.100000e+02	8.404090e+01	3.192104e-01	3.192104e-01
3.100000e+02	3.200000e+02	7.657585e+01	3.047037e-01	3.047037e-01
3.200000e+02	3.300000e+02	6.994497e+01	2.912125e-01	2.912125e-01
3.300000e+02	3.400000e+02	6.336258e+01	2.771712e-01	2.771712e-01
3.400000e+02	3.500000e+02	5.740946e+01	2.638296e-01	2.638296e-01
3.500000e+02	3.600000e+02	5.195829e+01	2.509916e-01	2.509916e-01
3.600000e+02	3.700000e+02	4.646832e+01	2.373615e-01	2.373615e-01
3.700000e+02	3.800000e+02	4.379608e+01	2.304355e-01	2.304355e-01
3.800000e+02	3.900000e+02	4.146454e+01	2.242178e-01	2.242178e-01
3.900000e+02	4.000000e+02	3.632740e+01	2.098693e-01	2.098693e-01
4.000000e+02	4.100000e+02	3.304045e+01	2.001496e-01	2.001496e-01
4.100000e+02	4.200000e+02	3.110174e+01	1.941888e-01	1.941888e-01
4.200000e+02	4.300000e+02	2.855075e+01	1.860546e-01	1.860546e-01
4.300000e+02	4.400000e+02	2.536928e+01	1.753823e-01	1.753823e-01
4.400000e+02	4.500000e+02	2.529896e+01	1.751391e-01	1.751391e-01
4.500000e+02	4.600000e+02	2.291286e+01	1.666754e-01	1.666754e-01
4.600000e+02	4.700000e+02	2.137911e+01	1.610002e-01	1.610002e-01
4.700000e+02	4.800000e+02	2.010968e+01	1.561472e-01	1.561472e-01
4.800000e+02	4.900000e+02	1.831768e+01	1.490277e-01	1.490277e-01
4.900000e+02	5.000000e+02	1.810429e+01	1.481571e-01	1.481571e-01
5.000000e+02	5.100000e+02	1.623227e+01	1.402883e-01	1.402883e-01
5.100000e+02	5.200000e+02	1.527322e+01	1.360809e-01	1.360809e-01
5.200000e+02	5.300000e+02	1.445482e+01	1.323848e-01	1.323848e-01
5.300000e+02	5.400000e+02	1.346788e+01	1.277854e-01	1.277854e-01
5.400000e+02	5.500000e+02	1.219481e+01	1.215960e-01	1.215960e-01
5.500000e+02	5.600000e+02	1.209781e+01	1.211115e-01	1.211115e-01
5.600000e+02	5.700000e+02	1.107330e+01	1.158698e-01	1.158698e-01
5.700000e+02	5.800000e+02	1.030460e+01	1.117757e-01	1.117757e-01
5.800000e+02	5.900000e+02	9.860848e+00	1.093424e-01	1.093424e-01
5.900000e+02	6.000000e+02	9.075181e+00	1.048961e-01	1.048961e-01
6.000000e+02	6.100000e+02	9.072756e+00	1.048821e-01	1.048821e-01
6.100000e+02	6.200000e+02	8.317400e+00	1.004212e-01	1.004212e-01
6.200000e+02	6.300000e+02	8.136745e+00	9.932466e-02	9.932466e-02
6.300000e+02	6.400000e+02	7.486872e+00	9.527566e-02	9.527566e-02
6.400000e+02	6.500000e+02	7.231046e+00	9.363372e-02	9.363372e-02
6.500000e+02	6.600000e+02	6.667257e+00	8.990945e-02	8.990945e-02
6.600000e+02	6.700000e+02	6.006472e+00	8.533781e-02	8.533781e-02
6.700000e+02	6.800000e+02	5.967674e+00	8.506174e-02	8.506174e-02
6.800000e+02	6.900000e+02	5.808843e+00	8.392214e-02	8.392214e-02
6.900000e+02	7.000000e+02	5.001352e+00	7.787094e-02	7.787094e-02
7.000000e+02	7.100000e+02	5.087436e+00	7.853825e-02	7.853825e-02
7.100000e+02	7.200000e+02	4.832822e+00	7.654770e-02	7.654770e-02
7.200000e+02	7.300000e+02	4.535772e+00	7.415789e-02	7.415789e-02
7.300000e+02	7.400000e+02	4.471512e+00	7.363070e-02	7.363070e-02
7.400000e+02	7.500000e+02	4.287220e+00	7.209740e-02	7.209740e-02
7.500000e+02	7.600000e+02	4.278732e+00	7.202600e-02	7.202600e-02
7.600000e+02	7.700000e+02	4.044730e+00	7.002877e-02	7.002877e-02
7.700000e+02	7.800000e+02	3.702819e+00	6.700357e-02	6.700357e-02
7.800000e+02	7.900000e+02	3.808302e+00	6.795125e-02	6.795125e-02
7.900000e+02	8.000000e+02	3.537926e+00	6.549469e-02	6.549469e-02
8.000000e+02	8.100000e+02	3.406982e+00	6.427124e-02	6.427124e-02
8.100000e+02	8.200000e+02	3.099019e+00	6.129766e-02	6.129766e-02
8.200000e+02	8.300000e+02	3.017786e+00	6.048893e-02	6.048893e-02
8.300000e+02	8.400000e+02	2.736497e+00	5.760090e-02	5.760090e-02
8.400000e+02	8.500000e+02	2.688000e+00	5.708819e-02	5.708819e-02
8.500000e+02	8.600000e+02	2.889266e+00	5.918689e-02	5.918689e-02
8.600000e+02	8.700000e+02	2.555842e+00	5.566712e-02	5.566712e-02
8.700000e+02	8.800000e+02	2.443085e+00	5.442532e-02	5.442532e-02
8.800000e+02	8.900000e+02	2.375188e+00	5.366371e-02	5.366371e-02
8.900000e+02	9.000000e+02	2.481883e+00	5.485578e-02	5.485578e-02
9.000000e+02	9.100000e+02	2.295166e+00	5.275199e-02	5.275199e-02
9.100000e+02	9.200000e+02	2.120573e+00	5.070589e-02	5.070589e-02
9.200000e+02	9.300000e+02	1.910819e+00	4.813285e-02	4.813285e-02
9.300000e+02	9.400000e+02	1.954468e+00	4.867948e-02	4.867948e-02
9.400000e+02	9.500000e+02	1.661055e+00	4.487700e-02	4.487700e-02
9.500000e+02	9.600000e+02	1.661055e+00	4.487700e-02	4.487700e-02
9.600000e+02	9.700000e+02	2.009028e+00	4.935427e-02	4.935427e-02
9.700000e+02	9.800000e+02	1.658630e+00	4.484423e-02	4.484423e-02
9.800000e+02	9.900000e+02	1.578609e+00	4.374908e-02	4.374908e-02
9.900000e+02	1.000000e+03	1.579821e+00	4.376588e-02	4.376588e-02
1.000000e+03	1.010000e+03	1.576184e+00	4.371547e-02	4.371547e-02
1.010000e+03	1.020000e+03	1.444027e+00	4.184267e-02	4.184267e-02
1.020000e+03	1.030000e+03	1.479188e+00	4.234903e-02	4.234903e-02
1.030000e+03	1.040000e+03	1.498587e+00	4.262581e-02	4.262581e-02
1.040000e+03	1.050000e+03	1.487675e+00	4.247034e-02	4.247034e-02
1.050000e+03	1.060000e+03	1.373705e+00	4.081111e-02	4.081111e-02
1.060000e+03	1.070000e+03	1.268221e+00	3.921293e-02	3.921293e-02
1.070000e+03	1.080000e+03	1.317932e+00	3.997405e-02	3.997405e-02
1.080000e+03	1.090000e+03	1.122728e+00	3.689512e-02	3.689512e-02
1.090000e+03	1.100000e+03	1.307020e+00	3.980823e-02	3.980823e-02
1.100000e+03	1.110000e+03	1.258522e+00	3.906269e-02	3.906269e-02
1.110000e+03	1.120000e+03	9.772339e-01	3.442159e-02	3.442159e-02
1.120000e+03	1.130000e+03	1.166376e+00	3.760547e-02	3.760547e-02
1.130000e+03	1.140000e+03	9.529849e-01	3.399184e-02	3.399184e-02
1.140000e+03	1.150000e+03	1.086354e+00	3.629255e-02	3.629255e-02
1.150000e+03	1.160000e+03	1.071805e+00	3.604870e-02	3.604870e-02
1.160000e+03	1.170000e+03	1.014820e+00	3.507730e-02	3.507730e-02
1.170000e+03	1.180000e+03	9.857211e-01	3.457074e-02	3.457074e-02
1.180000e+03	1.190000e+03	8.402271e-01	3.191758e-02	3.191758e-02
1.190000e+03	1.200000e+03	9.214612e-01	3.342492e-02	3.342492e-02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_qT
Scale=0.01
ScaledBy=1.16906181212743143e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	6.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
6.000000e+01	7.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
7.000000e+01	8.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+01	9.000000e+01	1.110293e+04	3.602778e+01	3.602778e+01
9.000000e+01	1.000000e+02	6.455758e+04	8.687451e+01	8.687451e+01
1.000000e+02	1.100000e+02	6.923067e+04	8.996384e+01	8.996384e+01
1.100000e+02	1.200000e+02	6.121231e+04	8.459372e+01	8.459372e+01
1.200000e+02	1.300000e+02	4.846112e+04	7.526888e+01	7.526888e+01
1.300000e+02	1.400000e+02	3.814193e+04	6.677595e+01	6.677595e+01
1.400000e+02	1.500000e+02	3.073697e+04	5.994449e+01	5.994449e+01
1.500000e+02	1.600000e+02	2.500097e+04	5.406263e+01	5.406263e+01
1.600000e+02	1.700000e+02	2.047799e+04	4.892855e+01	4.892855e+01
1.700000e+02	1.800000e+02	1.678527e+04	4.429788e+01	4.429788e+01
1.800000e+02	1.900000e+02	1.394597e+04	4.037784e+01	4.037784e+01
1.900000e+02	2.000000e+02	1.164596e+04	3.689831e+01	3.689831e+01
2.000000e+02	2.100000e+02	9.773240e+03	3.380166e+01	3.380166e+01
2.100000e+02	2.200000e+02	8.254044e+03	3.106363e+01	3.106363e+01
2.200000e+02	2.300000e+02	7.049910e+03	2.870850e+01	2.870850e+01
2.300000e+02	2.400000e+02	6.028384e+03	2.654723e+01	2.654723e+01
2.400000e+02	2.500000e+02	5.269780e+03	2.482075e+01	2.482075e+01
2.500000e+02	2.600000e+02	4.547650e+03	2.305750e+01	2.305750e+01
2.600000e+02	2.700000e+02	3.941959e+03	2.146717e+01	2.146717e+01
2.700000e+02	2.800000e+02	3.488247e+03	2.019400e+01	2.019400e+01
2.800000e+02	2.900000e+02	3.037106e+03	1.884294e+01	1.884294e+01
2.900000e+02	3.000000e+02	2.703923e+03	1.777935e+01	1.777935e+01
3.000000e+02	3.100000e+02	2.379508e+03	1.667870e+01	1.667870e+01
3.100000e+02	3.200000e+02	2.147333e+03	1.584413e+01	1.584413e+01
3.200000e+02	3.300000e+02	1.913520e+03	1.495668e+01	1.495668e+01
3.300000e+02	3.400000e+02	1.712325e+03	1.414855e+01	1.414855e+01
3.400000e+02	3.500000e+02	1.567127e+03	1.353539e+01	1.353539e+01
3.500000e+02	3.600000e+02	1.379727e+03	1.270034e+01	1.270034e+01
3.600000e+02	3.700000e+02	1.254053e+03	1.210812e+01	1.210812e+01
3.700000e+02	3.800000e+02	1.150708e+03	1.159848e+01	1.159848e+01
3.800000e+02	3.900000e+02	1.035906e+03	1.100472e+01	1.100472e+01
3.900000e+02	4.000000e+02	9.304563e+02	1.042958e+01	1.042958e+01
4.000000e+02	4.100000e+02	8.883701e+02	1.019098e+01	1.019098e+01
4.100000e+02	4.200000e+02	8.153037e+02	9.762891e+00	9.762891e+00
4.200000e+02	4.300000e+02	7.470305e+02	9.345185e+00	9.345185e+00
4.300000e+02	4.400000e+02	6.779389e+02	8.902542e+00	8.902542e+00
4.400000e+02	4.500000e+02	6.305919e+02	8.586041e+00	8.586041e+00
4.500000e+02	4.600000e+02	5.699176e+02	8.162530e+00	8.162530e+00
4.600000e+02	4.700000e+02	5.279483e+02	7.856234e+00	7.856234e+00
4.700000e+02	4.800000e+02	4.943962e+02	7.602498e+00	7.602498e+00
4.800000e+02	4.900000e+02	4.630654e+02	7.357663e+00	7.357663e+00
4.900000e+02	5.000000e+02	4.167705e+02	6.980190e+00	6.980190e+00
5.000000e+02	5.100000e+02	3.899990e+02	6.752281e+00	6.752281e+00
5.100000e+02	5.200000e+02	3.605387e+02	6.492242e+00	6.492242e+00
5.200000e+02	5.300000e+02	3.487311e+02	6.385047e+00	6.385047e+00
5.300000e+02	5.400000e+02	3.148283e+02	6.066744e+00	6.066744e+00
5.400000e+02	5.500000e+02	3.128409e+02	6.047565e+00	6.047565e+00
5.500000e+02	5.600000e+02	2.928500e+02	5.851151e+00	5.851151e+00
5.600000e+02	5.700000e+02	2.610515e+02	5.524358e+00	5.524358e+00
5.700000e+02	5.800000e+02	2.479580e+02	5.384034e+00	5.384034e+00
5.800000e+02	5.900000e+02	2.332278e+02	5.221664e+00	5.221664e+00
5.900000e+02	6.000000e+02	2.103142e+02	4.958531e+00	4.958531e+00
6.000000e+02	6.100000e+02	2.042351e+02	4.886343e+00	4.886343e+00
6.100000e+02	6.200000e+02	2.059887e+02	4.907275e+00	4.907275e+00
6.200000e+02	6.300000e+02	1.762945e+02	4.539815e+00	4.539815e+00
6.300000e+02	6.400000e+02	1.716183e+02	4.479201e+00	4.479201e+00
6.400000e+02	6.500000e+02	1.633179e+02	4.369540e+00	4.369540e+00
6.500000e+02	6.600000e+02	1.621489e+02	4.353873e+00	4.353873e+00
6.600000e+02	6.700000e+02	1.458989e+02	4.129949e+00	4.129949e+00
6.700000e+02	6.800000e+02	1.372479e+02	4.005636e+00	4.005636e+00
6.800000e+02	6.900000e+02	1.331561e+02	3.945476e+00	3.945476e+00
6.900000e+02	7.000000e+02	1.246220e+02	3.816946e+00	3.816946e+00
7.000000e+02	7.100000e+02	1.206472e+02	3.755583e+00	3.755583e+00
7.100000e+02	7.200000e+02	1.133990e+02	3.641022e+00	3.641022e+00
7.200000e+02	7.300000e+02	1.046310e+02	3.497429e+00	3.497429e+00
7.300000e+02	7.400000e+02	1.017084e+02	3.448237e+00	3.448237e+00
7.400000e+02	7.500000e+02	9.294041e+01	3.296257e+00	3.296257e+00
7.500000e+02	7.600000e+02	9.785047e+01	3.382208e+00	3.382208e+00
7.600000e+02	7.700000e+02	8.990085e+01	3.241908e+00	3.241908e+00
7.700000e+02	7.800000e+02	8.230195e+01	3.101872e+00	3.101872e+00
7.800000e+02	7.900000e+02	8.113289e+01	3.079762e+00	3.079762e+00
7.900000e+02	8.000000e+02	7.622283e+01	2.985116e+00	2.985116e+00
8.000000e+02	8.100000e+02	7.446924e+01	2.950579e+00	2.950579e+00
8.100000e+02	8.200000e+02	6.757177e+01	2.810615e+00	2.810615e+00
8.200000e+02	8.300000e+02	6.546746e+01	2.766505e+00	2.766505e+00
8.300000e+02	8.400000e+02	6.184337e+01	2.688842e+00	2.688842e+00
8.400000e+02	8.500000e+02	6.231100e+01	2.698989e+00	2.698989e+00
8.500000e+02	8.600000e+02	5.506281e+01	2.537160e+00	2.537160e+00
8.600000e+02	8.700000e+02	6.219409e+01	2.696456e+00	2.696456e+00
8.700000e+02	8.800000e+02	5.155563e+01	2.455030e+00	2.455030e+00
8.800000e+02	8.900000e+02	5.202325e+01	2.466139e+00	2.466139e+00
8.900000e+02	9.000000e+02	5.225706e+01	2.471674e+00	2.471674e+00
9.000000e+02	9.100000e+02	4.746391e+01	2.355594e+00	2.355594e+00
9.100000e+02	9.200000e+02	4.407363e+01	2.269907e+00	2.269907e+00
9.200000e+02	9.300000e+02	4.430744e+01	2.275920e+00	2.275920e+00
9.300000e+02	9.400000e+02	4.080026e+01	2.183988e+00	2.183988e+00
9.400000e+02	9.500000e+02	4.080026e+01	2.183988e+00	2.183988e+00
9.500000e+02	9.600000e+02	3.717617e+01	2.084736e+00	2.084736e+00
9.600000e+02	9.700000e+02	3.717617e+01	2.084736e+00	2.084736e+00
9.700000e+02	9.800000e+02	3.133086e+01	1.913837e+00	1.913837e+00
9.800000e+02	9.900000e+02	3.764379e+01	2.097806e+00	2.097806e+00
9.900000e+02	1.000000e+03	3.074633e+01	1.895900e+00	1.895900e+00
1.000000e+03	1.010000e+03	2.934345e+01	1.852142e+00	1.852142e+00
1.010000e+03	1.020000e+03	3.062942e+01	1.892292e+00	1.892292e+00
1.020000e+03	1.030000e+03	2.852511e+01	1.826133e+00	1.826133e+00
1.030000e+03	1.040000e+03	2.794058e+01	1.807326e+00	1.807326e+00
1.040000e+03	1.050000e+03	2.805748e+01	1.811103e+00	1.811103e+00
1.050000e+03	1.060000e+03	2.735605e+01	1.788321e+00	1.788321e+00
1.060000e+03	1.070000e+03	2.712223e+01	1.780662e+00	1.780662e+00
1.070000e+03	1.080000e+03	2.560245e+01	1.730053e+00	1.730053e+00
1.080000e+03	1.090000e+03	2.478411e+01	1.702180e+00	1.702180e+00
1.090000e+03	1.100000e+03	2.443339e+01	1.690093e+00	1.690093e+00
1.100000e+03	1.110000e+03	1.893880e+01	1.487973e+00	1.487973e+00
1.110000e+03	1.120000e+03	1.975715e+01	1.519780e+00	1.519780e+00
1.120000e+03	1.130000e+03	2.116002e+01	1.572812e+00	1.572812e+00
1.130000e+03	1.140000e+03	2.361505e+01	1.661549e+00	1.661549e+00
1.140000e+03	1.150000e+03	1.776974e+01	1.441316e+00	1.441316e+00
1.150000e+03	1.160000e+03	2.127693e+01	1.577151e+00	1.577151e+00
1.160000e+03	1.170000e+03	1.648377e+01	1.388184e+00	1.388184e+00
1.170000e+03	1.180000e+03	2.034168e+01	1.542099e+00	1.542099e+00
1.180000e+03	1.190000e+03	1.706830e+01	1.412583e+00	1.412583e+00
1.190000e+03	1.200000e+03	1.473018e+01	1.312269e+00	1.312269e+00
# END HISTO1D



==> figure/2HDM/wh2j/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $W^\pm \rightarrow W^\pm H$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV 
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
LegendYPos=0.2
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/FO.yoda/RAnalysis/h_z
ScaledBy=1.21244899999999947e-02
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	1.091204e+01	3.637348e+00	3.637348e+00
2.000000e-02	3.000000e-02	2.424898e+01	5.422237e+00	5.422237e+00
3.000000e-02	4.000000e-02	4.607306e+01	7.474038e+00	7.474038e+00
4.000000e-02	5.000000e-02	6.425980e+01	8.826762e+00	8.826762e+00
5.000000e-02	6.000000e-02	1.054831e+02	1.130897e+01	1.130897e+01
6.000000e-02	7.000000e-02	8.244653e+01	9.998111e+00	9.998111e+00
7.000000e-02	8.000000e-02	1.685304e+02	1.429456e+01	1.429456e+01
8.000000e-02	9.000000e-02	2.170284e+02	1.622146e+01	1.622146e+01
9.000000e-02	1.000000e-01	3.164492e+02	1.958771e+01	1.958771e+01
1.000000e-01	1.100000e-01	3.091745e+02	1.936126e+01	1.936126e+01
1.100000e-01	1.200000e-01	3.940459e+02	2.185774e+01	2.185774e+01
1.200000e-01	1.300000e-01	5.819755e+02	2.656343e+01	2.656343e+01
1.300000e-01	1.400000e-01	9.020620e+02	3.307120e+01	3.307120e+01
1.400000e-01	1.500000e-01	8.244653e+02	3.161680e+01	3.161680e+01
1.500000e-01	1.600000e-01	8.717508e+02	3.251081e+01	3.251081e+01
1.600000e-01	1.700000e-01	8.353773e+02	3.182534e+01	3.182534e+01
1.700000e-01	1.800000e-01	1.307020e+03	3.980823e+01	3.980823e+01
1.800000e-01	1.900000e-01	1.350668e+03	4.046747e+01	4.046747e+01
1.900000e-01	2.000000e-01	1.467063e+03	4.217510e+01	4.217510e+01
2.000000e-01	2.100000e-01	1.629531e+03	4.444912e+01	4.444912e+01
2.100000e-01	2.200000e-01	2.072075e+03	5.012271e+01	5.012271e+01
2.200000e-01	2.300000e-01	2.028427e+03	4.959198e+01	4.959198e+01
2.300000e-01	2.400000e-01	2.192108e+03	5.155404e+01	5.155404e+01
2.400000e-01	2.500000e-01	2.413986e+03	5.410023e+01	5.410023e+01
2.500000e-01	2.600000e-01	2.593428e+03	5.607494e+01	5.607494e+01
2.600000e-01	2.700000e-01	3.267550e+03	6.294234e+01	6.294234e+01
2.700000e-01	2.800000e-01	3.728280e+03	6.723355e+01	6.723355e+01
2.800000e-01	2.900000e-01	3.765866e+03	6.757160e+01	6.757160e+01
2.900000e-01	3.000000e-01	3.918635e+03	6.892855e+01	6.892855e+01
3.000000e-01	3.100000e-01	4.336930e+03	7.251418e+01	7.251418e+01
3.100000e-01	3.200000e-01	4.596394e+03	7.465181e+01	7.465181e+01
3.200000e-01	3.300000e-01	5.486332e+03	8.155917e+01	8.155917e+01
3.300000e-01	3.400000e-01	5.777320e+03	8.369412e+01	8.369412e+01
3.400000e-01	3.500000e-01	6.375057e+03	8.791718e+01	8.791718e+01
3.500000e-01	3.600000e-01	6.686656e+03	9.004016e+01	9.004016e+01
3.600000e-01	3.700000e-01	7.127988e+03	9.296409e+01	9.296409e+01
3.700000e-01	3.800000e-01	7.971852e+03	9.831309e+01	9.831309e+01
3.800000e-01	3.900000e-01	8.250715e+03	1.000178e+02	1.000178e+02
3.900000e-01	4.000000e-01	8.676285e+03	1.025649e+02	1.025649e+02
4.000000e-01	4.100000e-01	8.970910e+03	1.042918e+02	1.042918e+02
4.100000e-01	4.200000e-01	1.031794e+04	1.118480e+02	1.118480e+02
4.200000e-01	4.300000e-01	1.097509e+04	1.153548e+02	1.153548e+02
4.300000e-01	4.400000e-01	1.151341e+04	1.181500e+02	1.181500e+02
4.400000e-01	4.500000e-01	1.291501e+04	1.251351e+02	1.251351e+02
4.500000e-01	4.600000e-01	1.331269e+04	1.270471e+02	1.270471e+02
4.600000e-01	4.700000e-01	1.495556e+04	1.346583e+02	1.346583e+02
4.700000e-01	4.800000e-01	1.537749e+04	1.365446e+02	1.365446e+02
4.800000e-01	4.900000e-01	1.638989e+04	1.409677e+02	1.409677e+02
4.900000e-01	5.000000e-01	1.750413e+04	1.456807e+02	1.456807e+02
5.000000e-01	5.100000e-01	1.834193e+04	1.491263e+02	1.491263e+02
5.100000e-01	5.200000e-01	2.008907e+04	1.560672e+02	1.560672e+02
5.200000e-01	5.300000e-01	2.106509e+04	1.598135e+02	1.598135e+02
5.300000e-01	5.400000e-01	2.265825e+04	1.657467e+02	1.657467e+02
5.400000e-01	5.500000e-01	2.410349e+04	1.709510e+02	1.709510e+02
5.500000e-01	5.600000e-01	2.480671e+04	1.734268e+02	1.734268e+02
5.600000e-01	5.700000e-01	2.735891e+04	1.821298e+02	1.821298e+02
5.700000e-01	5.800000e-01	2.962255e+04	1.895147e+02	1.895147e+02
5.800000e-01	5.900000e-01	2.932065e+04	1.885465e+02	1.885465e+02
5.900000e-01	6.000000e-01	3.282706e+04	1.995022e+02	1.995022e+02
6.000000e-01	6.100000e-01	3.470999e+04	2.051441e+02	2.051441e+02
6.100000e-01	6.200000e-01	3.717005e+04	2.122894e+02	2.122894e+02
6.200000e-01	6.300000e-01	3.959131e+04	2.190946e+02	2.190946e+02
6.300000e-01	6.400000e-01	4.227446e+04	2.263971e+02	2.263971e+02
6.400000e-01	6.500000e-01	4.413435e+04	2.313237e+02	2.313237e+02
6.500000e-01	6.600000e-01	4.743221e+04	2.398106e+02	2.398106e+02
6.600000e-01	6.700000e-01	5.033846e+04	2.470482e+02	2.470482e+02
6.700000e-01	6.800000e-01	5.390548e+04	2.556514e+02	2.556514e+02
6.800000e-01	6.900000e-01	5.771742e+04	2.645363e+02	2.645363e+02
6.900000e-01	7.000000e-01	6.060184e+04	2.710657e+02	2.710657e+02
7.000000e-01	7.100000e-01	6.586872e+04	2.825995e+02	2.825995e+02
7.100000e-01	7.200000e-01	7.082157e+04	2.930316e+02	2.930316e+02
7.200000e-01	7.300000e-01	7.416551e+04	2.998698e+02	2.998698e+02
7.300000e-01	7.400000e-01	8.072728e+04	3.128541e+02	3.128541e+02
7.400000e-01	7.500000e-01	8.779343e+04	3.262593e+02	3.262593e+02
7.500000e-01	7.600000e-01	9.510935e+04	3.395811e+02	3.395811e+02
7.600000e-01	7.700000e-01	9.943658e+04	3.472201e+02	3.472201e+02
7.700000e-01	7.800000e-01	1.081589e+05	3.621287e+02	3.621287e+02
7.800000e-01	7.900000e-01	1.147110e+05	3.729361e+02	3.729361e+02
7.900000e-01	8.000000e-01	1.279934e+05	3.939358e+02	3.939358e+02
8.000000e-01	8.100000e-01	1.392000e+05	4.108198e+02	4.108198e+02
8.100000e-01	8.200000e-01	1.495932e+05	4.258804e+02	4.258804e+02
8.200000e-01	8.300000e-01	1.605101e+05	4.411465e+02	4.411465e+02
8.300000e-01	8.400000e-01	1.788520e+05	4.656704e+02	4.656704e+02
8.400000e-01	8.500000e-01	1.932122e+05	4.840041e+02	4.840041e+02
8.500000e-01	8.600000e-01	2.143331e+05	5.097725e+02	5.097725e+02
8.600000e-01	8.700000e-01	2.373660e+05	5.364645e+02	5.364645e+02
8.700000e-01	8.800000e-01	2.641356e+05	5.659072e+02	5.659072e+02
8.800000e-01	8.900000e-01	2.926064e+05	5.956260e+02	5.956260e+02
8.900000e-01	9.000000e-01	3.335496e+05	6.359339e+02	6.359339e+02
9.000000e-01	9.100000e-01	3.754069e+05	6.746568e+02	6.746568e+02
9.100000e-01	9.200000e-01	4.272488e+05	7.197343e+02	7.197343e+02
9.200000e-01	9.300000e-01	5.012397e+05	7.795689e+02	7.795689e+02
9.300000e-01	9.400000e-01	5.797967e+05	8.384354e+02	8.384354e+02
9.400000e-01	9.500000e-01	6.901138e+05	9.147283e+02	9.147283e+02
9.500000e-01	9.600000e-01	8.290823e+05	1.002607e+03	1.002607e+03
9.600000e-01	9.700000e-01	1.015053e+06	1.109369e+03	1.109369e+03
9.700000e-01	9.800000e-01	1.242863e+06	1.227562e+03	1.227562e+03
9.800000e-01	9.900000e-01	1.448618e+06	1.325283e+03	1.325283e+03
9.900000e-01	1.000000e+00	9.738475e+05	1.086619e+03	1.086619e+03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/2HDM/pp-wh2j_mh2-1/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=1.16906181212743143e+00
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	1.169062e+02	1.169062e+02	1.169062e+02
2.000000e-02	3.000000e-02	5.845309e+02	2.614102e+02	2.614102e+02
3.000000e-02	4.000000e-02	3.507185e+02	2.024874e+02	2.024874e+02
4.000000e-02	5.000000e-02	1.169062e+03	3.696899e+02	3.696899e+02
5.000000e-02	6.000000e-02	3.624092e+03	6.509061e+02	6.509061e+02
6.000000e-02	7.000000e-02	3.039561e+03	5.961069e+02	5.961069e+02
7.000000e-02	8.000000e-02	3.390279e+03	6.295591e+02	6.295591e+02
8.000000e-02	9.000000e-02	6.429840e+03	8.669995e+02	8.669995e+02
9.000000e-02	1.000000e-01	7.715808e+03	9.497503e+02	9.497503e+02
1.000000e-01	1.100000e-01	7.598902e+03	9.425278e+02	9.425278e+02
1.100000e-01	1.200000e-01	1.028774e+04	1.096677e+03	1.096677e+03
1.200000e-01	1.300000e-01	1.274277e+04	1.220536e+03	1.220536e+03
1.300000e-01	1.400000e-01	1.730212e+04	1.422225e+03	1.422225e+03
1.400000e-01	1.500000e-01	1.753593e+04	1.431802e+03	1.431802e+03
1.500000e-01	1.600000e-01	1.975715e+04	1.519780e+03	1.519780e+03
1.600000e-01	1.700000e-01	2.338124e+04	1.653303e+03	1.653303e+03
1.700000e-01	1.800000e-01	2.607008e+04	1.745781e+03	1.745781e+03
1.800000e-01	1.900000e-01	3.027870e+04	1.881427e+03	1.881427e+03
1.900000e-01	2.000000e-01	3.624092e+04	2.058346e+03	2.058346e+03
2.000000e-01	2.100000e-01	4.009882e+04	2.165133e+03	2.165133e+03
2.100000e-01	2.200000e-01	4.559341e+04	2.308712e+03	2.308712e+03
2.200000e-01	2.300000e-01	4.267076e+04	2.233489e+03	2.233489e+03
2.300000e-01	2.400000e-01	5.015275e+04	2.421398e+03	2.421398e+03
2.400000e-01	2.500000e-01	5.903762e+04	2.627140e+03	2.627140e+03
2.500000e-01	2.600000e-01	6.266171e+04	2.706574e+03	2.706574e+03
2.600000e-01	2.700000e-01	6.792249e+04	2.817900e+03	2.817900e+03
2.700000e-01	2.800000e-01	7.248183e+04	2.910940e+03	2.910940e+03
2.800000e-01	2.900000e-01	7.973002e+04	3.053020e+03	3.053020e+03
2.900000e-01	3.000000e-01	8.849798e+04	3.216514e+03	3.216514e+03
3.000000e-01	3.100000e-01	8.732892e+04	3.195198e+03	3.195198e+03
3.100000e-01	3.200000e-01	1.015915e+05	3.446254e+03	3.446254e+03
3.200000e-01	3.300000e-01	1.135159e+05	3.642899e+03	3.642899e+03
3.300000e-01	3.400000e-01	1.246220e+05	3.816946e+03	3.816946e+03
3.400000e-01	3.500000e-01	1.263756e+05	3.843708e+03	3.843708e+03
3.500000e-01	3.600000e-01	1.516273e+05	4.210246e+03	4.210246e+03
3.600000e-01	3.700000e-01	1.511597e+05	4.203748e+03	4.203748e+03
3.700000e-01	3.800000e-01	1.637856e+05	4.375790e+03	4.375790e+03
3.800000e-01	3.900000e-01	1.788665e+05	4.572810e+03	4.572810e+03
3.900000e-01	4.000000e-01	1.962855e+05	4.790302e+03	4.790302e+03
4.000000e-01	4.100000e-01	2.091452e+05	4.944731e+03	4.944731e+03
4.100000e-01	4.200000e-01	2.305390e+05	5.191477e+03	5.191477e+03
4.200000e-01	4.300000e-01	2.513483e+05	5.420717e+03	5.420717e+03
4.300000e-01	4.400000e-01	2.665461e+05	5.582194e+03	5.582194e+03
4.400000e-01	4.500000e-01	2.940190e+05	5.862818e+03	5.862818e+03
4.500000e-01	4.600000e-01	3.019687e+05	5.941549e+03	5.941549e+03
4.600000e-01	4.700000e-01	3.373912e+05	6.280376e+03	6.280376e+03
4.700000e-01	4.800000e-01	3.562131e+05	6.453179e+03	6.453179e+03
4.800000e-01	4.900000e-01	3.806465e+05	6.670827e+03	6.670827e+03
4.900000e-01	5.000000e-01	4.089378e+05	6.914287e+03	6.914287e+03
5.000000e-01	5.100000e-01	4.424899e+05	7.192343e+03	7.192343e+03
5.100000e-01	5.200000e-01	4.651697e+05	7.374362e+03	7.374362e+03
5.200000e-01	5.300000e-01	5.076066e+05	7.703399e+03	7.703399e+03
5.300000e-01	5.400000e-01	5.650076e+05	8.127292e+03	8.127292e+03
5.400000e-01	5.500000e-01	6.037035e+05	8.400992e+03	8.400992e+03
5.500000e-01	5.600000e-01	6.456728e+05	8.688103e+03	8.688103e+03
5.600000e-01	5.700000e-01	7.029569e+05	9.065319e+03	9.065319e+03
5.700000e-01	5.800000e-01	7.601240e+05	9.426727e+03	9.426727e+03
5.800000e-01	5.900000e-01	8.100429e+05	9.731343e+03	9.731343e+03
5.900000e-01	6.000000e-01	8.734061e+05	1.010478e+04	1.010478e+04
6.000000e-01	6.100000e-01	9.533699e+05	1.055722e+04	1.055722e+04
6.100000e-01	6.200000e-01	1.015447e+06	1.089550e+04	1.089550e+04
6.200000e-01	6.300000e-01	1.090852e+06	1.129280e+04	1.129280e+04
6.300000e-01	6.400000e-01	1.199574e+06	1.184220e+04	1.184220e+04
6.400000e-01	6.500000e-01	1.301633e+06	1.233568e+04	1.233568e+04
6.500000e-01	6.600000e-01	1.388027e+06	1.273848e+04	1.273848e+04
6.600000e-01	6.700000e-01	1.522235e+06	1.334012e+04	1.334012e+04
6.700000e-01	6.800000e-01	1.648260e+06	1.388135e+04	1.388135e+04
6.800000e-01	6.900000e-01	1.782469e+06	1.443543e+04	1.443543e+04
6.900000e-01	7.000000e-01	1.919249e+06	1.497905e+04	1.497905e+04
7.000000e-01	7.100000e-01	2.090867e+06	1.563443e+04	1.563443e+04
7.100000e-01	7.200000e-01	2.301532e+06	1.640315e+04	1.640315e+04
7.200000e-01	7.300000e-01	2.470111e+06	1.699327e+04	1.699327e+04
7.300000e-01	7.400000e-01	2.709184e+06	1.779664e+04	1.779664e+04
7.400000e-01	7.500000e-01	2.970002e+06	1.863361e+04	1.863361e+04
7.500000e-01	7.600000e-01	3.228247e+06	1.942684e+04	1.942684e+04
7.600000e-01	7.700000e-01	3.514784e+06	2.027067e+04	2.027067e+04
7.700000e-01	7.800000e-01	3.809622e+06	2.110375e+04	2.110375e+04
7.800000e-01	7.900000e-01	4.201959e+06	2.216382e+04	2.216382e+04
7.900000e-01	8.000000e-01	4.579332e+06	2.313768e+04	2.313768e+04
8.000000e-01	8.100000e-01	5.029888e+06	2.424923e+04	2.424923e+04
8.100000e-01	8.200000e-01	5.556083e+06	2.548608e+04	2.548608e+04
8.200000e-01	8.300000e-01	6.120740e+06	2.674981e+04	2.674981e+04
8.300000e-01	8.400000e-01	6.783832e+06	2.816153e+04	2.816153e+04
8.400000e-01	8.500000e-01	7.507481e+06	2.962551e+04	2.962551e+04
8.500000e-01	8.600000e-01	8.401112e+06	3.133914e+04	3.133914e+04
8.600000e-01	8.700000e-01	9.378331e+06	3.311170e+04	3.311170e+04
8.700000e-01	8.800000e-01	1.062139e+07	3.523786e+04	3.523786e+04
8.800000e-01	8.900000e-01	1.201106e+07	3.747222e+04	3.747222e+04
8.900000e-01	9.000000e-01	1.370409e+07	4.002615e+04	4.002615e+04
9.000000e-01	9.100000e-01	1.590941e+07	4.312666e+04	4.312666e+04
9.100000e-01	9.200000e-01	1.848731e+07	4.648958e+04	4.648958e+04
9.200000e-01	9.300000e-01	2.168610e+07	5.035116e+04	5.035116e+04
9.300000e-01	9.400000e-01	2.580599e+07	5.492612e+04	5.492612e+04
9.400000e-01	9.500000e-01	3.112744e+07	6.032404e+04	6.032404e+04
9.500000e-01	9.600000e-01	3.856770e+07	6.714762e+04	6.714762e+04
9.600000e-01	9.700000e-01	4.808831e+07	7.497880e+04	7.497880e+04
9.700000e-01	9.800000e-01	5.876523e+07	8.288558e+04	8.288558e+04
9.800000e-01	9.900000e-01	5.867451e+07	8.282157e+04	8.282157e+04
9.900000e-01	1.000000e+00	3.519215e+07	6.414187e+04	6.414187e+04
# END HISTO1D



==> figure/B-L-4/ddzp/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(q,Z')$ spectrum in $q\rightarrow qZ'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Delta R(q,Z')$ [fb]
XLabel=$\Delta R(q,Z')$
LegendXPos=0.8
Rebin=2
XMax=3.14
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_dR_ij //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_dR_ij
DrawOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_dR_ij //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_dR_ij
RatioPlotReference=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_dR_ij
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=1.86690000000000011e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.574564e+01	1.442716e+00	1.442716e+00
5.000000e-02	1.000000e-01	1.643245e+02	2.477004e+00	2.477004e+00
1.000000e-01	1.500000e-01	2.575948e+02	3.101302e+00	3.101302e+00
1.500000e-01	2.000000e-01	3.556818e+02	3.644235e+00	3.644235e+00
2.000000e-01	2.500000e-01	4.333822e+02	4.022639e+00	4.022639e+00
2.500000e-01	3.000000e-01	5.068634e+02	4.350318e+00	4.350318e+00
3.000000e-01	3.500000e-01	5.642518e+02	4.589993e+00	4.589993e+00
3.500000e-01	4.000000e-01	6.144714e+02	4.789899e+00	4.789899e+00
4.000000e-01	4.500000e-01	6.640190e+02	4.979271e+00	4.979271e+00
4.500000e-01	5.000000e-01	7.013944e+02	5.117486e+00	5.117486e+00
5.000000e-01	5.500000e-01	7.280164e+02	5.213700e+00	5.213700e+00
5.500000e-01	6.000000e-01	7.597910e+02	5.326263e+00	5.326263e+00
6.000000e-01	6.500000e-01	7.865624e+02	5.419286e+00	5.419286e+00
6.500000e-01	7.000000e-01	8.040738e+02	5.479280e+00	5.479280e+00
7.000000e-01	7.500000e-01	8.207266e+02	5.535728e+00	5.535728e+00
7.500000e-01	8.000000e-01	8.329362e+02	5.576752e+00	5.576752e+00
8.000000e-01	8.500000e-01	8.449962e+02	5.616981e+00	5.616981e+00
8.500000e-01	9.000000e-01	8.660176e+02	5.686419e+00	5.686419e+00
9.000000e-01	9.500000e-01	8.697514e+02	5.698664e+00	5.698664e+00
9.500000e-01	1.000000e+00	8.668390e+02	5.689116e+00	5.689116e+00
1.000000e+00	1.050000e+00	8.793472e+02	5.730015e+00	5.730015e+00
1.050000e+00	1.100000e+00	8.856200e+02	5.750416e+00	5.750416e+00
1.100000e+00	1.150000e+00	8.864788e+02	5.753203e+00	5.753203e+00
1.150000e+00	1.200000e+00	8.924902e+02	5.772677e+00	5.772677e+00
1.200000e+00	1.250000e+00	8.856946e+02	5.750658e+00	5.750658e+00
1.250000e+00	1.300000e+00	8.989496e+02	5.793529e+00	5.793529e+00
1.300000e+00	1.350000e+00	8.970082e+02	5.787269e+00	5.787269e+00
1.350000e+00	1.400000e+00	9.013766e+02	5.801345e+00	5.801345e+00
1.400000e+00	1.450000e+00	8.964108e+02	5.785342e+00	5.785342e+00
1.450000e+00	1.500000e+00	8.982030e+02	5.791123e+00	5.791123e+00
1.500000e+00	1.550000e+00	8.871136e+02	5.755262e+00	5.755262e+00
1.550000e+00	1.600000e+00	8.784512e+02	5.727094e+00	5.727094e+00
1.600000e+00	1.650000e+00	8.714316e+02	5.704166e+00	5.704166e+00
1.650000e+00	1.700000e+00	8.452576e+02	5.617849e+00	5.617849e+00
1.700000e+00	1.750000e+00	8.200544e+02	5.533461e+00	5.533461e+00
1.750000e+00	1.800000e+00	7.967182e+02	5.454160e+00	5.454160e+00
1.800000e+00	1.850000e+00	7.823432e+02	5.404732e+00	5.404732e+00
1.850000e+00	1.900000e+00	7.397032e+02	5.255382e+00	5.255382e+00
1.900000e+00	1.950000e+00	6.982206e+02	5.105895e+00	5.105895e+00
1.950000e+00	2.000000e+00	6.683128e+02	4.995344e+00	4.995344e+00
2.000000e+00	2.050000e+00	6.209682e+02	4.815154e+00	4.815154e+00
2.050000e+00	2.100000e+00	5.689564e+02	4.609088e+00	4.609088e+00
2.100000e+00	2.150000e+00	5.314690e+02	4.454660e+00	4.454660e+00
2.150000e+00	2.200000e+00	4.885304e+02	4.270919e+00	4.270919e+00
2.200000e+00	2.250000e+00	4.363692e+02	4.036478e+00	4.036478e+00
2.250000e+00	2.300000e+00	4.048932e+02	3.888175e+00	3.888175e+00
2.300000e+00	2.350000e+00	3.705424e+02	3.719584e+00	3.719584e+00
2.350000e+00	2.400000e+00	3.424642e+02	3.575881e+00	3.575881e+00
2.400000e+00	2.450000e+00	3.121456e+02	3.413927e+00	3.413927e+00
2.450000e+00	2.500000e+00	2.842916e+02	3.258048e+00	3.258048e+00
2.500000e+00	2.550000e+00	2.745464e+02	3.201720e+00	3.201720e+00
2.550000e+00	2.600000e+00	2.495672e+02	3.052596e+00	3.052596e+00
2.600000e+00	2.650000e+00	2.364616e+02	2.971363e+00	2.971363e+00
2.650000e+00	2.700000e+00	2.256708e+02	2.902775e+00	2.902775e+00
2.700000e+00	2.750000e+00	2.085700e+02	2.790625e+00	2.790625e+00
2.750000e+00	2.800000e+00	2.007290e+02	2.737668e+00	2.737668e+00
2.800000e+00	2.850000e+00	1.893410e+02	2.658875e+00	2.658875e+00
2.850000e+00	2.900000e+00	1.820228e+02	2.606984e+00	2.606984e+00
2.900000e+00	2.950000e+00	1.734350e+02	2.544743e+00	2.544743e+00
2.950000e+00	3.000000e+00	1.698132e+02	2.518033e+00	2.518033e+00
3.000000e+00	3.050000e+00	1.717548e+02	2.532386e+00	2.532386e+00
3.050000e+00	3.100000e+00	1.689918e+02	2.511935e+00	2.511935e+00
3.100000e+00	3.150000e+00	1.591719e+02	2.437860e+00	2.437860e+00
3.150000e+00	3.200000e+00	1.263518e+02	2.172032e+00	2.172032e+00
3.200000e+00	3.250000e+00	9.980448e+01	1.930414e+00	1.930414e+00
3.250000e+00	3.300000e+00	8.684818e+01	1.800760e+00	1.800760e+00
3.300000e+00	3.350000e+00	7.430262e+01	1.665626e+00	1.665626e+00
3.350000e+00	3.400000e+00	6.298920e+01	1.533588e+00	1.533588e+00
3.400000e+00	3.450000e+00	5.630570e+01	1.449946e+00	1.449946e+00
3.450000e+00	3.500000e+00	4.678452e+01	1.321681e+00	1.321681e+00
3.500000e+00	3.550000e+00	3.823412e+01	1.194816e+00	1.194816e+00
3.550000e+00	3.600000e+00	3.730066e+01	1.180141e+00	1.180141e+00
3.600000e+00	3.650000e+00	3.326816e+01	1.114525e+00	1.114525e+00
3.650000e+00	3.700000e+00	2.856358e+01	1.032718e+00	1.032718e+00
3.700000e+00	3.750000e+00	2.580056e+01	9.814995e-01	9.814995e-01
3.750000e+00	3.800000e+00	2.341092e+01	9.349424e-01	9.349424e-01
3.800000e+00	3.850000e+00	2.120798e+01	8.898672e-01	8.898672e-01
3.850000e+00	3.900000e+00	1.952777e+01	8.538899e-01	8.538899e-01
3.900000e+00	3.950000e+00	1.568196e+01	7.652014e-01	7.652014e-01
3.950000e+00	4.000000e+00	1.616735e+01	7.769535e-01	7.769535e-01
4.000000e+00	4.050000e+00	1.329233e+01	7.044919e-01	7.044919e-01
4.050000e+00	4.100000e+00	1.265758e+01	6.874655e-01	6.874655e-01
4.100000e+00	4.150000e+00	1.116406e+01	6.456343e-01	6.456343e-01
4.150000e+00	4.200000e+00	1.131341e+01	6.499388e-01	6.499388e-01
4.200000e+00	4.250000e+00	9.857232e+00	6.066707e-01	6.066707e-01
4.250000e+00	4.300000e+00	8.774430e+00	5.723807e-01	5.723807e-01
4.300000e+00	4.350000e+00	7.542276e+00	5.306727e-01	5.306727e-01
4.350000e+00	4.400000e+00	6.683502e+00	4.995484e-01	4.995484e-01
4.400000e+00	4.450000e+00	5.675376e+00	4.603338e-01	4.603338e-01
4.450000e+00	4.500000e+00	5.638038e+00	4.588170e-01	4.588170e-01
4.500000e+00	4.550000e+00	5.003292e+00	4.322186e-01	4.322186e-01
4.550000e+00	4.600000e+00	4.779264e+00	4.224312e-01	4.224312e-01
4.600000e+00	4.650000e+00	4.555236e+00	4.124117e-01	4.124117e-01
4.650000e+00	4.700000e+00	3.920490e+00	3.826006e-01	3.826006e-01
4.700000e+00	4.750000e+00	3.659124e+00	3.696273e-01	3.696273e-01
4.750000e+00	4.800000e+00	3.845814e+00	3.789393e-01	3.789393e-01
4.800000e+00	4.850000e+00	2.875026e+00	3.276396e-01	3.276396e-01
4.850000e+00	4.900000e+00	2.725674e+00	3.190160e-01	3.190160e-01
4.900000e+00	4.950000e+00	2.240280e+00	2.892189e-01	2.892189e-01
4.950000e+00	5.000000e+00	2.277618e+00	2.916191e-01	2.916191e-01
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=8.29400000000001941e-02
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	4.032542e+03	8.178741e+01	8.178741e+01
5.000000e-02	1.000000e-01	1.524271e+04	1.590114e+02	1.590114e+02
1.000000e-01	1.500000e-01	2.652090e+04	2.097448e+02	2.097448e+02
1.500000e-01	2.000000e-01	3.646540e+04	2.459447e+02	2.459447e+02
2.000000e-01	2.500000e-01	4.387692e+04	2.697833e+02	2.697833e+02
2.500000e-01	3.000000e-01	5.159366e+04	2.925467e+02	2.925467e+02
3.000000e-01	3.500000e-01	5.755704e+04	3.089913e+02	3.089913e+02
3.500000e-01	4.000000e-01	6.223984e+04	3.213152e+02	3.213152e+02
4.000000e-01	4.500000e-01	6.688116e+04	3.330803e+02	3.330803e+02
4.500000e-01	5.000000e-01	6.988192e+04	3.404704e+02	3.404704e+02
5.000000e-01	5.500000e-01	7.236680e+04	3.464709e+02	3.464709e+02
5.500000e-01	6.000000e-01	7.593820e+04	3.549173e+02	3.549173e+02
6.000000e-01	6.500000e-01	7.703302e+04	3.574666e+02	3.574666e+02
6.500000e-01	7.000000e-01	7.847782e+04	3.608033e+02	3.608033e+02
7.000000e-01	7.500000e-01	7.882950e+04	3.616108e+02	3.616108e+02
7.500000e-01	8.000000e-01	7.855414e+04	3.609787e+02	3.609787e+02
8.000000e-01	8.500000e-01	7.773468e+04	3.590909e+02	3.590909e+02
8.500000e-01	9.000000e-01	7.696832e+04	3.573164e+02	3.573164e+02
9.000000e-01	9.500000e-01	7.427940e+04	3.510195e+02	3.510195e+02
9.500000e-01	1.000000e+00	7.188410e+04	3.453134e+02	3.453134e+02
1.000000e+00	1.050000e+00	6.923500e+04	3.388908e+02	3.388908e+02
1.050000e+00	1.100000e+00	6.591740e+04	3.306717e+02	3.306717e+02
1.100000e+00	1.150000e+00	6.333630e+04	3.241331e+02	3.241331e+02
1.150000e+00	1.200000e+00	6.050474e+04	3.168047e+02	3.168047e+02
1.200000e+00	1.250000e+00	5.794022e+04	3.100181e+02	3.100181e+02
1.250000e+00	1.300000e+00	5.497760e+04	3.019881e+02	3.019881e+02
1.300000e+00	1.350000e+00	5.230694e+04	2.945620e+02	2.945620e+02
1.350000e+00	1.400000e+00	4.977562e+04	2.873461e+02	2.873461e+02
1.400000e+00	1.450000e+00	4.719452e+04	2.797969e+02	2.797969e+02
1.450000e+00	1.500000e+00	4.456200e+04	2.718813e+02	2.718813e+02
1.500000e+00	1.550000e+00	4.220484e+04	2.645929e+02	2.645929e+02
1.550000e+00	1.600000e+00	4.025908e+04	2.584217e+02	2.584217e+02
1.600000e+00	1.650000e+00	3.791188e+04	2.507752e+02	2.507752e+02
1.650000e+00	1.700000e+00	3.485304e+04	2.404459e+02	2.404459e+02
1.700000e+00	1.750000e+00	3.285752e+04	2.334610e+02	2.334610e+02
1.750000e+00	1.800000e+00	3.058330e+04	2.252367e+02	2.252367e+02
1.800000e+00	1.850000e+00	2.777660e+04	2.146528e+02	2.146528e+02
1.850000e+00	1.900000e+00	2.575618e+04	2.066987e+02	2.066987e+02
1.900000e+00	1.950000e+00	2.361136e+04	1.979053e+02	1.979053e+02
1.950000e+00	2.000000e+00	2.134378e+04	1.881623e+02	1.881623e+02
2.000000e+00	2.050000e+00	1.978285e+04	1.811513e+02	1.811513e+02
2.050000e+00	2.100000e+00	1.824846e+04	1.739843e+02	1.739843e+02
2.100000e+00	2.150000e+00	1.673066e+04	1.665918e+02	1.665918e+02
2.150000e+00	2.200000e+00	1.550646e+04	1.603812e+02	1.603812e+02
2.200000e+00	2.250000e+00	1.458251e+04	1.555296e+02	1.555296e+02
2.250000e+00	2.300000e+00	1.342799e+04	1.492459e+02	1.492459e+02
2.300000e+00	2.350000e+00	1.241114e+04	1.434838e+02	1.434838e+02
2.350000e+00	2.400000e+00	1.172606e+04	1.394675e+02	1.394675e+02
2.400000e+00	2.450000e+00	1.076561e+04	1.336338e+02	1.336338e+02
2.450000e+00	2.500000e+00	1.019664e+04	1.300546e+02	1.300546e+02
2.500000e+00	2.550000e+00	9.738814e+03	1.271013e+02	1.271013e+02
2.550000e+00	2.600000e+00	8.944250e+03	1.218061e+02	1.218061e+02
2.600000e+00	2.650000e+00	8.362010e+03	1.177748e+02	1.177748e+02
2.650000e+00	2.700000e+00	8.073380e+03	1.157243e+02	1.157243e+02
2.700000e+00	2.750000e+00	7.912476e+03	1.145653e+02	1.145653e+02
2.750000e+00	2.800000e+00	7.507728e+03	1.115967e+02	1.115967e+02
2.800000e+00	2.850000e+00	7.652044e+03	1.126642e+02	1.126642e+02
2.850000e+00	2.900000e+00	7.313650e+03	1.101448e+02	1.101448e+02
2.900000e+00	2.950000e+00	7.147770e+03	1.088886e+02	1.088886e+02
2.950000e+00	3.000000e+00	7.104640e+03	1.085596e+02	1.085596e+02
3.000000e+00	3.050000e+00	7.194216e+03	1.092418e+02	1.092418e+02
3.050000e+00	3.100000e+00	7.172652e+03	1.090779e+02	1.090779e+02
3.100000e+00	3.150000e+00	7.341848e+03	1.103570e+02	1.103570e+02
3.150000e+00	3.200000e+00	5.547028e+03	9.592397e+01	9.592397e+01
3.200000e+00	3.250000e+00	4.133730e+03	8.280720e+01	8.280720e+01
3.250000e+00	3.300000e+00	3.398882e+03	7.508704e+01	7.508704e+01
3.300000e+00	3.350000e+00	3.030628e+03	7.090278e+01	7.090278e+01
3.350000e+00	3.400000e+00	2.597680e+03	6.564322e+01	6.564322e+01
3.400000e+00	3.450000e+00	2.204546e+03	6.047230e+01	6.047230e+01
3.450000e+00	3.500000e+00	1.847903e+03	5.536517e+01	5.536517e+01
3.500000e+00	3.550000e+00	1.864491e+03	5.561311e+01	5.561311e+01
3.550000e+00	3.600000e+00	1.507849e+03	5.001220e+01	5.001220e+01
3.600000e+00	3.650000e+00	1.398368e+03	4.816237e+01	4.816237e+01
3.650000e+00	3.700000e+00	1.250735e+03	4.554909e+01	4.554909e+01
3.700000e+00	3.750000e+00	1.121349e+03	4.312880e+01	4.312880e+01
3.750000e+00	3.800000e+00	1.033432e+03	4.140359e+01	4.140359e+01
3.800000e+00	3.850000e+00	8.841404e+02	3.829637e+01	3.829637e+01
3.850000e+00	3.900000e+00	8.128120e+02	3.671910e+01	3.671910e+01
3.900000e+00	3.950000e+00	7.414836e+02	3.507097e+01	3.507097e+01
3.950000e+00	4.000000e+00	6.203912e+02	3.207966e+01	3.207966e+01
4.000000e+00	4.050000e+00	6.585436e+02	3.305135e+01	3.305135e+01
4.050000e+00	4.100000e+00	5.639920e+02	3.058676e+01	3.058676e+01
4.100000e+00	4.150000e+00	4.760756e+02	2.810185e+01	2.810185e+01
4.150000e+00	4.200000e+00	4.893460e+02	2.849083e+01	2.849083e+01
4.200000e+00	4.250000e+00	3.881592e+02	2.537476e+01	2.537476e+01
4.250000e+00	4.300000e+00	3.765476e+02	2.499234e+01	2.499234e+01
4.300000e+00	4.350000e+00	3.583008e+02	2.437928e+01	2.437928e+01
4.350000e+00	4.400000e+00	2.902900e+02	2.194386e+01	2.194386e+01
4.400000e+00	4.450000e+00	3.201484e+02	2.304478e+01	2.304478e+01
4.450000e+00	4.500000e+00	2.770196e+02	2.143642e+01	2.143642e+01
4.500000e+00	4.550000e+00	2.255968e+02	1.934477e+01	1.934477e+01
4.550000e+00	4.600000e+00	2.106676e+02	1.869373e+01	1.869373e+01
4.600000e+00	4.650000e+00	2.106676e+02	1.869373e+01	1.869373e+01
4.650000e+00	4.700000e+00	1.625624e+02	1.642128e+01	1.642128e+01
4.700000e+00	4.750000e+00	1.725152e+02	1.691651e+01	1.691651e+01
4.750000e+00	4.800000e+00	1.310452e+02	1.474374e+01	1.474374e+01
4.800000e+00	4.850000e+00	1.393392e+02	1.520315e+01	1.520315e+01
4.850000e+00	4.900000e+00	1.127984e+02	1.367881e+01	1.367881e+01
4.900000e+00	4.950000e+00	1.094808e+02	1.347615e+01	1.347615e+01
4.950000e+00	5.000000e+00	1.078220e+02	1.337367e+01	1.337367e+01
# END HISTO1D



==> figure/B-L-4/ddzp/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(q,Z')$ spectrum in $q\rightarrow qZ'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dm(q,Z')$ [fb/GeV]
XLabel=$m(q,Z')$ [GeV]
LegendXPos=0.8
XMax=250.
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_m_ij //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_m_ij
DrawOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_m_ij //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_m_ij
RatioPlotReference=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_m_ij
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_m_ij
ScaledBy=1.86690000000000011e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.269404e+00	2.910928e-02	2.910928e-02
1.500000e+01	2.000000e+01	2.838994e+01	1.029575e-01	1.029575e-01
2.000000e+01	2.500000e+01	6.526608e+01	1.561059e-01	1.561059e-01
2.500000e+01	3.000000e+01	6.773524e+01	1.590314e-01	1.590314e-01
3.000000e+01	3.500000e+01	5.340156e+01	1.412058e-01	1.412058e-01
3.500000e+01	4.000000e+01	3.895922e+01	1.206093e-01	1.206093e-01
4.000000e+01	4.500000e+01	2.800164e+01	1.022509e-01	1.022509e-01
4.500000e+01	5.000000e+01	2.021144e+01	8.687085e-02	8.687085e-02
5.000000e+01	5.500000e+01	1.470034e+01	7.408654e-02	7.408654e-02
5.500000e+01	6.000000e+01	1.104383e+01	6.421486e-02	6.421486e-02
6.000000e+01	6.500000e+01	8.486554e+00	5.629129e-02	5.629129e-02
6.500000e+01	7.000000e+01	6.478890e+00	4.918423e-02	4.918423e-02
7.000000e+01	7.500000e+01	5.145924e+00	4.383360e-02	4.383360e-02
7.500000e+01	8.000000e+01	4.024664e+00	3.876505e-02	3.876505e-02
8.000000e+01	8.500000e+01	3.236832e+00	3.476446e-02	3.476446e-02
8.500000e+01	9.000000e+01	2.517328e+00	3.065811e-02	3.065811e-02
9.000000e+01	9.500000e+01	2.065538e+00	2.777104e-02	2.777104e-02
9.500000e+01	1.000000e+02	1.682077e+00	2.506101e-02	2.506101e-02
1.000000e+02	1.050000e+02	1.398681e+00	2.285256e-02	2.285256e-02
1.050000e+02	1.100000e+02	1.184361e+00	2.102895e-02	2.102895e-02
1.100000e+02	1.150000e+02	9.360636e-01	1.869512e-02	1.869512e-02
1.150000e+02	1.200000e+02	8.262900e-01	1.756474e-02	1.756474e-02
1.200000e+02	1.250000e+02	6.825386e-01	1.596391e-02	1.596391e-02
1.250000e+02	1.300000e+02	5.985282e-01	1.494920e-02	1.494920e-02
1.300000e+02	1.350000e+02	4.850206e-01	1.345723e-02	1.345723e-02
1.350000e+02	1.400000e+02	4.099712e-01	1.237235e-02	1.237235e-02
1.400000e+02	1.450000e+02	3.666592e-01	1.170056e-02	1.170056e-02
1.450000e+02	1.500000e+02	3.229738e-01	1.098144e-02	1.098144e-02
1.500000e+02	1.550000e+02	2.639796e-01	9.927977e-03	9.927977e-03
1.550000e+02	1.600000e+02	2.356028e-01	9.379198e-03	9.379198e-03
1.600000e+02	1.650000e+02	2.001316e-01	8.644372e-03	8.644372e-03
1.650000e+02	1.700000e+02	1.922907e-01	8.473342e-03	8.473342e-03
1.700000e+02	1.750000e+02	1.807159e-01	8.214361e-03	8.214361e-03
1.750000e+02	1.800000e+02	1.400175e-01	7.230472e-03	7.230472e-03
1.800000e+02	1.850000e+02	1.291895e-01	6.945269e-03	6.945269e-03
1.850000e+02	1.900000e+02	9.782556e-02	6.043683e-03	6.043683e-03
1.900000e+02	1.950000e+02	9.819894e-02	6.055206e-03	6.055206e-03
1.950000e+02	2.000000e+02	8.102346e-02	5.500231e-03	5.500231e-03
2.000000e+02	2.050000e+02	7.542276e-02	5.306727e-03	5.306727e-03
2.050000e+02	2.100000e+02	6.944868e-02	5.092224e-03	5.092224e-03
2.100000e+02	2.150000e+02	6.160770e-02	4.796153e-03	4.796153e-03
2.150000e+02	2.200000e+02	5.862066e-02	4.678438e-03	4.678438e-03
2.200000e+02	2.250000e+02	5.264658e-02	4.433642e-03	4.433642e-03
2.250000e+02	2.300000e+02	4.667250e-02	4.174516e-03	4.174516e-03
2.300000e+02	2.350000e+02	4.592574e-02	4.140984e-03	4.140984e-03
2.350000e+02	2.400000e+02	3.584448e-02	3.658362e-03	3.658362e-03
2.400000e+02	2.450000e+02	3.509772e-02	3.620054e-03	3.620054e-03
2.450000e+02	2.500000e+02	2.763012e-02	3.211936e-03	3.211936e-03
2.500000e+02	2.550000e+02	2.725674e-02	3.190160e-03	3.190160e-03
2.550000e+02	2.600000e+02	2.613660e-02	3.123921e-03	3.123921e-03
2.600000e+02	2.650000e+02	2.875026e-02	3.276396e-03	3.276396e-03
2.650000e+02	2.700000e+02	2.165604e-02	2.843577e-03	2.843577e-03
2.700000e+02	2.750000e+02	2.128266e-02	2.818957e-03	2.818957e-03
2.750000e+02	2.800000e+02	1.941576e-02	2.692481e-03	2.692481e-03
2.800000e+02	2.850000e+02	1.904238e-02	2.666467e-03	2.666467e-03
2.850000e+02	2.900000e+02	1.754886e-02	2.559764e-03	2.559764e-03
2.900000e+02	2.950000e+02	1.717548e-02	2.532386e-03	2.532386e-03
2.950000e+02	3.000000e+02	1.568196e-02	2.419779e-03	2.419779e-03
3.000000e+02	3.050000e+02	8.961120e-03	1.829181e-03	1.829181e-03
3.050000e+02	3.100000e+02	1.493520e-02	2.361462e-03	2.361462e-03
3.100000e+02	3.150000e+02	8.961120e-03	1.829181e-03	1.829181e-03
3.150000e+02	3.200000e+02	9.334500e-03	1.866900e-03	1.866900e-03
3.200000e+02	3.250000e+02	8.587740e-03	1.790668e-03	1.790668e-03
3.250000e+02	3.300000e+02	1.045464e-02	1.975741e-03	1.975741e-03
3.300000e+02	3.350000e+02	7.094220e-03	1.627526e-03	1.627526e-03
3.350000e+02	3.400000e+02	9.707880e-03	1.903872e-03	1.903872e-03
3.400000e+02	3.450000e+02	4.853940e-03	1.346241e-03	1.346241e-03
3.450000e+02	3.500000e+02	1.008126e-02	1.940139e-03	1.940139e-03
3.500000e+02	3.550000e+02	5.974080e-03	1.493520e-03	1.493520e-03
3.550000e+02	3.600000e+02	5.974080e-03	1.493520e-03	1.493520e-03
3.600000e+02	3.650000e+02	5.600700e-03	1.446094e-03	1.446094e-03
3.650000e+02	3.700000e+02	4.853940e-03	1.346241e-03	1.346241e-03
3.700000e+02	3.750000e+02	4.107180e-03	1.238361e-03	1.238361e-03
3.750000e+02	3.800000e+02	5.974080e-03	1.493520e-03	1.493520e-03
3.800000e+02	3.850000e+02	4.107180e-03	1.238361e-03	1.238361e-03
3.850000e+02	3.900000e+02	5.227320e-03	1.397060e-03	1.397060e-03
3.900000e+02	3.950000e+02	2.240280e-03	9.145904e-04	9.145904e-04
3.950000e+02	4.000000e+02	2.987040e-03	1.056078e-03	1.056078e-03
4.000000e+02	4.050000e+02	3.733800e-03	1.180731e-03	1.180731e-03
4.050000e+02	4.100000e+02	3.733800e-03	1.180731e-03	1.180731e-03
4.100000e+02	4.150000e+02	1.866900e-03	8.349031e-04	8.349031e-04
4.150000e+02	4.200000e+02	2.613660e-03	9.878706e-04	9.878706e-04
4.200000e+02	4.250000e+02	2.987040e-03	1.056078e-03	1.056078e-03
4.250000e+02	4.300000e+02	2.613660e-03	9.878706e-04	9.878706e-04
4.300000e+02	4.350000e+02	2.613660e-03	9.878706e-04	9.878706e-04
4.350000e+02	4.400000e+02	4.480560e-03	1.293426e-03	1.293426e-03
4.400000e+02	4.450000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.450000e+02	4.500000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.500000e+02	4.550000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.550000e+02	4.600000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.600000e+02	4.650000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.650000e+02	4.700000e+02	7.467600e-04	5.280391e-04	5.280391e-04
4.700000e+02	4.750000e+02	1.120140e-03	6.467132e-04	6.467132e-04
4.750000e+02	4.800000e+02	2.240280e-03	9.145904e-04	9.145904e-04
4.800000e+02	4.850000e+02	1.493520e-03	7.467599e-04	7.467599e-04
4.850000e+02	4.900000e+02	1.866900e-03	8.349031e-04	8.349031e-04
4.900000e+02	4.950000e+02	1.120140e-03	6.467132e-04	6.467132e-04
4.950000e+02	5.000000e+02	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=8.29400000000001941e-02
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	2.165232e+02	1.895175e+00	1.895175e+00
1.500000e+01	2.000000e+01	2.951386e+03	6.996971e+00	6.996971e+00
2.000000e+01	2.500000e+01	5.296316e+03	9.373115e+00	9.373115e+00
2.500000e+01	3.000000e+01	4.396168e+03	8.539534e+00	8.539534e+00
3.000000e+01	3.500000e+01	3.099982e+03	7.170950e+00	7.170950e+00
3.500000e+01	4.000000e+01	2.140466e+03	5.958695e+00	5.958695e+00
4.000000e+01	4.500000e+01	1.474176e+03	4.945061e+00	4.945061e+00
4.500000e+01	5.000000e+01	1.023148e+03	4.119706e+00	4.119706e+00
5.000000e+01	5.500000e+01	7.264880e+02	3.471453e+00	3.471453e+00
5.500000e+01	6.000000e+01	5.313136e+02	2.968742e+00	2.968742e+00
6.000000e+01	6.500000e+01	3.847254e+02	2.526228e+00	2.526228e+00
6.500000e+01	7.000000e+01	2.866904e+02	2.180738e+00	2.180738e+00
7.000000e+01	7.500000e+01	2.173858e+02	1.898946e+00	1.898946e+00
7.500000e+01	8.000000e+01	1.683848e+02	1.671277e+00	1.671277e+00
8.000000e+01	8.500000e+01	1.314433e+02	1.476612e+00	1.476612e+00
8.500000e+01	9.000000e+01	1.010707e+02	1.294821e+00	1.294821e+00
9.000000e+01	9.500000e+01	8.018640e+01	1.153313e+00	1.153313e+00
9.500000e+01	1.000000e+02	6.404626e+01	1.030728e+00	1.030728e+00
1.000000e+02	1.050000e+02	5.313136e+01	9.387988e-01	9.387988e-01
1.050000e+02	1.100000e+02	4.397478e+01	8.540806e-01	8.540806e-01
1.100000e+02	1.150000e+02	3.534902e+01	7.657477e-01	7.657477e-01
1.150000e+02	1.200000e+02	2.946028e+01	6.990617e-01	6.990617e-01
1.200000e+02	1.250000e+02	2.544600e+01	6.496907e-01	6.496907e-01
1.250000e+02	1.300000e+02	2.187958e+01	6.024436e-01	6.024436e-01
1.300000e+02	1.350000e+02	1.786528e+01	5.443796e-01	5.443796e-01
1.350000e+02	1.400000e+02	1.532731e+01	5.042315e-01	5.042315e-01
1.400000e+02	1.450000e+02	1.265664e+01	4.582013e-01	4.582013e-01
1.450000e+02	1.500000e+02	1.144572e+01	4.357311e-01	4.357311e-01
1.500000e+02	1.550000e+02	9.040460e+00	3.872508e-01	3.872508e-01
1.550000e+02	1.600000e+02	9.040460e+00	3.872508e-01	3.872508e-01
1.600000e+02	1.650000e+02	7.414836e+00	3.507097e-01	3.507097e-01
1.650000e+02	1.700000e+02	5.921916e+00	3.134211e-01	3.134211e-01
1.700000e+02	1.750000e+02	6.120972e+00	3.186451e-01	3.186451e-01
1.750000e+02	1.800000e+02	4.910048e+00	2.853907e-01	2.853907e-01
1.800000e+02	1.850000e+02	4.462172e+00	2.720634e-01	2.720634e-01
1.850000e+02	1.900000e+02	4.147000e+00	2.622793e-01	2.622793e-01
1.900000e+02	1.950000e+02	3.483480e+00	2.403829e-01	2.403829e-01
1.950000e+02	2.000000e+02	3.616184e+00	2.449188e-01	2.449188e-01
2.000000e+02	2.050000e+02	2.985840e+00	2.225514e-01	2.225514e-01
2.050000e+02	2.100000e+02	2.587728e+00	2.071841e-01	2.071841e-01
2.100000e+02	2.150000e+02	2.305732e+00	1.955696e-01	1.955696e-01
2.150000e+02	2.200000e+02	1.973972e+00	1.809537e-01	1.809537e-01
2.200000e+02	2.250000e+02	2.173028e+00	1.898583e-01	1.898583e-01
2.250000e+02	2.300000e+02	1.360216e+00	1.502107e-01	1.502107e-01
2.300000e+02	2.350000e+02	1.426568e+00	1.538308e-01	1.538308e-01
2.350000e+02	2.400000e+02	1.443156e+00	1.547226e-01	1.547226e-01
2.400000e+02	2.450000e+02	1.327040e+00	1.483676e-01	1.483676e-01
2.450000e+02	2.500000e+02	1.177748e+00	1.397730e-01	1.397730e-01
2.500000e+02	2.550000e+02	1.144572e+00	1.377903e-01	1.377903e-01
2.550000e+02	2.600000e+02	1.177748e+00	1.397730e-01	1.397730e-01
2.600000e+02	2.650000e+02	9.123400e-01	1.230199e-01	1.230199e-01
2.650000e+02	2.700000e+02	8.625760e-01	1.196178e-01	1.196178e-01
2.700000e+02	2.750000e+02	6.137560e-01	1.009009e-01	1.009009e-01
2.750000e+02	2.800000e+02	6.303440e-01	1.022553e-01	1.022553e-01
2.800000e+02	2.850000e+02	5.142280e-01	9.235806e-02	9.235806e-02
2.850000e+02	2.900000e+02	6.469320e-01	1.035920e-01	1.035920e-01
2.900000e+02	2.950000e+02	5.971680e-01	9.952799e-02	9.952799e-02
2.950000e+02	3.000000e+02	4.810520e-01	8.932910e-02	8.932910e-02
3.000000e+02	3.050000e+02	4.478760e-01	8.619376e-02	8.619376e-02
3.050000e+02	3.100000e+02	4.147000e-01	8.294000e-02	8.294000e-02
3.100000e+02	3.150000e+02	3.649360e-01	7.780460e-02	7.780460e-02
3.150000e+02	3.200000e+02	3.317600e-01	7.418380e-02	7.418380e-02
3.200000e+02	3.250000e+02	2.654080e-01	6.635200e-02	6.635200e-02
3.250000e+02	3.300000e+02	3.815240e-01	7.955325e-02	7.955325e-02
3.300000e+02	3.350000e+02	1.990560e-01	5.746251e-02	5.746251e-02
3.350000e+02	3.400000e+02	2.322320e-01	6.206661e-02	6.206661e-02
3.400000e+02	3.450000e+02	2.654080e-01	6.635200e-02	6.635200e-02
3.450000e+02	3.500000e+02	1.990560e-01	5.746251e-02	5.746251e-02
3.500000e+02	3.550000e+02	2.819960e-01	6.839406e-02	6.839406e-02
3.550000e+02	3.600000e+02	1.658800e-01	5.245586e-02	5.245586e-02
3.600000e+02	3.650000e+02	2.488200e-01	6.424503e-02	6.424503e-02
3.650000e+02	3.700000e+02	1.824680e-01	5.501617e-02	5.501617e-02
3.700000e+02	3.750000e+02	1.990560e-01	5.746251e-02	5.746251e-02
3.750000e+02	3.800000e+02	2.156440e-01	5.980888e-02	5.980888e-02
3.800000e+02	3.850000e+02	9.952800e-02	4.063214e-02	4.063214e-02
3.850000e+02	3.900000e+02	8.294000e-02	3.709189e-02	3.709189e-02
3.900000e+02	3.950000e+02	1.824680e-01	5.501617e-02	5.501617e-02
3.950000e+02	4.000000e+02	1.161160e-01	4.388772e-02	4.388772e-02
4.000000e+02	4.050000e+02	1.161160e-01	4.388772e-02	4.388772e-02
4.050000e+02	4.100000e+02	1.161160e-01	4.388772e-02	4.388772e-02
4.100000e+02	4.150000e+02	1.492920e-01	4.976400e-02	4.976400e-02
4.150000e+02	4.200000e+02	9.952800e-02	4.063214e-02	4.063214e-02
4.200000e+02	4.250000e+02	1.824680e-01	5.501617e-02	5.501617e-02
4.250000e+02	4.300000e+02	1.327040e-01	4.691795e-02	4.691795e-02
4.300000e+02	4.350000e+02	8.294000e-02	3.709189e-02	3.709189e-02
4.350000e+02	4.400000e+02	8.294000e-02	3.709189e-02	3.709189e-02
4.400000e+02	4.450000e+02	9.952800e-02	4.063214e-02	4.063214e-02
4.450000e+02	4.500000e+02	1.161160e-01	4.388772e-02	4.388772e-02
4.500000e+02	4.550000e+02	8.294000e-02	3.709189e-02	3.709189e-02
4.550000e+02	4.600000e+02	3.317600e-02	2.345898e-02	2.345898e-02
4.600000e+02	4.650000e+02	6.635200e-02	3.317600e-02	3.317600e-02
4.650000e+02	4.700000e+02	4.976400e-02	2.873126e-02	2.873126e-02
4.700000e+02	4.750000e+02	6.635200e-02	3.317600e-02	3.317600e-02
4.750000e+02	4.800000e+02	6.635200e-02	3.317600e-02	3.317600e-02
4.800000e+02	4.850000e+02	8.294000e-02	3.709189e-02	3.709189e-02
4.850000e+02	4.900000e+02	1.161160e-01	4.388772e-02	4.388772e-02
4.900000e+02	4.950000e+02	3.317600e-02	2.345898e-02	2.345898e-02
4.950000e+02	5.000000e+02	3.317600e-02	2.345898e-02	2.345898e-02
# END HISTO1D



==> figure/B-L-4/ddzp/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $q\rightarrow qZ'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_qT //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_qT
DrawOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_qT //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_qT
RatioPlotReference=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_qT
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_qT
ScaledBy=1.86690000000000011e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.200000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+01	1.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.400000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+01	2.800000e+01	6.324125e-01	1.718030e-02	1.718030e-02
2.800000e+01	3.200000e+01	4.596775e+00	4.631878e-02	4.631878e-02
3.200000e+01	3.600000e+01	9.520257e+00	6.665840e-02	6.665840e-02
3.600000e+01	4.000000e+01	1.493520e+01	8.349031e-02	8.349031e-02
4.000000e+01	4.400000e+01	2.040148e+01	9.758013e-02	9.758013e-02
4.400000e+01	4.800000e+01	2.424450e+01	1.063744e-01	1.063744e-01
4.800000e+01	5.200000e+01	2.655617e+01	1.113303e-01	1.113303e-01
5.200000e+01	5.600000e+01	2.684930e+01	1.119430e-01	1.119430e-01
5.600000e+01	6.000000e+01	2.601665e+01	1.101936e-01	1.101936e-01
6.000000e+01	6.400000e+01	2.412781e+01	1.061181e-01	1.061181e-01
6.400000e+01	6.800000e+01	2.242987e+01	1.023161e-01	1.023161e-01
6.800000e+01	7.200000e+01	2.054663e+01	9.792663e-02	9.792663e-02
7.200000e+01	7.600000e+01	1.869887e+01	9.341965e-02	9.341965e-02
7.600000e+01	8.000000e+01	1.691458e+01	8.885075e-02	8.885075e-02
8.000000e+01	8.400000e+01	1.520543e+01	8.424225e-02	8.424225e-02
8.400000e+01	8.800000e+01	1.386547e+01	8.044478e-02	8.044478e-02
8.800000e+01	9.200000e+01	1.260764e+01	7.670920e-02	7.670920e-02
9.200000e+01	9.600000e+01	1.133255e+01	7.272678e-02	7.272678e-02
9.600000e+01	1.000000e+02	1.035803e+01	6.952949e-02	6.952949e-02
1.000000e+02	1.040000e+02	9.337300e+00	6.601478e-02	6.601478e-02
1.040000e+02	1.080000e+02	8.506063e+00	6.300788e-02	6.300788e-02
1.080000e+02	1.120000e+02	7.733632e+00	6.007895e-02	6.007895e-02
1.120000e+02	1.160000e+02	7.097955e+00	5.755686e-02	5.755686e-02
1.160000e+02	1.200000e+02	6.532750e+00	5.521773e-02	5.521773e-02
1.200000e+02	1.240000e+02	6.033820e+00	5.306727e-02	5.306727e-02
1.240000e+02	1.280000e+02	5.537693e+00	5.083876e-02	5.083876e-02
1.280000e+02	1.320000e+02	5.000025e+00	4.830773e-02	4.830773e-02
1.320000e+02	1.360000e+02	4.680318e+00	4.673779e-02	4.673779e-02
1.360000e+02	1.400000e+02	4.328407e+00	4.494637e-02	4.494637e-02
1.400000e+02	1.440000e+02	4.073110e+00	4.360071e-02	4.360071e-02
1.440000e+02	1.480000e+02	3.732867e+00	4.173993e-02	4.173993e-02
1.480000e+02	1.520000e+02	3.515372e+00	4.050571e-02	4.050571e-02
1.520000e+02	1.560000e+02	3.297880e+00	3.923267e-02	3.923267e-02
1.560000e+02	1.600000e+02	3.042112e+00	3.768064e-02	3.768064e-02
1.600000e+02	1.640000e+02	2.913765e+00	3.687719e-02	3.687719e-02
1.640000e+02	1.680000e+02	2.612260e+00	3.491714e-02	3.491714e-02
1.680000e+02	1.720000e+02	2.439572e+00	3.374328e-02	3.374328e-02
1.720000e+02	1.760000e+02	2.336425e+00	3.302224e-02	3.302224e-02
1.760000e+02	1.800000e+02	2.168871e+00	3.181613e-02	3.181613e-02
1.800000e+02	1.840000e+02	2.055457e+00	3.097310e-02	3.097310e-02
1.840000e+02	1.880000e+02	2.003184e+00	3.057672e-02	3.057672e-02
1.880000e+02	1.920000e+02	1.826762e+00	2.919924e-02	2.919924e-02
1.920000e+02	1.960000e+02	1.727816e+00	2.839745e-02	2.839745e-02
1.960000e+02	2.000000e+02	1.678810e+00	2.799183e-02	2.799183e-02
2.000000e+02	2.040000e+02	1.578464e+00	2.714238e-02	2.714238e-02
2.040000e+02	2.080000e+02	1.470651e+00	2.619903e-02	2.619903e-02
2.080000e+02	2.120000e+02	1.427712e+00	2.581373e-02	2.581373e-02
2.120000e+02	2.160000e+02	1.395508e+00	2.552094e-02	2.552094e-02
2.160000e+02	2.200000e+02	1.277426e+00	2.441735e-02	2.441735e-02
2.200000e+02	2.240000e+02	1.157945e+00	2.324740e-02	2.324740e-02
2.240000e+02	2.280000e+02	1.122007e+00	2.288381e-02	2.288381e-02
2.280000e+02	2.320000e+02	1.098204e+00	2.263977e-02	2.263977e-02
2.320000e+02	2.360000e+02	1.001125e+00	2.161597e-02	2.161597e-02
2.360000e+02	2.400000e+02	9.567862e-01	2.113187e-02	2.113187e-02
2.400000e+02	2.440000e+02	9.689210e-01	2.126546e-02	2.126546e-02
2.440000e+02	2.480000e+02	8.830438e-01	2.030120e-02	2.030120e-02
2.480000e+02	2.520000e+02	8.550402e-01	1.997670e-02	1.997670e-02
2.520000e+02	2.560000e+02	8.116347e-01	1.946305e-02	1.946305e-02
2.560000e+02	2.600000e+02	7.621620e-01	1.886054e-02	1.886054e-02
2.600000e+02	2.640000e+02	7.341585e-01	1.851081e-02	1.851081e-02
2.640000e+02	2.680000e+02	7.089553e-01	1.819030e-02	1.819030e-02
2.680000e+02	2.720000e+02	7.052215e-01	1.814234e-02	1.814234e-02
2.720000e+02	2.760000e+02	6.580822e-01	1.752551e-02	1.752551e-02
2.760000e+02	2.800000e+02	6.352127e-01	1.721830e-02	1.721830e-02
2.800000e+02	2.840000e+02	5.908737e-01	1.660649e-02	1.660649e-02
2.840000e+02	2.880000e+02	5.628703e-01	1.620820e-02	1.620820e-02
2.880000e+02	2.920000e+02	5.554027e-01	1.610032e-02	1.610032e-02
2.920000e+02	2.960000e+02	5.063967e-01	1.537361e-02	1.537361e-02
2.960000e+02	3.000000e+02	5.203985e-01	1.558470e-02	1.558470e-02
3.000000e+02	3.040000e+02	5.124640e-01	1.546544e-02	1.546544e-02
3.040000e+02	3.080000e+02	5.021960e-01	1.530972e-02	1.530972e-02
3.080000e+02	3.120000e+02	4.307873e-01	1.417953e-02	1.417953e-02
3.120000e+02	3.160000e+02	4.135182e-01	1.389242e-02	1.389242e-02
3.160000e+02	3.200000e+02	4.046505e-01	1.374265e-02	1.374265e-02
3.200000e+02	3.240000e+02	4.121183e-01	1.386888e-02	1.386888e-02
3.240000e+02	3.280000e+02	4.191190e-01	1.398618e-02	1.398618e-02
3.280000e+02	3.320000e+02	3.673125e-01	1.309328e-02	1.309328e-02
3.320000e+02	3.360000e+02	3.603117e-01	1.296790e-02	1.296790e-02
3.360000e+02	3.400000e+02	3.710465e-01	1.315966e-02	1.315966e-02
3.400000e+02	3.440000e+02	3.374422e-01	1.254961e-02	1.254961e-02
3.440000e+02	3.480000e+02	3.229738e-01	1.227762e-02	1.227762e-02
3.480000e+02	3.520000e+02	3.201733e-01	1.222428e-02	1.222428e-02
3.520000e+02	3.560000e+02	3.201733e-01	1.222428e-02	1.222428e-02
3.560000e+02	3.600000e+02	3.201733e-01	1.222428e-02	1.222428e-02
3.600000e+02	3.640000e+02	2.949702e-01	1.173328e-02	1.173328e-02
3.640000e+02	3.680000e+02	2.940368e-01	1.171470e-02	1.171470e-02
3.680000e+02	3.720000e+02	2.809685e-01	1.145142e-02	1.145142e-02
3.720000e+02	3.760000e+02	2.683670e-01	1.119167e-02	1.119167e-02
3.760000e+02	3.800000e+02	2.627662e-01	1.107427e-02	1.107427e-02
3.800000e+02	3.840000e+02	2.650998e-01	1.112334e-02	1.112334e-02
3.840000e+02	3.880000e+02	2.482977e-01	1.076507e-02	1.076507e-02
3.880000e+02	3.920000e+02	2.380298e-01	1.054013e-02	1.054013e-02
3.920000e+02	3.960000e+02	2.179606e-01	1.008601e-02	1.008601e-02
3.960000e+02	4.000000e+02	2.328958e-01	1.042585e-02	1.042585e-02
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_qT
Scale=0.01
ScaledBy=8.29400000000001941e-02
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	4.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+00	8.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
8.000000e+00	1.200000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+01	1.600000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.600000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.400000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+01	2.800000e+01	5.364145e+01	1.054635e+00	1.054635e+00
2.800000e+01	3.200000e+01	4.612708e+02	3.092644e+00	3.092644e+00
3.200000e+01	3.600000e+01	1.033681e+03	4.629620e+00	4.629620e+00
3.600000e+01	4.000000e+01	1.566032e+03	5.698392e+00	5.698392e+00
4.000000e+01	4.400000e+01	1.950106e+03	6.358887e+00	6.358887e+00
4.400000e+01	4.800000e+01	2.103835e+03	6.604773e+00	6.604773e+00
4.800000e+01	5.200000e+01	2.091892e+03	6.585999e+00	6.585999e+00
5.200000e+01	5.600000e+01	1.959665e+03	6.374453e+00	6.374453e+00
5.600000e+01	6.000000e+01	1.774024e+03	6.065014e+00	6.065014e+00
6.000000e+01	6.400000e+01	1.589130e+03	5.740263e+00	5.740263e+00
6.400000e+01	6.800000e+01	1.398514e+03	5.384996e+00	5.384996e+00
6.800000e+01	7.200000e+01	1.232343e+03	5.054962e+00	5.054962e+00
7.200000e+01	7.600000e+01	1.070216e+03	4.710726e+00	4.710726e+00
7.600000e+01	8.000000e+01	9.469467e+02	4.431133e+00	4.431133e+00
8.000000e+01	8.400000e+01	8.394357e+02	4.172014e+00	4.172014e+00
8.400000e+01	8.800000e+01	7.412347e+02	3.920396e+00	3.920396e+00
8.800000e+01	9.200000e+01	6.577558e+02	3.693042e+00	3.693042e+00
9.200000e+01	9.600000e+01	5.873602e+02	3.489831e+00	3.489831e+00
9.600000e+01	1.000000e+02	5.217962e+02	3.289292e+00	3.289292e+00
1.000000e+02	1.040000e+02	4.715347e+02	3.126862e+00	3.126862e+00
1.040000e+02	1.080000e+02	4.225170e+02	2.959881e+00	2.959881e+00
1.080000e+02	1.120000e+02	3.855465e+02	2.827420e+00	2.827420e+00
1.120000e+02	1.160000e+02	3.487005e+02	2.688923e+00	2.688923e+00
1.160000e+02	1.200000e+02	3.178467e+02	2.567208e+00	2.567208e+00
1.200000e+02	1.240000e+02	2.931100e+02	2.465286e+00	2.465286e+00
1.240000e+02	1.280000e+02	2.640395e+02	2.339842e+00	2.339842e+00
1.280000e+02	1.320000e+02	2.448182e+02	2.253066e+00	2.253066e+00
1.320000e+02	1.360000e+02	2.224451e+02	2.147650e+00	2.147650e+00
1.360000e+02	1.400000e+02	2.069560e+02	2.071529e+00	2.071529e+00
1.400000e+02	1.440000e+02	1.881286e+02	1.975056e+00	1.975056e+00
1.440000e+02	1.480000e+02	1.755218e+02	1.907733e+00	1.907733e+00
1.480000e+02	1.520000e+02	1.632052e+02	1.839581e+00	1.839581e+00
1.520000e+02	1.560000e+02	1.513655e+02	1.771599e+00	1.771599e+00
1.560000e+02	1.600000e+02	1.393185e+02	1.699638e+00	1.699638e+00
1.600000e+02	1.640000e+02	1.300292e+02	1.641997e+00	1.641997e+00
1.640000e+02	1.680000e+02	1.201593e+02	1.578450e+00	1.578450e+00
1.680000e+02	1.720000e+02	1.158050e+02	1.549586e+00	1.549586e+00
1.720000e+02	1.760000e+02	1.100614e+02	1.510670e+00	1.510670e+00
1.760000e+02	1.800000e+02	1.016637e+02	1.451894e+00	1.451894e+00
1.800000e+02	1.840000e+02	9.405395e+01	1.396499e+00	1.396499e+00
1.840000e+02	1.880000e+02	8.855917e+01	1.355092e+00	1.355092e+00
1.880000e+02	1.920000e+02	8.310587e+01	1.312707e+00	1.312707e+00
1.920000e+02	1.960000e+02	7.705125e+01	1.263985e+00	1.263985e+00
1.960000e+02	2.000000e+02	7.267618e+01	1.227575e+00	1.227575e+00
2.000000e+02	2.040000e+02	7.064415e+01	1.210292e+00	1.210292e+00
2.040000e+02	2.080000e+02	6.799008e+01	1.187339e+00	1.187339e+00
2.080000e+02	2.120000e+02	6.421630e+01	1.153917e+00	1.153917e+00
2.120000e+02	2.160000e+02	5.909475e+01	1.106946e+00	1.106946e+00
2.160000e+02	2.200000e+02	5.803728e+01	1.096997e+00	1.096997e+00
2.200000e+02	2.240000e+02	5.583935e+01	1.076025e+00	1.076025e+00
2.240000e+02	2.280000e+02	5.156795e+01	1.034051e+00	1.034051e+00
2.280000e+02	2.320000e+02	5.059340e+01	1.024234e+00	1.024234e+00
2.320000e+02	2.360000e+02	4.750388e+01	9.924682e-01	9.924682e-01
2.360000e+02	2.400000e+02	4.348130e+01	9.495180e-01	9.495180e-01
2.400000e+02	2.440000e+02	4.223720e+01	9.358355e-01	9.358355e-01
2.440000e+02	2.480000e+02	4.012223e+01	9.121044e-01	9.121044e-01
2.480000e+02	2.520000e+02	3.950017e+01	9.050062e-01	9.050062e-01
2.520000e+02	2.560000e+02	3.690830e+01	8.748107e-01	8.748107e-01
2.560000e+02	2.600000e+02	3.518730e+01	8.541714e-01	8.541714e-01
2.600000e+02	2.640000e+02	3.356997e+01	8.343100e-01	8.343100e-01
2.640000e+02	2.680000e+02	3.247100e+01	8.205402e-01	8.205402e-01
2.680000e+02	2.720000e+02	3.298938e+01	8.270641e-01	8.270641e-01
2.720000e+02	2.760000e+02	3.104030e+01	8.022597e-01	8.022597e-01
2.760000e+02	2.800000e+02	2.822032e+01	7.649501e-01	7.649501e-01
2.800000e+02	2.840000e+02	2.813740e+01	7.638252e-01	7.638252e-01
2.840000e+02	2.880000e+02	2.585655e+01	7.322127e-01	7.322127e-01
2.880000e+02	2.920000e+02	2.529670e+01	7.242424e-01	7.242424e-01
2.920000e+02	2.960000e+02	2.386598e+01	7.034637e-01	7.034637e-01
2.960000e+02	3.000000e+02	2.376231e+01	7.019341e-01	7.019341e-01
3.000000e+02	3.040000e+02	2.255968e+01	6.839407e-01	6.839407e-01
3.040000e+02	3.080000e+02	2.135705e+01	6.654611e-01	6.654611e-01
3.080000e+02	3.120000e+02	2.158514e+01	6.690050e-01	6.690050e-01
3.120000e+02	3.160000e+02	2.021663e+01	6.474501e-01	6.474501e-01
3.160000e+02	3.200000e+02	1.913840e+01	6.299483e-01	6.299483e-01
3.200000e+02	3.240000e+02	1.826753e+01	6.154489e-01	6.154489e-01
3.240000e+02	3.280000e+02	1.785283e+01	6.084230e-01	6.084230e-01
3.280000e+02	3.320000e+02	1.764549e+01	6.048794e-01	6.048794e-01
3.320000e+02	3.360000e+02	1.760402e+01	6.041682e-01	6.041682e-01
3.360000e+02	3.400000e+02	1.698196e+01	5.933979e-01	5.933979e-01
3.400000e+02	3.440000e+02	1.534390e+01	5.640530e-01	5.640530e-01
3.440000e+02	3.480000e+02	1.544758e+01	5.659553e-01	5.659553e-01
3.480000e+02	3.520000e+02	1.526096e+01	5.625264e-01	5.625264e-01
3.520000e+02	3.560000e+02	1.461818e+01	5.505523e-01	5.505523e-01
3.560000e+02	3.600000e+02	1.497067e+01	5.571506e-01	5.571506e-01
3.600000e+02	3.640000e+02	1.356069e+01	5.302650e-01	5.302650e-01
3.640000e+02	3.680000e+02	1.316672e+01	5.225056e-01	5.225056e-01
3.680000e+02	3.720000e+02	1.329114e+01	5.249683e-01	5.249683e-01
3.720000e+02	3.760000e+02	1.190189e+01	4.967753e-01	4.967753e-01
3.760000e+02	3.800000e+02	1.171528e+01	4.928653e-01	4.928653e-01
3.800000e+02	3.840000e+02	1.109323e+01	4.796019e-01	4.796019e-01
3.840000e+02	3.880000e+02	1.103102e+01	4.782554e-01	4.782554e-01
3.880000e+02	3.920000e+02	1.069926e+01	4.710086e-01	4.710086e-01
3.920000e+02	3.960000e+02	1.101028e+01	4.778057e-01	4.778057e-01
3.960000e+02	4.000000e+02	1.078220e+01	4.728308e-01	4.728308e-01
# END HISTO1D



==> figure/B-L-4/ddzp/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $q\rightarrow qZ'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
LegendYPos=0.2
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_z //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_z
DrawOnly=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_z //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_z
RatioPlotReference=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_z
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/FO.yoda/RAnalysis/h_z
ScaledBy=1.86690000000000011e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	2.016252e+01	1.940139e+00	1.940139e+00
1.000000e-02	2.000000e-02	3.621786e+01	2.600291e+00	2.600291e+00
2.000000e-02	3.000000e-02	5.918073e+01	3.323921e+00	3.323921e+00
3.000000e-02	4.000000e-02	7.915656e+01	3.844183e+00	3.844183e+00
4.000000e-02	5.000000e-02	1.008126e+02	4.338283e+00	4.338283e+00
5.000000e-02	6.000000e-02	1.263891e+02	4.857529e+00	4.857529e+00
6.000000e-02	7.000000e-02	1.443114e+02	5.190519e+00	5.190519e+00
7.000000e-02	8.000000e-02	1.633538e+02	5.522365e+00	5.522365e+00
8.000000e-02	9.000000e-02	1.784756e+02	5.772315e+00	5.772315e+00
9.000000e-02	1.000000e-01	1.949044e+02	6.032138e+00	6.032138e+00
1.000000e-01	1.100000e-01	2.160003e+02	6.350205e+00	6.350205e+00
1.100000e-01	1.200000e-01	2.329891e+02	6.595206e+00	6.595206e+00
1.200000e-01	1.300000e-01	2.561387e+02	6.915094e+00	6.915094e+00
1.300000e-01	1.400000e-01	2.742476e+02	7.155368e+00	7.155368e+00
1.400000e-01	1.500000e-01	2.957170e+02	7.430168e+00	7.430168e+00
1.500000e-01	1.600000e-01	3.392157e+02	7.957900e+00	7.957900e+00
1.600000e-01	1.700000e-01	3.640455e+02	8.244007e+00	8.244007e+00
1.700000e-01	1.800000e-01	3.718865e+02	8.332316e+00	8.332316e+00
1.800000e-01	1.900000e-01	4.219194e+02	8.875141e+00	8.875141e+00
1.900000e-01	2.000000e-01	4.486161e+02	9.151619e+00	9.151619e+00
2.000000e-01	2.100000e-01	4.592574e+02	9.259523e+00	9.259523e+00
2.100000e-01	2.200000e-01	4.857674e+02	9.523020e+00	9.523020e+00
2.200000e-01	2.300000e-01	5.251590e+02	9.901612e+00	9.901612e+00
2.300000e-01	2.400000e-01	5.595099e+02	1.022032e+01	1.022032e+01
2.400000e-01	2.500000e-01	6.114098e+02	1.068382e+01	1.068382e+01
2.500000e-01	2.600000e-01	6.397866e+02	1.092894e+01	1.092894e+01
2.600000e-01	2.700000e-01	6.931800e+02	1.137584e+01	1.137584e+01
2.700000e-01	2.800000e-01	6.943001e+02	1.138503e+01	1.138503e+01
2.800000e-01	2.900000e-01	7.728966e+02	1.201216e+01	1.201216e+01
2.900000e-01	3.000000e-01	8.122882e+02	1.231447e+01	1.231447e+01
3.000000e-01	3.100000e-01	8.365579e+02	1.249708e+01	1.249708e+01
3.100000e-01	3.200000e-01	8.819236e+02	1.283146e+01	1.283146e+01
3.200000e-01	3.300000e-01	9.263558e+02	1.315072e+01	1.315072e+01
3.300000e-01	3.400000e-01	1.021381e+03	1.380875e+01	1.380875e+01
3.400000e-01	3.500000e-01	1.052185e+03	1.401543e+01	1.401543e+01
3.500000e-01	3.600000e-01	1.082242e+03	1.421421e+01	1.421421e+01
3.600000e-01	3.700000e-01	1.170173e+03	1.478038e+01	1.478038e+01
3.700000e-01	3.800000e-01	1.204337e+03	1.499459e+01	1.499459e+01
3.800000e-01	3.900000e-01	1.271919e+03	1.540956e+01	1.540956e+01
3.900000e-01	4.000000e-01	1.335767e+03	1.579159e+01	1.579159e+01
4.000000e-01	4.100000e-01	1.384493e+03	1.607703e+01	1.607703e+01
4.100000e-01	4.200000e-01	1.436953e+03	1.637879e+01	1.637879e+01
4.200000e-01	4.300000e-01	1.531418e+03	1.690859e+01	1.690859e+01
4.300000e-01	4.400000e-01	1.589665e+03	1.722715e+01	1.722715e+01
4.400000e-01	4.500000e-01	1.610761e+03	1.734108e+01	1.734108e+01
4.500000e-01	4.600000e-01	1.718108e+03	1.790960e+01	1.790960e+01
4.600000e-01	4.700000e-01	1.793344e+03	1.829752e+01	1.829752e+01
4.700000e-01	4.800000e-01	1.858499e+03	1.862695e+01	1.862695e+01
4.800000e-01	4.900000e-01	1.936722e+03	1.901490e+01	1.901490e+01
4.900000e-01	5.000000e-01	1.999263e+03	1.931948e+01	1.931948e+01
5.000000e-01	5.100000e-01	2.110157e+03	1.984805e+01	1.984805e+01
5.100000e-01	5.200000e-01	2.176432e+03	2.015733e+01	2.015733e+01
5.200000e-01	5.300000e-01	2.234679e+03	2.042529e+01	2.042529e+01
5.300000e-01	5.400000e-01	2.291806e+03	2.068471e+01	2.068471e+01
5.400000e-01	5.500000e-01	2.409048e+03	2.120719e+01	2.120719e+01
5.500000e-01	5.600000e-01	2.505940e+03	2.162947e+01	2.162947e+01
5.600000e-01	5.700000e-01	2.562694e+03	2.187303e+01	2.187303e+01
5.700000e-01	5.800000e-01	2.633636e+03	2.217371e+01	2.217371e+01
5.800000e-01	5.900000e-01	2.730901e+03	2.257946e+01	2.257946e+01
5.900000e-01	6.000000e-01	2.763012e+03	2.271182e+01	2.271182e+01
6.000000e-01	6.100000e-01	2.862331e+03	2.311641e+01	2.311641e+01
6.100000e-01	6.200000e-01	2.966317e+03	2.353257e+01	2.353257e+01
6.200000e-01	6.300000e-01	3.014110e+03	2.372139e+01	2.372139e+01
6.300000e-01	6.400000e-01	3.091026e+03	2.402215e+01	2.402215e+01
6.400000e-01	6.500000e-01	3.198560e+03	2.443643e+01	2.443643e+01
6.500000e-01	6.600000e-01	3.254193e+03	2.464803e+01	2.464803e+01
6.600000e-01	6.700000e-01	3.348285e+03	2.500183e+01	2.500183e+01
6.700000e-01	6.800000e-01	3.402985e+03	2.520522e+01	2.520522e+01
6.800000e-01	6.900000e-01	3.499317e+03	2.555949e+01	2.555949e+01
6.900000e-01	7.000000e-01	3.489609e+03	2.552401e+01	2.552401e+01
7.000000e-01	7.100000e-01	3.593036e+03	2.589949e+01	2.589949e+01
7.100000e-01	7.200000e-01	3.650350e+03	2.610524e+01	2.610524e+01
7.200000e-01	7.300000e-01	3.700756e+03	2.628486e+01	2.628486e+01
7.300000e-01	7.400000e-01	3.761243e+03	2.649880e+01	2.649880e+01
7.400000e-01	7.500000e-01	3.765537e+03	2.651392e+01	2.651392e+01
7.500000e-01	7.600000e-01	3.845254e+03	2.679311e+01	2.679311e+01
7.600000e-01	7.700000e-01	3.819117e+03	2.670189e+01	2.670189e+01
7.700000e-01	7.800000e-01	3.828639e+03	2.673515e+01	2.673515e+01
7.800000e-01	7.900000e-01	3.840587e+03	2.677684e+01	2.677684e+01
7.900000e-01	8.000000e-01	3.788500e+03	2.659464e+01	2.659464e+01
8.000000e-01	8.100000e-01	3.814637e+03	2.668622e+01	2.668622e+01
8.100000e-01	8.200000e-01	3.766844e+03	2.651852e+01	2.651852e+01
8.200000e-01	8.300000e-01	3.717931e+03	2.634579e+01	2.634579e+01
8.300000e-01	8.400000e-01	3.690301e+03	2.624771e+01	2.624771e+01
8.400000e-01	8.500000e-01	3.603117e+03	2.593580e+01	2.593580e+01
8.500000e-01	8.600000e-01	3.529748e+03	2.567038e+01	2.567038e+01
8.600000e-01	8.700000e-01	3.412133e+03	2.523908e+01	2.523908e+01
8.700000e-01	8.800000e-01	3.356500e+03	2.503248e+01	2.503248e+01
8.800000e-01	8.900000e-01	3.284437e+03	2.476230e+01	2.476230e+01
8.900000e-01	9.000000e-01	3.127618e+03	2.416392e+01	2.416392e+01
9.000000e-01	9.100000e-01	2.953436e+03	2.348142e+01	2.348142e+01
9.100000e-01	9.200000e-01	2.782428e+03	2.279148e+01	2.279148e+01
9.200000e-01	9.300000e-01	2.624115e+03	2.213359e+01	2.213359e+01
9.300000e-01	9.400000e-01	2.437611e+03	2.133255e+01	2.133255e+01
9.400000e-01	9.500000e-01	2.219557e+03	2.035606e+01	2.035606e+01
9.500000e-01	9.600000e-01	1.911519e+03	1.889078e+01	1.889078e+01
9.600000e-01	9.700000e-01	1.619909e+03	1.739025e+01	1.739025e+01
9.700000e-01	9.800000e-01	1.306083e+03	1.561514e+01	1.561514e+01
9.800000e-01	9.900000e-01	8.559736e+02	1.264127e+01	1.264127e+01
9.900000e-01	1.000000e+00	3.186798e+02	7.713257e+00	7.713257e+00
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-10/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=8.29400000000001941e-02
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	3.317600e+01	1.658800e+01	1.658800e+01
1.000000e-02	2.000000e-02	1.327040e+02	3.317600e+01	3.317600e+01
2.000000e-02	3.000000e-02	1.078220e+02	2.990444e+01	2.990444e+01
3.000000e-02	4.000000e-02	2.488200e+02	4.542811e+01	4.542811e+01
4.000000e-02	5.000000e-02	4.976400e+02	6.424505e+01	6.424505e+01
5.000000e-02	6.000000e-02	7.381660e+02	7.824543e+01	7.824543e+01
6.000000e-02	7.000000e-02	1.003574e+03	9.123400e+01	9.123400e+01
7.000000e-02	8.000000e-02	1.534390e+03	1.128106e+02	1.128106e+02
8.000000e-02	9.000000e-02	2.114970e+03	1.324446e+02	1.324446e+02
9.000000e-02	1.000000e-01	3.027310e+03	1.584567e+02	1.584567e+02
1.000000e-01	1.100000e-01	3.574714e+03	1.721879e+02	1.721879e+02
1.100000e-01	1.200000e-01	4.528524e+03	1.938029e+02	1.938029e+02
1.200000e-01	1.300000e-01	5.756036e+03	2.184961e+02	2.184961e+02
1.300000e-01	1.400000e-01	7.224074e+03	2.447784e+02	2.447784e+02
1.400000e-01	1.500000e-01	8.617466e+03	2.673448e+02	2.673448e+02
1.500000e-01	1.600000e-01	1.020991e+04	2.910000e+02	2.910000e+02
1.600000e-01	1.700000e-01	1.159501e+04	3.101113e+02	3.101113e+02
1.700000e-01	1.800000e-01	1.332846e+04	3.324849e+02	3.324849e+02
1.800000e-01	1.900000e-01	1.526096e+04	3.557730e+02	3.557730e+02
1.900000e-01	2.000000e-01	1.694464e+04	3.748852e+02	3.748852e+02
2.000000e-01	2.100000e-01	1.934161e+04	4.005238e+02	4.005238e+02
2.100000e-01	2.200000e-01	2.223621e+04	4.294499e+02	4.294499e+02
2.200000e-01	2.300000e-01	2.397795e+04	4.459519e+02	4.459519e+02
2.300000e-01	2.400000e-01	2.718773e+04	4.748631e+02	4.748631e+02
2.400000e-01	2.500000e-01	2.946858e+04	4.943808e+02	4.943808e+02
2.500000e-01	2.600000e-01	3.214754e+04	5.163639e+02	5.163639e+02
2.600000e-01	2.700000e-01	3.475186e+04	5.368723e+02	5.368723e+02
2.700000e-01	2.800000e-01	3.827681e+04	5.634429e+02	5.634429e+02
2.800000e-01	2.900000e-01	4.304586e+04	5.975135e+02	5.975135e+02
2.900000e-01	3.000000e-01	4.676157e+04	6.227684e+02	6.227684e+02
3.000000e-01	3.100000e-01	4.938248e+04	6.399830e+02	6.399830e+02
3.100000e-01	3.200000e-01	5.445840e+04	6.720699e+02	6.720699e+02
3.200000e-01	3.300000e-01	5.907816e+04	6.999959e+02	6.999959e+02
3.300000e-01	3.400000e-01	6.230453e+04	7.188559e+02	7.188559e+02
3.400000e-01	3.500000e-01	6.702381e+04	7.455840e+02	7.455840e+02
3.500000e-01	3.600000e-01	7.149428e+04	7.700478e+02	7.700478e+02
3.600000e-01	3.700000e-01	7.541734e+04	7.908928e+02	7.908928e+02
3.700000e-01	3.800000e-01	7.914964e+04	8.102266e+02	8.102266e+02
3.800000e-01	3.900000e-01	8.707041e+04	8.498012e+02	8.498012e+02
3.900000e-01	4.000000e-01	9.124229e+04	8.699216e+02	8.699216e+02
4.000000e-01	4.100000e-01	9.669145e+04	8.955216e+02	8.955216e+02
4.100000e-01	4.200000e-01	1.011287e+05	9.158394e+02	9.158394e+02
4.200000e-01	4.300000e-01	1.069262e+05	9.417252e+02	9.417252e+02
4.300000e-01	4.400000e-01	1.118861e+05	9.633187e+02	9.633187e+02
4.400000e-01	4.500000e-01	1.191184e+05	9.939659e+02	9.939659e+02
4.500000e-01	4.600000e-01	1.242690e+05	1.015228e+03	1.015228e+03
4.600000e-01	4.700000e-01	1.306471e+05	1.040955e+03	1.040955e+03
4.700000e-01	4.800000e-01	1.354327e+05	1.059849e+03	1.059849e+03
4.800000e-01	4.900000e-01	1.407326e+05	1.080387e+03	1.080387e+03
4.900000e-01	5.000000e-01	1.484377e+05	1.109568e+03	1.109568e+03
5.000000e-01	5.100000e-01	1.532234e+05	1.127313e+03	1.127313e+03
5.100000e-01	5.200000e-01	1.609617e+05	1.155429e+03	1.155429e+03
5.200000e-01	5.300000e-01	1.640968e+05	1.166627e+03	1.166627e+03
5.300000e-01	5.400000e-01	1.736515e+05	1.200110e+03	1.200110e+03
5.400000e-01	5.500000e-01	1.786528e+05	1.217270e+03	1.217270e+03
5.500000e-01	5.600000e-01	1.849894e+05	1.238669e+03	1.238669e+03
5.600000e-01	5.700000e-01	1.909445e+05	1.258449e+03	1.258449e+03
5.700000e-01	5.800000e-01	1.993214e+05	1.285757e+03	1.285757e+03
5.800000e-01	5.900000e-01	2.023985e+05	1.295644e+03	1.295644e+03
5.900000e-01	6.000000e-01	2.081048e+05	1.313781e+03	1.313781e+03
6.000000e-01	6.100000e-01	2.129816e+05	1.329086e+03	1.329086e+03
6.100000e-01	6.200000e-01	2.207531e+05	1.353117e+03	1.353117e+03
6.200000e-01	6.300000e-01	2.246430e+05	1.364987e+03	1.364987e+03
6.300000e-01	6.400000e-01	2.277615e+05	1.374429e+03	1.374429e+03
6.400000e-01	6.500000e-01	2.342143e+05	1.393762e+03	1.393762e+03
6.500000e-01	6.600000e-01	2.383613e+05	1.406047e+03	1.406047e+03
6.600000e-01	6.700000e-01	2.407831e+05	1.413172e+03	1.413172e+03
6.700000e-01	6.800000e-01	2.422014e+05	1.417328e+03	1.417328e+03
6.800000e-01	6.900000e-01	2.437026e+05	1.421713e+03	1.421713e+03
6.900000e-01	7.000000e-01	2.470700e+05	1.431502e+03	1.431502e+03
7.000000e-01	7.100000e-01	2.468958e+05	1.430998e+03	1.430998e+03
7.100000e-01	7.200000e-01	2.482062e+05	1.434790e+03	1.434790e+03
7.200000e-01	7.300000e-01	2.494338e+05	1.438334e+03	1.438334e+03
7.300000e-01	7.400000e-01	2.474681e+05	1.432655e+03	1.432655e+03
7.400000e-01	7.500000e-01	2.449218e+05	1.425266e+03	1.425266e+03
7.500000e-01	7.600000e-01	2.427820e+05	1.419026e+03	1.419026e+03
7.600000e-01	7.700000e-01	2.403601e+05	1.411930e+03	1.411930e+03
7.700000e-01	7.800000e-01	2.350022e+05	1.396105e+03	1.396105e+03
7.800000e-01	7.900000e-01	2.282260e+05	1.375829e+03	1.375829e+03
7.900000e-01	8.000000e-01	2.206785e+05	1.352888e+03	1.352888e+03
8.000000e-01	8.100000e-01	2.173774e+05	1.342732e+03	1.342732e+03
8.100000e-01	8.200000e-01	2.078891e+05	1.313100e+03	1.313100e+03
8.200000e-01	8.300000e-01	2.009636e+05	1.291043e+03	1.291043e+03
8.300000e-01	8.400000e-01	1.961863e+05	1.275605e+03	1.275605e+03
8.400000e-01	8.500000e-01	1.871624e+05	1.245923e+03	1.245923e+03
8.500000e-01	8.600000e-01	1.824265e+05	1.230059e+03	1.230059e+03
8.600000e-01	8.700000e-01	1.772925e+05	1.212627e+03	1.212627e+03
8.700000e-01	8.800000e-01	1.691147e+05	1.184330e+03	1.184330e+03
8.800000e-01	8.900000e-01	1.641714e+05	1.166892e+03	1.166892e+03
8.900000e-01	9.000000e-01	1.577851e+05	1.143971e+03	1.143971e+03
9.000000e-01	9.100000e-01	1.532399e+05	1.127374e+03	1.127374e+03
9.100000e-01	9.200000e-01	1.492091e+05	1.112448e+03	1.112448e+03
9.200000e-01	9.300000e-01	1.406994e+05	1.080260e+03	1.080260e+03
9.300000e-01	9.400000e-01	1.335168e+05	1.052325e+03	1.052325e+03
9.400000e-01	9.500000e-01	1.248911e+05	1.017765e+03	1.017765e+03
9.500000e-01	9.600000e-01	1.137937e+05	9.714962e+02	9.714962e+02
9.600000e-01	9.700000e-01	9.938700e+04	9.079184e+02	9.079184e+02
9.700000e-01	9.800000e-01	8.052645e+04	8.172431e+02	8.172431e+02
9.800000e-01	9.900000e-01	5.727836e+04	6.892509e+02	6.892509e+02
9.900000e-01	1.000000e+00	2.298267e+04	4.365986e+02	4.365986e+02
# END HISTO1D



==> figure/sm/zhh/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(h,h)$ spectrum in $h\rightarrow hh$ splittings at $\sqrt{s_{pp}} =$ 100 TeV
YLabel=$d\sigma / d\Delta R(h,h)$ [fb]
XLabel=$\Delta R(h,h)$
LegendXPos=0.8
XMax=3.14
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_dR_ij
LegendOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_dR_ij //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_dR_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_dR_ij
RatioPlotYLabel=Ratio

# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=3.96170000000000033e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	2.214194e-02	9.365881e-05	9.365881e-05
1.000000e-01	2.000000e-01	6.036442e-02	1.546434e-04	1.546434e-04
2.000000e-01	3.000000e-01	9.154696e-02	1.904420e-04	1.904420e-04
3.000000e-01	4.000000e-01	1.124410e-01	2.110586e-04	2.110586e-04
4.000000e-01	5.000000e-01	1.288305e-01	2.259177e-04	2.259177e-04
5.000000e-01	6.000000e-01	1.395747e-01	2.351495e-04	2.351495e-04
6.000000e-01	7.000000e-01	1.467295e-01	2.411013e-04	2.411013e-04
7.000000e-01	8.000000e-01	1.497443e-01	2.435656e-04	2.435656e-04
8.000000e-01	9.000000e-01	1.506436e-01	2.442959e-04	2.442959e-04
9.000000e-01	1.000000e+00	1.485202e-01	2.425680e-04	2.425680e-04
1.000000e+00	1.100000e+00	1.482072e-01	2.423123e-04	2.423123e-04
1.100000e+00	1.200000e+00	1.444119e-01	2.391896e-04	2.391896e-04
1.200000e+00	1.300000e+00	1.411118e-01	2.364408e-04	2.364408e-04
1.300000e+00	1.400000e+00	1.385288e-01	2.342668e-04	2.342668e-04
1.400000e+00	1.500000e+00	1.344046e-01	2.307533e-04	2.307533e-04
1.500000e+00	1.600000e+00	1.310728e-01	2.278753e-04	2.278753e-04
1.600000e+00	1.700000e+00	1.271428e-01	2.244330e-04	2.244330e-04
1.700000e+00	1.800000e+00	1.255423e-01	2.230159e-04	2.230159e-04
1.800000e+00	1.900000e+00	1.238665e-01	2.215225e-04	2.215225e-04
1.900000e+00	2.000000e+00	1.195047e-01	2.175872e-04	2.175872e-04
2.000000e+00	2.100000e+00	1.177496e-01	2.159835e-04	2.159835e-04
2.100000e+00	2.200000e+00	1.152894e-01	2.137153e-04	2.137153e-04
2.200000e+00	2.300000e+00	1.139821e-01	2.125001e-04	2.125001e-04
2.300000e+00	2.400000e+00	1.114585e-01	2.101345e-04	2.101345e-04
2.400000e+00	2.500000e+00	1.124568e-01	2.110735e-04	2.110735e-04
2.500000e+00	2.600000e+00	1.104839e-01	2.092138e-04	2.092138e-04
2.600000e+00	2.700000e+00	1.097906e-01	2.085563e-04	2.085563e-04
2.700000e+00	2.800000e+00	1.090616e-01	2.078628e-04	2.078628e-04
2.800000e+00	2.900000e+00	1.100164e-01	2.087707e-04	2.087707e-04
2.900000e+00	3.000000e+00	1.090379e-01	2.078402e-04	2.078402e-04
3.000000e+00	3.100000e+00	1.089586e-01	2.077646e-04	2.077646e-04
3.100000e+00	3.200000e+00	8.892432e-02	1.876943e-04	1.876943e-04
3.200000e+00	3.300000e+00	4.704123e-02	1.365149e-04	1.365149e-04
3.300000e+00	3.400000e+00	3.032681e-02	1.096110e-04	1.096110e-04
3.400000e+00	3.500000e+00	2.051368e-02	9.014935e-05	9.014935e-05
3.500000e+00	3.600000e+00	1.450775e-02	7.581249e-05	7.581249e-05
3.600000e+00	3.700000e+00	1.089467e-02	6.569736e-05	6.569736e-05
3.700000e+00	3.800000e+00	8.085830e-03	5.659826e-05	5.659826e-05
3.800000e+00	3.900000e+00	6.144597e-03	4.933868e-05	4.933868e-05
3.900000e+00	4.000000e+00	4.801580e-03	4.361470e-05	4.361470e-05
4.000000e+00	4.100000e+00	3.727960e-03	3.843053e-05	3.843053e-05
4.100000e+00	4.200000e+00	2.804884e-03	3.333483e-05	3.333483e-05
4.200000e+00	4.300000e+00	2.313633e-03	3.027527e-05	3.027527e-05
4.300000e+00	4.400000e+00	1.719378e-03	2.609916e-05	2.609916e-05
4.400000e+00	4.500000e+00	1.438097e-03	2.386904e-05	2.386904e-05
4.500000e+00	4.600000e+00	1.109276e-03	2.096335e-05	2.096335e-05
4.600000e+00	4.700000e+00	9.745782e-04	1.964939e-05	1.964939e-05
4.700000e+00	4.800000e+00	7.487613e-04	1.722315e-05	1.722315e-05
4.800000e+00	4.900000e+00	5.308678e-04	1.450220e-05	1.450220e-05
4.900000e+00	5.000000e+00	4.991742e-04	1.406264e-05	1.406264e-05
5.000000e+00	5.100000e+00	4.159785e-04	1.283738e-05	1.283738e-05
5.100000e+00	5.200000e+00	2.931658e-04	1.077699e-05	1.077699e-05
5.200000e+00	5.300000e+00	2.733573e-04	1.040654e-05	1.040654e-05
5.300000e+00	5.400000e+00	1.703531e-04	8.215156e-06	8.215156e-06
5.400000e+00	5.500000e+00	1.980850e-04	8.858630e-06	8.858630e-06
5.500000e+00	5.600000e+00	1.307361e-04	7.196785e-06	7.196785e-06
5.600000e+00	5.700000e+00	8.319570e-05	5.741049e-06	5.741049e-06
5.700000e+00	5.800000e+00	8.319570e-05	5.741049e-06	5.741049e-06
5.800000e+00	5.900000e+00	6.734890e-05	5.165424e-06	5.165424e-06
5.900000e+00	6.000000e+00	4.754040e-05	4.339825e-06	4.339825e-06
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=3.55438556919458501e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-01	3.980912e+00	3.761609e-02	3.761609e-02
1.000000e-01	2.000000e-01	1.106800e+01	6.272156e-02	6.272156e-02
2.000000e-01	3.000000e-01	1.669175e+01	7.702527e-02	7.702527e-02
3.000000e-01	4.000000e-01	2.032682e+01	8.499962e-02	8.499962e-02
4.000000e-01	5.000000e-01	2.258528e+01	8.959731e-02	8.959731e-02
5.000000e-01	6.000000e-01	2.377031e+01	9.191781e-02	9.191781e-02
6.000000e-01	7.000000e-01	2.377813e+01	9.193293e-02	9.193293e-02
7.000000e-01	8.000000e-01	2.224370e+01	8.891720e-02	8.891720e-02
8.000000e-01	9.000000e-01	2.075512e+01	8.589046e-02	8.589046e-02
9.000000e-01	1.000000e+00	1.885673e+01	8.186823e-02	8.186823e-02
1.000000e+00	1.100000e+00	1.655348e+01	7.670559e-02	7.670559e-02
1.100000e+00	1.200000e+00	1.456338e+01	7.194712e-02	7.194712e-02
1.200000e+00	1.300000e+00	1.285088e+01	6.758475e-02	6.758475e-02
1.300000e+00	1.400000e+00	1.131859e+01	6.342761e-02	6.342761e-02
1.400000e+00	1.500000e+00	9.850980e+00	5.917278e-02	5.917278e-02
1.500000e+00	1.600000e+00	8.308021e+00	5.434143e-02	5.434143e-02
1.600000e+00	1.700000e+00	6.777502e+00	4.908142e-02	4.908142e-02
1.700000e+00	1.800000e+00	5.048649e+00	4.236136e-02	4.236136e-02
1.800000e+00	1.900000e+00	3.685187e+00	3.619196e-02	3.619196e-02
1.900000e+00	2.000000e+00	2.819339e+00	3.165599e-02	3.165599e-02
2.000000e+00	2.100000e+00	2.212250e+00	2.804138e-02	2.804138e-02
2.100000e+00	2.200000e+00	1.777904e+00	2.513833e-02	2.513833e-02
2.200000e+00	2.300000e+00	1.469738e+00	2.285611e-02	2.285611e-02
2.300000e+00	2.400000e+00	1.269982e+00	2.124619e-02	2.124619e-02
2.400000e+00	2.500000e+00	1.038947e+00	1.921671e-02	1.921671e-02
2.500000e+00	2.600000e+00	9.977160e-01	1.883153e-02	1.883153e-02
2.600000e+00	2.700000e+00	8.989041e-01	1.787471e-02	1.787471e-02
2.700000e+00	2.800000e+00	8.537634e-01	1.742011e-02	1.742011e-02
2.800000e+00	2.900000e+00	8.253283e-01	1.712757e-02	1.712757e-02
2.900000e+00	3.000000e+00	8.399013e-01	1.727812e-02	1.727812e-02
3.000000e+00	3.100000e+00	8.370578e-01	1.724884e-02	1.724884e-02
3.100000e+00	3.200000e+00	7.105217e-01	1.589172e-02	1.589172e-02
3.200000e+00	3.300000e+00	4.293698e-01	1.235373e-02	1.235373e-02
3.300000e+00	3.400000e+00	2.875498e-01	1.010971e-02	1.010971e-02
3.400000e+00	3.500000e+00	1.962021e-01	8.350916e-03	8.350916e-03
3.500000e+00	3.600000e+00	1.396874e-01	7.046295e-03	7.046295e-03
3.600000e+00	3.700000e+00	1.180056e-01	6.476399e-03	6.476399e-03
3.700000e+00	3.800000e+00	8.281718e-02	5.425534e-03	5.425534e-03
3.800000e+00	3.900000e+00	6.149087e-02	4.675065e-03	4.675065e-03
3.900000e+00	4.000000e+00	4.514070e-02	4.005590e-03	4.005590e-03
4.000000e+00	4.100000e+00	4.123087e-02	3.828190e-03	3.828190e-03
4.100000e+00	4.200000e+00	2.523614e-02	2.994979e-03	2.994979e-03
4.200000e+00	4.300000e+00	2.274807e-02	2.843509e-03	2.843509e-03
4.300000e+00	4.400000e+00	1.812737e-02	2.538339e-03	2.538339e-03
4.400000e+00	4.500000e+00	1.492842e-02	2.303505e-03	2.303505e-03
4.500000e+00	4.600000e+00	1.137403e-02	2.010664e-03	2.010664e-03
4.600000e+00	4.700000e+00	6.397894e-03	1.507998e-03	1.507998e-03
4.700000e+00	4.800000e+00	7.819648e-03	1.667154e-03	1.667154e-03
4.800000e+00	4.900000e+00	3.909824e-03	1.178856e-03	1.178856e-03
4.900000e+00	5.000000e+00	4.976140e-03	1.329929e-03	1.329929e-03
5.000000e+00	5.100000e+00	3.909824e-03	1.178856e-03	1.178856e-03
5.100000e+00	5.200000e+00	3.554386e-03	1.123996e-03	1.123996e-03
5.200000e+00	5.300000e+00	3.198947e-03	1.066316e-03	1.066316e-03
5.300000e+00	5.400000e+00	1.421754e-03	7.108771e-04	7.108771e-04
5.400000e+00	5.500000e+00	1.421754e-03	7.108771e-04	7.108771e-04
5.500000e+00	5.600000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.600000e+00	5.700000e+00	1.066316e-03	6.156376e-04	6.156376e-04
5.700000e+00	5.800000e+00	1.066316e-03	6.156376e-04	6.156376e-04
5.800000e+00	5.900000e+00	3.554386e-04	3.554386e-04	3.554386e-04
5.900000e+00	6.000000e+00	7.108771e-04	5.026660e-04	5.026660e-04
# END HISTO1D



==> figure/sm/zhh/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(h,h)$ spectrum in $h\rightarrow hh$ splittings at $\sqrt{s_{pp}} =$ 100 TeV
YLabel=$d\sigma / dm(h,h)$ [fb/GeV]
XLabel=$m(h,h) [GeV]$
LegendXPos=0.8
XMax=500.
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_m_ij
LegendOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_m_ij //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_m_ij
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_m_ij
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_m_ij
ScaledBy=3.96170000000000033e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.550000e+02	2.667492e-03	4.597347e-06	4.597347e-06
2.550000e+02	2.600000e+02	4.163034e-03	5.743290e-06	5.743290e-06
2.600000e+02	2.650000e+02	4.594780e-03	6.033761e-06	6.033761e-06
2.650000e+02	2.700000e+02	4.688672e-03	6.095098e-06	6.095098e-06
2.700000e+02	2.750000e+02	4.563324e-03	6.013072e-06	6.013072e-06
2.750000e+02	2.800000e+02	4.379738e-03	5.890876e-06	5.890876e-06
2.800000e+02	2.850000e+02	4.126110e-03	5.717764e-06	5.717764e-06
2.850000e+02	2.900000e+02	3.818682e-03	5.500632e-06	5.500632e-06
2.900000e+02	2.950000e+02	3.546594e-03	5.301045e-06	5.301045e-06
2.950000e+02	3.000000e+02	3.304930e-03	5.117253e-06	5.117253e-06
3.000000e+02	3.050000e+02	3.026660e-03	4.897084e-06	4.897084e-06
3.050000e+02	3.100000e+02	2.796010e-03	4.706793e-06	4.706793e-06
3.100000e+02	3.150000e+02	2.550622e-03	4.495508e-06	4.495508e-06
3.150000e+02	3.200000e+02	2.354992e-03	4.319670e-06	4.319670e-06
3.200000e+02	3.250000e+02	2.168476e-03	4.145082e-06	4.145082e-06
3.250000e+02	3.300000e+02	1.984732e-03	3.965580e-06	3.965580e-06
3.300000e+02	3.350000e+02	1.801147e-03	3.777726e-06	3.777726e-06
3.350000e+02	3.400000e+02	1.675958e-03	3.644075e-06	3.644075e-06
3.400000e+02	3.450000e+02	1.525968e-03	3.477190e-06	3.477190e-06
3.450000e+02	3.500000e+02	1.394518e-03	3.324053e-06	3.324053e-06
3.500000e+02	3.550000e+02	1.294763e-03	3.202956e-06	3.202956e-06
3.550000e+02	3.600000e+02	1.193264e-03	3.074851e-06	3.074851e-06
3.600000e+02	3.650000e+02	1.098738e-03	2.950549e-06	2.950549e-06
3.650000e+02	3.700000e+02	9.980314e-04	2.812082e-06	2.812082e-06
3.700000e+02	3.750000e+02	9.119834e-04	2.688124e-06	2.688124e-06
3.750000e+02	3.800000e+02	8.488338e-04	2.593386e-06	2.593386e-06
3.800000e+02	3.850000e+02	7.879028e-04	2.498573e-06	2.498573e-06
3.850000e+02	3.900000e+02	7.387778e-04	2.419428e-06	2.419428e-06
3.900000e+02	3.950000e+02	6.737268e-04	2.310456e-06	2.310456e-06
3.950000e+02	4.000000e+02	6.236508e-04	2.222934e-06	2.222934e-06
4.000000e+02	4.050000e+02	5.727034e-04	2.130201e-06	2.130201e-06
4.050000e+02	4.100000e+02	5.173188e-04	2.024580e-06	2.024580e-06
4.100000e+02	4.150000e+02	4.919640e-04	1.974342e-06	1.974342e-06
4.150000e+02	4.200000e+02	4.609834e-04	1.911166e-06	1.911166e-06
4.200000e+02	4.250000e+02	4.255658e-04	1.836281e-06	1.836281e-06
4.250000e+02	4.300000e+02	3.977546e-04	1.775266e-06	1.775266e-06
4.300000e+02	4.350000e+02	3.649518e-04	1.700488e-06	1.700488e-06
4.350000e+02	4.400000e+02	3.480750e-04	1.660704e-06	1.660704e-06
4.400000e+02	4.450000e+02	3.174114e-04	1.585868e-06	1.585868e-06
4.450000e+02	4.500000e+02	3.020400e-04	1.546992e-06	1.546992e-06
4.500000e+02	4.550000e+02	2.747042e-04	1.475328e-06	1.475328e-06
4.550000e+02	4.600000e+02	2.505380e-04	1.408940e-06	1.408940e-06
4.600000e+02	4.650000e+02	2.413468e-04	1.382855e-06	1.382855e-06
4.650000e+02	4.700000e+02	2.170220e-04	1.311317e-06	1.311317e-06
4.700000e+02	4.750000e+02	2.104456e-04	1.291295e-06	1.291295e-06
4.750000e+02	4.800000e+02	1.984019e-04	1.253801e-06	1.253801e-06
4.800000e+02	4.850000e+02	1.861207e-04	1.214376e-06	1.214376e-06
4.850000e+02	4.900000e+02	1.763749e-04	1.182154e-06	1.182154e-06
4.900000e+02	4.950000e+02	1.647275e-04	1.142454e-06	1.142454e-06
4.950000e+02	5.000000e+02	1.498315e-04	1.089576e-06	1.089576e-06
5.000000e+02	5.050000e+02	1.404819e-04	1.055033e-06	1.055033e-06
5.050000e+02	5.100000e+02	1.350940e-04	1.034603e-06	1.034603e-06
5.100000e+02	5.150000e+02	1.249520e-04	9.950099e-07	9.950099e-07
5.150000e+02	5.200000e+02	1.106899e-04	9.365044e-07	9.365044e-07
5.200000e+02	5.250000e+02	1.156024e-04	9.570601e-07	9.570601e-07
5.250000e+02	5.300000e+02	1.018949e-04	8.985290e-07	8.985290e-07
5.300000e+02	5.350000e+02	1.008649e-04	8.939758e-07	8.939758e-07
5.350000e+02	5.400000e+02	8.993058e-05	8.441303e-07	8.441303e-07
5.400000e+02	5.450000e+02	8.311646e-05	8.115203e-07	8.115203e-07
5.450000e+02	5.500000e+02	8.097714e-05	8.010084e-07	8.010084e-07
5.500000e+02	5.550000e+02	7.226140e-05	7.566743e-07	7.566743e-07
5.550000e+02	5.600000e+02	6.592268e-05	7.227254e-07	7.227254e-07
5.600000e+02	5.650000e+02	6.893358e-05	7.390456e-07	7.390456e-07
5.650000e+02	5.700000e+02	6.378336e-05	7.109017e-07	7.109017e-07
5.700000e+02	5.750000e+02	6.354566e-05	7.095756e-07	7.095756e-07
5.750000e+02	5.800000e+02	6.021784e-05	6.907460e-07	6.907460e-07
5.800000e+02	5.850000e+02	5.316602e-05	6.490421e-07	6.490421e-07
5.850000e+02	5.900000e+02	5.213598e-05	6.427239e-07	6.427239e-07
5.900000e+02	5.950000e+02	4.817428e-05	6.178220e-07	6.178220e-07
5.950000e+02	6.000000e+02	4.952124e-05	6.263998e-07	6.263998e-07
6.000000e+02	6.050000e+02	4.674806e-05	6.086079e-07	6.086079e-07
6.050000e+02	6.100000e+02	4.064704e-05	5.675057e-07	5.675057e-07
6.100000e+02	6.150000e+02	3.977546e-05	5.613884e-07	5.613884e-07
6.150000e+02	6.200000e+02	3.787386e-05	5.478044e-07	5.478044e-07
6.200000e+02	6.250000e+02	3.502142e-05	5.267721e-07	5.267721e-07
6.250000e+02	6.300000e+02	3.296134e-05	5.110440e-07	5.110440e-07
6.300000e+02	6.350000e+02	2.987122e-05	4.864993e-07	4.864993e-07
6.350000e+02	6.400000e+02	3.090126e-05	4.948162e-07	4.948162e-07
6.400000e+02	6.450000e+02	2.963352e-05	4.845598e-07	4.845598e-07
6.450000e+02	6.500000e+02	2.796960e-05	4.707593e-07	4.707593e-07
6.500000e+02	6.550000e+02	2.915812e-05	4.806573e-07	4.806573e-07
6.550000e+02	6.600000e+02	2.686032e-05	4.613297e-07	4.613297e-07
6.600000e+02	6.650000e+02	2.242322e-05	4.215070e-07	4.215070e-07
6.650000e+02	6.700000e+02	2.392866e-05	4.354267e-07	4.354267e-07
6.700000e+02	6.750000e+02	2.131394e-05	4.109488e-07	4.109488e-07
6.750000e+02	6.800000e+02	2.020466e-05	4.001121e-07	4.001121e-07
6.800000e+02	6.850000e+02	1.949156e-05	3.929878e-07	3.929878e-07
6.850000e+02	6.900000e+02	1.735225e-05	3.707948e-07	3.707948e-07
6.900000e+02	6.950000e+02	1.941233e-05	3.921883e-07	3.921883e-07
6.950000e+02	7.000000e+02	1.640144e-05	3.604929e-07	3.604929e-07
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=3.55438556919458501e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
2.000000e+02	2.050000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.050000e+02	2.100000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.100000e+02	2.150000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.150000e+02	2.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.200000e+02	2.250000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.250000e+02	2.300000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.300000e+02	2.350000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.350000e+02	2.400000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.400000e+02	2.450000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.450000e+02	2.500000e+02	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+02	2.550000e+02	2.632876e-01	1.368083e-03	1.368083e-03
2.550000e+02	2.600000e+02	4.001528e-01	1.686593e-03	1.686593e-03
2.600000e+02	2.650000e+02	4.250122e-01	1.738193e-03	1.738193e-03
2.650000e+02	2.700000e+02	4.146830e-01	1.716941e-03	1.716941e-03
2.700000e+02	2.750000e+02	3.910820e-01	1.667367e-03	1.667367e-03
2.750000e+02	2.800000e+02	3.602654e-01	1.600326e-03	1.600326e-03
2.800000e+02	2.850000e+02	3.281836e-01	1.527410e-03	1.527410e-03
2.850000e+02	2.900000e+02	2.980708e-01	1.455650e-03	1.455650e-03
2.900000e+02	2.950000e+02	2.703182e-01	1.386229e-03	1.386229e-03
2.950000e+02	3.000000e+02	2.428000e-01	1.313777e-03	1.313777e-03
3.000000e+02	3.050000e+02	2.198672e-01	1.250194e-03	1.250194e-03
3.050000e+02	3.100000e+02	1.986262e-01	1.188271e-03	1.188271e-03
3.100000e+02	3.150000e+02	1.777122e-01	1.123973e-03	1.123973e-03
3.150000e+02	3.200000e+02	1.578929e-01	1.059446e-03	1.059446e-03
3.200000e+02	3.250000e+02	1.420261e-01	1.004804e-03	1.004804e-03
3.250000e+02	3.300000e+02	1.296284e-01	9.599473e-04	9.599473e-04
3.300000e+02	3.350000e+02	1.176999e-01	9.147142e-04	9.147142e-04
3.350000e+02	3.400000e+02	1.044989e-01	8.618928e-04	8.618928e-04
3.400000e+02	3.450000e+02	9.505848e-02	8.220397e-04	8.220397e-04
3.450000e+02	3.500000e+02	8.597348e-02	7.817708e-04	7.817708e-04
3.500000e+02	3.550000e+02	7.940498e-02	7.513133e-04	7.513133e-04
3.550000e+02	3.600000e+02	7.037684e-02	7.073138e-04	7.073138e-04
3.600000e+02	3.650000e+02	6.550022e-02	6.823679e-04	6.823679e-04
3.650000e+02	3.700000e+02	5.869712e-02	6.459601e-04	6.459601e-04
3.700000e+02	3.750000e+02	5.279684e-02	6.126342e-04	6.126342e-04
3.750000e+02	3.800000e+02	4.818326e-02	5.852552e-04	5.852552e-04
3.800000e+02	3.850000e+02	4.572362e-02	5.701217e-04	5.701217e-04
3.850000e+02	3.900000e+02	4.064796e-02	5.375472e-04	5.375472e-04
3.900000e+02	3.950000e+02	3.765516e-02	5.173799e-04	5.173799e-04
3.950000e+02	4.000000e+02	3.391594e-02	4.910201e-04	4.910201e-04
4.000000e+02	4.050000e+02	3.112220e-02	4.703622e-04	4.703622e-04
4.050000e+02	4.100000e+02	2.817206e-02	4.475139e-04	4.475139e-04
4.100000e+02	4.150000e+02	2.586172e-02	4.287715e-04	4.287715e-04
4.150000e+02	4.200000e+02	2.485938e-02	4.203803e-04	4.203803e-04
4.200000e+02	4.250000e+02	2.213672e-02	3.966924e-04	3.966924e-04
4.250000e+02	4.300000e+02	2.020312e-02	3.789715e-04	3.789715e-04
4.300000e+02	4.350000e+02	1.936429e-02	3.710206e-04	3.710206e-04
4.350000e+02	4.400000e+02	1.769373e-02	3.546557e-04	3.546557e-04
4.400000e+02	4.450000e+02	1.621511e-02	3.395136e-04	3.395136e-04
4.450000e+02	4.500000e+02	1.456587e-02	3.217848e-04	3.217848e-04
4.500000e+02	4.550000e+02	1.402561e-02	3.157607e-04	3.157607e-04
4.550000e+02	4.600000e+02	1.265361e-02	2.999194e-04	2.999194e-04
4.600000e+02	4.650000e+02	1.168682e-02	2.882341e-04	2.882341e-04
4.650000e+02	4.700000e+02	1.125318e-02	2.828362e-04	2.828362e-04
4.700000e+02	4.750000e+02	1.049255e-02	2.731101e-04	2.731101e-04
4.750000e+02	4.800000e+02	1.015133e-02	2.686325e-04	2.686325e-04
4.800000e+02	4.850000e+02	9.021030e-03	2.532359e-04	2.532359e-04
4.850000e+02	4.900000e+02	8.686918e-03	2.485022e-04	2.485022e-04
4.900000e+02	4.950000e+02	8.104000e-03	2.400197e-04	2.400197e-04
4.950000e+02	5.000000e+02	7.563732e-03	2.318811e-04	2.318811e-04
5.000000e+02	5.050000e+02	6.682244e-03	2.179508e-04	2.179508e-04
5.050000e+02	5.100000e+02	6.461872e-03	2.143268e-04	2.143268e-04
5.100000e+02	5.150000e+02	6.170414e-03	2.094374e-04	2.094374e-04
5.150000e+02	5.200000e+02	5.921606e-03	2.051715e-04	2.051715e-04
5.200000e+02	5.250000e+02	4.940596e-03	1.874075e-04	1.874075e-04
5.250000e+02	5.300000e+02	4.812638e-03	1.849647e-04	1.849647e-04
5.300000e+02	5.350000e+02	4.997466e-03	1.884830e-04	1.884830e-04
5.350000e+02	5.400000e+02	4.620702e-03	1.812388e-04	1.812388e-04
5.400000e+02	5.450000e+02	4.300806e-03	1.748526e-04	1.748526e-04
5.450000e+02	5.500000e+02	3.902716e-03	1.665638e-04	1.665638e-04
5.500000e+02	5.550000e+02	4.002238e-03	1.686742e-04	1.686742e-04
5.550000e+02	5.600000e+02	3.497516e-03	1.576802e-04	1.576802e-04
5.600000e+02	5.650000e+02	3.597038e-03	1.599079e-04	1.599079e-04
5.650000e+02	5.700000e+02	3.163404e-03	1.499597e-04	1.499597e-04
5.700000e+02	5.750000e+02	2.829290e-03	1.418195e-04	1.418195e-04
5.750000e+02	5.800000e+02	2.751094e-03	1.398460e-04	1.398460e-04
5.800000e+02	5.850000e+02	2.587592e-03	1.356267e-04	1.356267e-04
5.850000e+02	5.900000e+02	2.374330e-03	1.299175e-04	1.299175e-04
5.900000e+02	5.950000e+02	2.345894e-03	1.291372e-04	1.291372e-04
5.950000e+02	6.000000e+02	2.225046e-03	1.257670e-04	1.257670e-04
6.000000e+02	6.050000e+02	2.296134e-03	1.277603e-04	1.277603e-04
6.050000e+02	6.100000e+02	2.168176e-03	1.241494e-04	1.241494e-04
6.100000e+02	6.150000e+02	2.061544e-03	1.210580e-04	1.210580e-04
6.150000e+02	6.200000e+02	1.869607e-03	1.152849e-04	1.152849e-04
6.200000e+02	6.250000e+02	1.642126e-03	1.080440e-04	1.080440e-04
6.250000e+02	6.300000e+02	1.649235e-03	1.082776e-04	1.082776e-04
6.300000e+02	6.350000e+02	1.571038e-03	1.056795e-04	1.056795e-04
6.350000e+02	6.400000e+02	1.478624e-03	1.025242e-04	1.025242e-04
6.400000e+02	6.450000e+02	1.364884e-03	9.850202e-05	9.850202e-05
6.450000e+02	6.500000e+02	1.315123e-03	9.668975e-05	9.668975e-05
6.500000e+02	6.550000e+02	1.244035e-03	9.404020e-05	9.404020e-05
6.550000e+02	6.600000e+02	1.293796e-03	9.590258e-05	9.590258e-05
6.600000e+02	6.650000e+02	1.236926e-03	9.377115e-05	9.377115e-05
6.650000e+02	6.700000e+02	1.144512e-03	9.020020e-05	9.020020e-05
6.700000e+02	6.750000e+02	1.208491e-03	9.268704e-05	9.268704e-05
6.750000e+02	6.800000e+02	1.144512e-03	9.020020e-05	9.020020e-05
6.800000e+02	6.850000e+02	1.137403e-03	8.991963e-05	8.991963e-05
6.850000e+02	6.900000e+02	9.952280e-04	8.411212e-05	8.411212e-05
6.900000e+02	6.950000e+02	1.030772e-03	8.560093e-05	8.560093e-05
6.950000e+02	7.000000e+02	8.743788e-04	7.884009e-05	7.884009e-05
# END HISTO1D



==> figure/sm/zhh/h_pT.dat <==
# BEGIN PLOT
Title=$p_T$ spectrum in $h\rightarrow hh$ splittings at $\sqrt{s_{pp}} =$ 100 TeV
YLabel=$d\sigma / dp_T$ [fb/GeV]
XLabel=$p_T$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_pT //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_pT
LegendOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_pT //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_pT
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_pT
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_pT
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_pT
ScaledBy=3.96170000000000033e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.535159e-04	1.743823e-06	1.743823e-06
2.000000e+00	4.000000e+00	4.571802e-04	3.009328e-06	3.009328e-06
4.000000e+00	6.000000e+00	7.772855e-04	3.923883e-06	3.923883e-06
6.000000e+00	8.000000e+00	1.106107e-03	4.680845e-06	4.680845e-06
8.000000e+00	1.000000e+01	1.383228e-03	5.234470e-06	5.234470e-06
1.000000e+01	1.200000e+01	1.692240e-03	5.789711e-06	5.789711e-06
1.200000e+01	1.400000e+01	1.941629e-03	6.201673e-06	6.201673e-06
1.400000e+01	1.600000e+01	2.206667e-03	6.611411e-06	6.611411e-06
1.600000e+01	1.800000e+01	2.482005e-03	7.011762e-06	7.011762e-06
1.800000e+01	2.000000e+01	2.709406e-03	7.325932e-06	7.325932e-06
2.000000e+01	2.200000e+01	2.936016e-03	7.626144e-06	7.626144e-06
2.200000e+01	2.400000e+01	3.155890e-03	7.906545e-06	7.906545e-06
2.400000e+01	2.600000e+01	3.310396e-03	8.097777e-06	8.097777e-06
2.600000e+01	2.800000e+01	3.502341e-03	8.329233e-06	8.329233e-06
2.800000e+01	3.000000e+01	3.617428e-03	8.464976e-06	8.464976e-06
3.000000e+01	3.200000e+01	3.754305e-03	8.623639e-06	8.623639e-06
3.200000e+01	3.400000e+01	3.910990e-03	8.801753e-06	8.801753e-06
3.400000e+01	3.600000e+01	4.000129e-03	8.901491e-06	8.901491e-06
3.600000e+01	3.800000e+01	4.092634e-03	9.003830e-06	9.003830e-06
3.800000e+01	4.000000e+01	4.132449e-03	9.047520e-06	9.047520e-06
4.000000e+01	4.200000e+01	4.201581e-03	9.122885e-06	9.122885e-06
4.200000e+01	4.400000e+01	4.176622e-03	9.095748e-06	9.095748e-06
4.400000e+01	4.600000e+01	4.237632e-03	9.161940e-06	9.161940e-06
4.600000e+01	4.800000e+01	4.248131e-03	9.173282e-06	9.173282e-06
4.800000e+01	5.000000e+01	4.181773e-03	9.101354e-06	9.101354e-06
5.000000e+01	5.200000e+01	4.128487e-03	9.043183e-06	9.043183e-06
5.200000e+01	5.400000e+01	4.189300e-03	9.109542e-06	9.109542e-06
5.400000e+01	5.600000e+01	4.068666e-03	8.977426e-06	8.977426e-06
5.600000e+01	5.800000e+01	4.057375e-03	8.964961e-06	8.964961e-06
5.800000e+01	6.000000e+01	4.005873e-03	8.907880e-06	8.907880e-06
6.000000e+01	6.200000e+01	3.936742e-03	8.830682e-06	8.830682e-06
6.200000e+01	6.400000e+01	3.872760e-03	8.758629e-06	8.758629e-06
6.400000e+01	6.600000e+01	3.719442e-03	8.583506e-06	8.583506e-06
6.600000e+01	6.800000e+01	3.676656e-03	8.533992e-06	8.533992e-06
6.800000e+01	7.000000e+01	3.575633e-03	8.415933e-06	8.415933e-06
7.000000e+01	7.200000e+01	3.445491e-03	8.261356e-06	8.261356e-06
7.200000e+01	7.400000e+01	3.385867e-03	8.189563e-06	8.189563e-06
7.400000e+01	7.600000e+01	3.312576e-03	8.100441e-06	8.100441e-06
7.600000e+01	7.800000e+01	3.172925e-03	7.927856e-06	7.927856e-06
7.800000e+01	8.000000e+01	3.092305e-03	7.826489e-06	7.826489e-06
8.000000e+01	8.200000e+01	2.998610e-03	7.707008e-06	7.707008e-06
8.200000e+01	8.400000e+01	2.847472e-03	7.510270e-06	7.510270e-06
8.400000e+01	8.600000e+01	2.779529e-03	7.420128e-06	7.420128e-06
8.600000e+01	8.800000e+01	2.682467e-03	7.289420e-06	7.289420e-06
8.800000e+01	9.000000e+01	2.556089e-03	7.115636e-06	7.115636e-06
9.000000e+01	9.200000e+01	2.473488e-03	6.999720e-06	6.999720e-06
9.200000e+01	9.400000e+01	2.368899e-03	6.850133e-06	6.850133e-06
9.400000e+01	9.600000e+01	2.293230e-03	6.739841e-06	6.739841e-06
9.600000e+01	9.800000e+01	2.174973e-03	6.563760e-06	6.563760e-06
9.800000e+01	1.000000e+02	2.095739e-03	6.443093e-06	6.443093e-06
1.000000e+02	1.020000e+02	2.006799e-03	6.304893e-06	6.304893e-06
1.020000e+02	1.040000e+02	1.921227e-03	6.169005e-06	6.169005e-06
1.040000e+02	1.060000e+02	1.826542e-03	6.015069e-06	6.015069e-06
1.060000e+02	1.080000e+02	1.748100e-03	5.884492e-06	5.884492e-06
1.080000e+02	1.100000e+02	1.677780e-03	5.764920e-06	5.764920e-06
1.100000e+02	1.120000e+02	1.609837e-03	5.646986e-06	5.646986e-06
1.120000e+02	1.140000e+02	1.569824e-03	5.576365e-06	5.576365e-06
1.140000e+02	1.160000e+02	1.474743e-03	5.404854e-06	5.404854e-06
1.160000e+02	1.180000e+02	1.393528e-03	5.253922e-06	5.253922e-06
1.180000e+02	1.200000e+02	1.331725e-03	5.136095e-06	5.136095e-06
1.200000e+02	1.220000e+02	1.284581e-03	5.044366e-06	5.044366e-06
1.220000e+02	1.240000e+02	1.207130e-03	4.889932e-06	4.889932e-06
1.240000e+02	1.260000e+02	1.156420e-03	4.786121e-06	4.786121e-06
1.260000e+02	1.280000e+02	1.098183e-03	4.664050e-06	4.664050e-06
1.280000e+02	1.300000e+02	1.066687e-03	4.596682e-06	4.596682e-06
1.300000e+02	1.320000e+02	1.009243e-03	4.471196e-06	4.471196e-06
1.320000e+02	1.340000e+02	9.567505e-04	4.353366e-06	4.353366e-06
1.340000e+02	1.360000e+02	9.020790e-04	4.227154e-06	4.227154e-06
1.360000e+02	1.380000e+02	8.662255e-04	4.142298e-06	4.142298e-06
1.380000e+02	1.400000e+02	8.444365e-04	4.089868e-06	4.089868e-06
1.400000e+02	1.420000e+02	8.008575e-04	3.982937e-06	3.982937e-06
1.420000e+02	1.440000e+02	7.838225e-04	3.940348e-06	3.940348e-06
1.440000e+02	1.460000e+02	7.245950e-04	3.788553e-06	3.788553e-06
1.460000e+02	1.480000e+02	6.824030e-04	3.676599e-06	3.676599e-06
1.480000e+02	1.500000e+02	6.410030e-04	3.563329e-06	3.563329e-06
1.500000e+02	1.520000e+02	6.336740e-04	3.542899e-06	3.542899e-06
1.520000e+02	1.540000e+02	6.091115e-04	3.473555e-06	3.473555e-06
1.540000e+02	1.560000e+02	5.651365e-04	3.345819e-06	3.345819e-06
1.560000e+02	1.580000e+02	5.336410e-04	3.251250e-06	3.251250e-06
1.580000e+02	1.600000e+02	5.106630e-04	3.180483e-06	3.180483e-06
1.600000e+02	1.620000e+02	4.841198e-04	3.096722e-06	3.096722e-06
1.620000e+02	1.640000e+02	4.876852e-04	3.108104e-06	3.108104e-06
1.640000e+02	1.660000e+02	4.542089e-04	2.999533e-06	2.999533e-06
1.660000e+02	1.680000e+02	4.312310e-04	2.922677e-06	2.922677e-06
1.680000e+02	1.700000e+02	4.021126e-04	2.822277e-06	2.822277e-06
1.700000e+02	1.720000e+02	3.884447e-04	2.773898e-06	2.773898e-06
1.720000e+02	1.740000e+02	3.502143e-04	2.633860e-06	2.633860e-06
1.740000e+02	1.760000e+02	3.634859e-04	2.683303e-06	2.683303e-06
1.760000e+02	1.780000e+02	3.262460e-04	2.542134e-06	2.542134e-06
1.780000e+02	1.800000e+02	3.228785e-04	2.528980e-06	2.528980e-06
1.800000e+02	1.820000e+02	3.183226e-04	2.511074e-06	2.511074e-06
1.820000e+02	1.840000e+02	2.945524e-04	2.415500e-06	2.415500e-06
1.840000e+02	1.860000e+02	2.913831e-04	2.402470e-06	2.402470e-06
1.860000e+02	1.880000e+02	2.670186e-04	2.299834e-06	2.299834e-06
1.880000e+02	1.900000e+02	2.563220e-04	2.253299e-06	2.253299e-06
1.900000e+02	1.920000e+02	2.392867e-04	2.177133e-06	2.177133e-06
1.920000e+02	1.940000e+02	2.317594e-04	2.142617e-06	2.142617e-06
1.940000e+02	1.960000e+02	2.220533e-04	2.097270e-06	2.097270e-06
1.960000e+02	1.980000e+02	2.244303e-04	2.108466e-06	2.108466e-06
1.980000e+02	2.000000e+02	2.048199e-04	2.014243e-06	2.014243e-06
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_pT
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_pT
Scale=0.01
ScaledBy=3.55438556919458501e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e+00	1.325786e-02	4.854047e-04	4.854047e-04
2.000000e+00	4.000000e+00	4.156854e-02	8.595074e-04	8.595074e-04
4.000000e+00	6.000000e+00	7.027020e-02	1.117514e-03	1.117514e-03
6.000000e+00	8.000000e+00	9.657265e-02	1.310070e-03	1.310070e-03
8.000000e+00	1.000000e+01	1.228751e-01	1.477744e-03	1.477744e-03
1.000000e+01	1.200000e+01	1.487333e-01	1.625816e-03	1.625816e-03
1.200000e+01	1.400000e+01	1.709481e-01	1.743008e-03	1.743008e-03
1.400000e+01	1.600000e+01	1.922389e-01	1.848366e-03	1.848366e-03
1.600000e+01	1.800000e+01	2.128189e-01	1.944788e-03	1.944788e-03
1.800000e+01	2.000000e+01	2.396900e-01	2.063917e-03	2.063917e-03
2.000000e+01	2.200000e+01	2.516505e-01	2.114785e-03	2.114785e-03
2.200000e+01	2.400000e+01	2.704709e-01	2.192439e-03	2.192439e-03
2.400000e+01	2.600000e+01	2.898069e-01	2.269455e-03	2.269455e-03
2.600000e+01	2.800000e+01	2.973599e-01	2.298838e-03	2.298838e-03
2.800000e+01	3.000000e+01	3.057304e-01	2.330970e-03	2.330970e-03
3.000000e+01	3.200000e+01	3.178154e-01	2.376593e-03	2.376593e-03
3.200000e+01	3.400000e+01	3.286562e-01	2.416786e-03	2.416786e-03
3.400000e+01	3.600000e+01	3.335791e-01	2.434819e-03	2.434819e-03
3.600000e+01	3.800000e+01	3.356584e-01	2.442396e-03	2.442396e-03
3.800000e+01	4.000000e+01	3.372224e-01	2.448079e-03	2.448079e-03
4.000000e+01	4.200000e+01	3.410077e-01	2.461781e-03	2.461781e-03
4.200000e+01	4.400000e+01	3.404746e-01	2.459856e-03	2.459856e-03
4.400000e+01	4.600000e+01	3.346632e-01	2.438772e-03	2.438772e-03
4.600000e+01	4.800000e+01	3.364759e-01	2.445368e-03	2.445368e-03
4.800000e+01	5.000000e+01	3.318197e-01	2.428389e-03	2.428389e-03
5.000000e+01	5.200000e+01	3.246042e-01	2.401841e-03	2.401841e-03
5.200000e+01	5.400000e+01	3.205878e-01	2.386936e-03	2.386936e-03
5.400000e+01	5.600000e+01	3.147941e-01	2.365270e-03	2.365270e-03
5.600000e+01	5.800000e+01	3.136390e-01	2.360926e-03	2.360926e-03
5.800000e+01	6.000000e+01	3.010920e-01	2.313220e-03	2.313220e-03
6.000000e+01	6.200000e+01	2.922771e-01	2.279107e-03	2.279107e-03
6.200000e+01	6.400000e+01	2.871766e-01	2.259133e-03	2.259133e-03
6.400000e+01	6.600000e+01	2.791970e-01	2.227525e-03	2.227525e-03
6.600000e+01	6.800000e+01	2.666500e-01	2.176898e-03	2.176898e-03
6.800000e+01	7.000000e+01	2.577818e-01	2.140392e-03	2.140392e-03
7.000000e+01	7.200000e+01	2.510463e-01	2.112244e-03	2.112244e-03
7.200000e+01	7.400000e+01	2.447016e-01	2.085382e-03	2.085382e-03
7.400000e+01	7.600000e+01	2.297555e-01	2.020692e-03	2.020692e-03
7.600000e+01	7.800000e+01	2.248149e-01	1.998848e-03	1.998848e-03
7.800000e+01	8.000000e+01	2.127300e-01	1.944382e-03	1.944382e-03
8.000000e+01	8.200000e+01	2.045016e-01	1.906407e-03	1.906407e-03
8.200000e+01	8.400000e+01	1.963265e-01	1.867913e-03	1.867913e-03
8.400000e+01	8.600000e+01	1.893066e-01	1.834214e-03	1.834214e-03
8.600000e+01	8.800000e+01	1.786612e-01	1.781896e-03	1.781896e-03
8.800000e+01	9.000000e+01	1.708948e-01	1.742736e-03	1.742736e-03
9.000000e+01	9.200000e+01	1.643726e-01	1.709157e-03	1.709157e-03
9.200000e+01	9.400000e+01	1.573527e-01	1.672262e-03	1.672262e-03
9.400000e+01	9.600000e+01	1.484133e-01	1.624067e-03	1.624067e-03
9.600000e+01	9.800000e+01	1.415712e-01	1.586188e-03	1.586188e-03
9.800000e+01	1.000000e+02	1.360974e-01	1.555221e-03	1.555221e-03
1.000000e+02	1.020000e+02	1.272648e-01	1.503908e-03	1.503908e-03
1.020000e+02	1.040000e+02	1.233372e-01	1.480520e-03	1.480520e-03
1.040000e+02	1.060000e+02	1.158730e-01	1.435021e-03	1.435021e-03
1.060000e+02	1.080000e+02	1.105769e-01	1.401844e-03	1.401844e-03
1.080000e+02	1.100000e+02	1.049433e-01	1.365666e-03	1.365666e-03
1.100000e+02	1.120000e+02	1.019398e-01	1.345982e-03	1.345982e-03
1.120000e+02	1.140000e+02	9.651935e-02	1.309708e-03	1.309708e-03
1.140000e+02	1.160000e+02	9.093895e-02	1.271283e-03	1.271283e-03
1.160000e+02	1.180000e+02	8.610500e-02	1.237033e-03	1.237033e-03
1.180000e+02	1.200000e+02	8.093335e-02	1.199309e-03	1.199309e-03
1.200000e+02	1.220000e+02	7.734345e-02	1.172409e-03	1.172409e-03
1.220000e+02	1.240000e+02	7.480205e-02	1.152986e-03	1.152986e-03
1.240000e+02	1.260000e+02	6.881290e-02	1.105865e-03	1.105865e-03
1.260000e+02	1.280000e+02	6.536515e-02	1.077806e-03	1.077806e-03
1.280000e+02	1.300000e+02	6.298370e-02	1.057990e-03	1.057990e-03
1.300000e+02	1.320000e+02	6.154420e-02	1.045829e-03	1.045829e-03
1.320000e+02	1.340000e+02	5.681685e-02	1.004861e-03	1.004861e-03
1.340000e+02	1.360000e+02	5.475530e-02	9.864621e-04	9.864621e-04
1.360000e+02	1.380000e+02	5.262270e-02	9.670608e-04	9.670608e-04
1.380000e+02	1.400000e+02	4.896166e-02	9.328146e-04	9.328146e-04
1.400000e+02	1.420000e+02	4.498075e-02	8.940888e-04	8.940888e-04
1.420000e+02	1.440000e+02	4.430542e-02	8.873515e-04	8.873515e-04
1.440000e+02	1.460000e+02	4.201284e-02	8.640885e-04	8.640885e-04
1.460000e+02	1.480000e+02	3.952477e-02	8.381117e-04	8.381117e-04
1.480000e+02	1.500000e+02	3.808524e-02	8.227079e-04	8.227079e-04
1.500000e+02	1.520000e+02	3.461972e-02	7.843845e-04	7.843845e-04
1.520000e+02	1.540000e+02	3.264703e-02	7.617091e-04	7.617091e-04
1.540000e+02	1.560000e+02	3.214942e-02	7.558818e-04	7.558818e-04
1.560000e+02	1.580000e+02	3.110088e-02	7.434531e-04	7.434531e-04
1.580000e+02	1.600000e+02	2.902156e-02	7.181706e-04	7.181706e-04
1.600000e+02	1.620000e+02	2.784861e-02	7.035080e-04	7.035080e-04
1.620000e+02	1.640000e+02	2.580484e-02	6.772014e-04	6.772014e-04
1.640000e+02	1.660000e+02	2.495179e-02	6.659138e-04	6.659138e-04
1.660000e+02	1.680000e+02	2.368998e-02	6.488578e-04	6.488578e-04
1.680000e+02	1.700000e+02	2.292579e-02	6.383067e-04	6.383067e-04
1.700000e+02	1.720000e+02	2.017114e-02	5.987320e-04	5.987320e-04
1.720000e+02	1.740000e+02	2.010005e-02	5.976761e-04	5.976761e-04
1.740000e+02	1.760000e+02	1.855390e-02	5.742286e-04	5.742286e-04
1.760000e+02	1.780000e+02	1.816291e-02	5.681461e-04	5.681461e-04
1.780000e+02	1.800000e+02	1.807405e-02	5.667546e-04	5.667546e-04
1.800000e+02	1.820000e+02	1.711436e-02	5.515027e-04	5.515027e-04
1.820000e+02	1.840000e+02	1.620800e-02	5.367003e-04	5.367003e-04
1.840000e+02	1.860000e+02	1.563930e-02	5.272006e-04	5.272006e-04
1.860000e+02	1.880000e+02	1.499950e-02	5.163044e-04	5.163044e-04
1.880000e+02	1.900000e+02	1.419977e-02	5.023517e-04	5.023517e-04
1.900000e+02	1.920000e+02	1.263584e-02	4.738811e-04	4.738811e-04
1.920000e+02	1.940000e+02	1.300905e-02	4.808284e-04	4.808284e-04
1.940000e+02	1.960000e+02	1.224486e-02	4.664920e-04	4.664920e-04
1.960000e+02	1.980000e+02	1.133849e-02	4.488951e-04	4.488951e-04
1.980000e+02	2.000000e+02	1.107191e-02	4.435868e-04	4.435868e-04
# END HISTO1D



==> figure/sm/zhh/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $h\rightarrow hh$ splittings at $\sqrt{s_{pp}} =$ 100 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=2
RatioPlotYMin=0.
RatioPlotYMax=2.
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_z
RatioPlot=1
RatioPlotReference=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_z
RatioPlotYLabel=Ratio
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/FO.yoda/RAnalysis/h_z
ScaledBy=3.96170000000000033e-08
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.188510e-04	1.534360e-05	1.534360e-05
2.000000e-02	4.000000e-02	2.119510e-03	6.479529e-05	6.479529e-05
4.000000e-02	6.000000e-02	6.596230e-03	1.143072e-04	1.143072e-04
6.000000e-02	8.000000e-02	1.671837e-02	1.819797e-04	1.819797e-04
8.000000e-02	1.000000e-01	3.268402e-02	2.544448e-04	2.544448e-04
1.000000e-01	1.200000e-01	5.322545e-02	3.247023e-04	3.247023e-04
1.200000e-01	1.400000e-01	8.206660e-02	4.031893e-04	4.031893e-04
1.400000e-01	1.600000e-01	1.152261e-01	4.777505e-04	4.777505e-04
1.600000e-01	1.800000e-01	1.571012e-01	5.578476e-04	5.578476e-04
1.800000e-01	2.000000e-01	2.005016e-01	6.302093e-04	6.302093e-04
2.000000e-01	2.200000e-01	2.487156e-01	7.019033e-04	7.019033e-04
2.200000e-01	2.400000e-01	3.016241e-01	7.729631e-04	7.729631e-04
2.400000e-01	2.600000e-01	3.680419e-01	8.538359e-04	8.538359e-04
2.600000e-01	2.800000e-01	4.211881e-01	9.134060e-04	9.134060e-04
2.800000e-01	3.000000e-01	4.812079e-01	9.763200e-04	9.763200e-04
3.000000e-01	3.200000e-01	5.407920e-01	1.035001e-03	1.035001e-03
3.200000e-01	3.400000e-01	6.004550e-01	1.090601e-03	1.090601e-03
3.400000e-01	3.600000e-01	6.476585e-01	1.132658e-03	1.132658e-03
3.600000e-01	3.800000e-01	6.997945e-01	1.177365e-03	1.177365e-03
3.800000e-01	4.000000e-01	7.491775e-01	1.218199e-03	1.218199e-03
4.000000e-01	4.200000e-01	7.821190e-01	1.244693e-03	1.244693e-03
4.200000e-01	4.400000e-01	8.221915e-01	1.276181e-03	1.276181e-03
4.400000e-01	4.600000e-01	8.504385e-01	1.297918e-03	1.297918e-03
4.600000e-01	4.800000e-01	8.633535e-01	1.307736e-03	1.307736e-03
4.800000e-01	5.000000e-01	8.692565e-01	1.312199e-03	1.312199e-03
5.000000e-01	5.200000e-01	8.648195e-01	1.308846e-03	1.308846e-03
5.200000e-01	5.400000e-01	8.574900e-01	1.303288e-03	1.303288e-03
5.400000e-01	5.600000e-01	8.425345e-01	1.291873e-03	1.291873e-03
5.600000e-01	5.800000e-01	8.218350e-01	1.275904e-03	1.275904e-03
5.800000e-01	6.000000e-01	7.899035e-01	1.250872e-03	1.250872e-03
6.000000e-01	6.200000e-01	7.491775e-01	1.218199e-03	1.218199e-03
6.200000e-01	6.400000e-01	7.004485e-01	1.177915e-03	1.177915e-03
6.400000e-01	6.600000e-01	6.437565e-01	1.129241e-03	1.129241e-03
6.600000e-01	6.800000e-01	6.018415e-01	1.091860e-03	1.091860e-03
6.800000e-01	7.000000e-01	5.382365e-01	1.032553e-03	1.032553e-03
7.000000e-01	7.200000e-01	4.777216e-01	9.727768e-04	9.727768e-04
7.200000e-01	7.400000e-01	4.190686e-01	9.111048e-04	9.111048e-04
7.400000e-01	7.600000e-01	3.622380e-01	8.470769e-04	8.470769e-04
7.600000e-01	7.800000e-01	3.056847e-01	7.781489e-04	7.781489e-04
7.800000e-01	8.000000e-01	2.550344e-01	7.107637e-04	7.107637e-04
8.000000e-01	8.200000e-01	1.970550e-01	6.247690e-04	6.247690e-04
8.200000e-01	8.400000e-01	1.587651e-01	5.607941e-04	5.607941e-04
8.400000e-01	8.600000e-01	1.158401e-01	4.790218e-04	4.790218e-04
8.600000e-01	8.800000e-01	8.228450e-02	4.037243e-04	4.037243e-04
8.800000e-01	9.000000e-01	5.524590e-02	3.308079e-04	3.308079e-04
9.000000e-01	9.200000e-01	3.234728e-02	2.531306e-04	2.531306e-04
9.200000e-01	9.400000e-01	1.663914e-02	1.815479e-04	1.815479e-04
9.400000e-01	9.600000e-01	6.001975e-03	1.090367e-04	1.090367e-04
9.600000e-01	9.800000e-01	1.961041e-03	6.232600e-05	6.232600e-05
9.800000e-01	1.000000e+00	1.980850e-04	1.980850e-05	1.980850e-05
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/sm/pp-zh-zhh/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=3.55438556919458501e-05
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	2.000000e-02	1.954912e-02	5.894281e-03	5.894281e-03
2.000000e-02	4.000000e-02	8.352805e-02	1.218382e-02	1.218382e-02
4.000000e-02	6.000000e-02	2.843509e-01	2.247991e-02	2.247991e-02
6.000000e-02	8.000000e-02	6.486755e-01	3.395322e-02	3.395322e-02
8.000000e-02	1.000000e-01	1.203159e+00	4.624118e-02	4.624118e-02
1.000000e-01	1.200000e-01	2.152181e+00	6.184529e-02	6.184529e-02
1.200000e-01	1.400000e-01	3.527727e+00	7.917987e-02	7.917987e-02
1.400000e-01	1.600000e-01	5.235610e+00	9.646081e-02	9.646081e-02
1.600000e-01	1.800000e-01	7.620605e+00	1.163756e-01	1.163756e-01
1.800000e-01	2.000000e-01	1.044101e+01	1.362192e-01	1.362192e-01
2.000000e-01	2.200000e-01	1.430107e+01	1.594232e-01	1.594232e-01
2.200000e-01	2.400000e-01	1.768663e+01	1.772923e-01	1.772923e-01
2.400000e-01	2.600000e-01	2.261300e+01	2.004686e-01	2.004686e-01
2.600000e-01	2.800000e-01	2.678940e+01	2.181970e-01	2.181970e-01
2.800000e-01	3.000000e-01	3.238579e+01	2.399078e-01	2.399078e-01
3.000000e-01	3.200000e-01	3.762495e+01	2.585861e-01	2.585861e-01
3.200000e-01	3.400000e-01	4.327997e+01	2.773389e-01	2.773389e-01
3.400000e-01	3.600000e-01	4.880527e+01	2.945104e-01	2.945104e-01
3.600000e-01	3.800000e-01	5.408355e+01	3.100272e-01	3.100272e-01
3.800000e-01	4.000000e-01	5.861180e+01	3.227453e-01	3.227453e-01
4.000000e-01	4.200000e-01	6.290730e+01	3.343626e-01	3.343626e-01
4.200000e-01	4.400000e-01	6.638705e+01	3.434859e-01	3.434859e-01
4.400000e-01	4.600000e-01	6.945980e+01	3.513452e-01	3.513452e-01
4.600000e-01	4.800000e-01	7.157645e+01	3.566583e-01	3.566583e-01
4.800000e-01	5.000000e-01	7.232465e+01	3.585175e-01	3.585175e-01
5.000000e-01	5.200000e-01	7.266765e+01	3.593667e-01	3.593667e-01
5.200000e-01	5.400000e-01	7.130455e+01	3.559802e-01	3.559802e-01
5.400000e-01	5.600000e-01	6.958245e+01	3.516552e-01	3.516552e-01
5.600000e-01	5.800000e-01	6.635150e+01	3.433939e-01	3.433939e-01
5.800000e-01	6.000000e-01	6.213065e+01	3.322923e-01	3.322923e-01
6.000000e-01	6.200000e-01	5.854960e+01	3.225739e-01	3.225739e-01
6.200000e-01	6.400000e-01	5.325005e+01	3.076290e-01	3.076290e-01
6.400000e-01	6.600000e-01	4.861688e+01	2.939414e-01	2.939414e-01
6.600000e-01	6.800000e-01	4.277347e+01	2.757113e-01	2.757113e-01
6.800000e-01	7.000000e-01	3.752543e+01	2.582439e-01	2.582439e-01
7.000000e-01	7.200000e-01	3.196814e+01	2.383559e-01	2.383559e-01
7.200000e-01	7.400000e-01	2.709863e+01	2.194527e-01	2.194527e-01
7.400000e-01	7.600000e-01	2.211538e+01	1.982506e-01	1.982506e-01
7.600000e-01	7.800000e-01	1.772039e+01	1.774614e-01	1.774614e-01
7.800000e-01	8.000000e-01	1.370393e+01	1.560594e-01	1.560594e-01
8.000000e-01	8.200000e-01	1.013178e+01	1.341869e-01	1.341869e-01
8.200000e-01	8.400000e-01	7.592170e+00	1.161583e-01	1.161583e-01
8.400000e-01	8.600000e-01	5.152080e+00	9.568826e-02	9.568826e-02
8.600000e-01	8.800000e-01	3.357117e+00	7.724147e-02	7.724147e-02
8.800000e-01	9.000000e-01	1.990456e+00	5.947626e-02	5.947626e-02
9.000000e-01	9.200000e-01	1.094750e+00	4.410877e-02	4.410877e-02
9.200000e-01	9.400000e-01	5.224945e-01	3.047251e-02	3.047251e-02
9.400000e-01	9.600000e-01	2.026000e-01	1.897523e-02	1.897523e-02
9.600000e-01	9.800000e-01	4.620701e-02	9.061941e-03	9.061941e-03
9.800000e-01	1.000000e+00	5.331580e-03	3.078188e-03	3.078188e-03
# END HISTO1D



==> figure/weff/cswp/h_dR_ij.dat <==
# BEGIN PLOT
Title=$\Delta R(q,W')$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Delta R(q,W')$ [fb]
XLabel=$\Delta R(q,W')$
LegendXPos=0.8
Rebin=2
XMax=3.14
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_dR_ij //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_dR_ij
DrawOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_dR_ij //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_dR_ij
RatioPlotReference=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_dR_ij
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_dR_ij
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_dR_ij
ScaledBy=5.74030000004560354e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	5.659936e+01	2.549107e+00	2.549107e+00
5.000000e-02	1.000000e-01	1.731274e+02	4.458258e+00	4.458258e+00
1.000000e-01	1.500000e-01	2.833412e+02	5.703444e+00	5.703444e+00
1.500000e-01	2.000000e-01	4.072168e+02	6.837467e+00	6.837467e+00
2.000000e-01	2.500000e-01	5.230562e+02	7.749194e+00	7.749194e+00
2.500000e-01	3.000000e-01	6.196080e+02	8.434140e+00	8.434140e+00
3.000000e-01	3.500000e-01	7.344140e+02	9.182327e+00	9.182327e+00
3.500000e-01	4.000000e-01	8.287846e+02	9.754457e+00	9.754457e+00
4.000000e-01	4.500000e-01	9.210886e+02	1.028331e+01	1.028331e+01
4.500000e-01	5.000000e-01	1.023840e+03	1.084172e+01	1.084172e+01
5.000000e-01	5.500000e-01	1.128428e+03	1.138202e+01	1.138202e+01
5.500000e-01	6.000000e-01	1.233476e+03	1.190002e+01	1.190002e+01
6.000000e-01	6.500000e-01	1.314529e+03	1.228478e+01	1.228478e+01
6.500000e-01	7.000000e-01	1.366880e+03	1.252701e+01	1.252701e+01
7.000000e-01	7.500000e-01	1.457577e+03	1.293594e+01	1.293594e+01
7.500000e-01	8.000000e-01	1.540467e+03	1.329868e+01	1.329868e+01
8.000000e-01	8.500000e-01	1.614058e+03	1.361262e+01	1.361262e+01
8.500000e-01	9.000000e-01	1.684778e+03	1.390765e+01	1.390765e+01
9.000000e-01	9.500000e-01	1.747692e+03	1.416494e+01	1.416494e+01
9.500000e-01	1.000000e+00	1.834255e+03	1.451150e+01	1.451150e+01
1.000000e+00	1.050000e+00	1.881785e+03	1.469831e+01	1.469831e+01
1.050000e+00	1.100000e+00	1.971563e+03	1.504484e+01	1.504484e+01
1.100000e+00	1.150000e+00	2.014960e+03	1.520952e+01	1.520952e+01
1.150000e+00	1.200000e+00	2.095210e+03	1.550944e+01	1.550944e+01
1.200000e+00	1.250000e+00	2.179706e+03	1.581908e+01	1.581908e+01
1.250000e+00	1.300000e+00	2.219086e+03	1.596134e+01	1.596134e+01
1.300000e+00	1.350000e+00	2.276948e+03	1.616809e+01	1.616809e+01
1.350000e+00	1.400000e+00	2.354212e+03	1.644012e+01	1.644012e+01
1.400000e+00	1.450000e+00	2.396690e+03	1.658778e+01	1.658778e+01
1.450000e+00	1.500000e+00	2.448698e+03	1.676679e+01	1.676679e+01
1.500000e+00	1.550000e+00	2.534686e+03	1.705864e+01	1.705864e+01
1.550000e+00	1.600000e+00	2.571654e+03	1.718259e+01	1.718259e+01
1.600000e+00	1.650000e+00	2.633764e+03	1.738885e+01	1.738885e+01
1.650000e+00	1.700000e+00	2.693808e+03	1.758594e+01	1.758594e+01
1.700000e+00	1.750000e+00	2.714818e+03	1.765439e+01	1.765439e+01
1.750000e+00	1.800000e+00	2.731350e+03	1.770806e+01	1.770806e+01
1.800000e+00	1.850000e+00	2.758674e+03	1.779641e+01	1.779641e+01
1.850000e+00	1.900000e+00	2.790474e+03	1.789869e+01	1.789869e+01
1.900000e+00	1.950000e+00	2.750752e+03	1.777084e+01	1.777084e+01
1.950000e+00	2.000000e+00	2.760740e+03	1.780308e+01	1.780308e+01
2.000000e+00	2.050000e+00	2.742944e+03	1.774561e+01	1.774561e+01
2.050000e+00	2.100000e+00	2.724576e+03	1.768609e+01	1.768609e+01
2.100000e+00	2.150000e+00	2.594616e+03	1.725913e+01	1.725913e+01
2.150000e+00	2.200000e+00	2.471314e+03	1.684404e+01	1.684404e+01
2.200000e+00	2.250000e+00	2.360986e+03	1.646376e+01	1.646376e+01
2.250000e+00	2.300000e+00	2.231828e+03	1.600710e+01	1.600710e+01
2.300000e+00	2.350000e+00	2.096472e+03	1.551411e+01	1.551411e+01
2.350000e+00	2.400000e+00	1.994065e+03	1.513046e+01	1.513046e+01
2.400000e+00	2.450000e+00	1.879374e+03	1.468889e+01	1.468889e+01
2.450000e+00	2.500000e+00	1.769046e+03	1.425121e+01	1.425121e+01
2.500000e+00	2.550000e+00	1.638167e+03	1.371391e+01	1.371391e+01
2.550000e+00	2.600000e+00	1.571694e+03	1.343279e+01	1.343279e+01
2.600000e+00	2.650000e+00	1.493741e+03	1.309543e+01	1.309543e+01
2.650000e+00	2.700000e+00	1.414754e+03	1.274450e+01	1.274450e+01
2.700000e+00	2.750000e+00	1.337949e+03	1.239373e+01	1.239373e+01
2.750000e+00	2.800000e+00	1.278594e+03	1.211571e+01	1.211571e+01
2.800000e+00	2.850000e+00	1.220273e+03	1.183616e+01	1.183616e+01
2.850000e+00	2.900000e+00	1.179861e+03	1.163852e+01	1.163852e+01
2.900000e+00	2.950000e+00	1.133709e+03	1.140862e+01	1.140862e+01
2.950000e+00	3.000000e+00	1.064366e+03	1.105421e+01	1.105421e+01
3.000000e+00	3.050000e+00	1.021544e+03	1.082956e+01	1.082956e+01
3.050000e+00	3.100000e+00	9.931868e+02	1.067819e+01	1.067819e+01
3.100000e+00	3.150000e+00	9.508232e+02	1.044798e+01	1.044798e+01
3.150000e+00	3.200000e+00	7.589824e+02	9.334654e+00	9.334654e+00
3.200000e+00	3.250000e+00	6.236262e+02	8.461444e+00	8.461444e+00
3.250000e+00	3.300000e+00	5.461322e+02	7.918285e+00	7.918285e+00
3.300000e+00	3.350000e+00	4.894180e+02	7.495874e+00	7.495874e+00
3.350000e+00	3.400000e+00	4.285708e+02	7.014448e+00	7.014448e+00
3.400000e+00	3.450000e+00	3.749564e+02	6.561040e+00	6.561040e+00
3.450000e+00	3.500000e+00	3.385628e+02	6.234505e+00	6.234505e+00
3.500000e+00	3.550000e+00	2.996436e+02	5.865227e+00	5.865227e+00
3.550000e+00	3.600000e+00	2.679572e+02	5.546449e+00	5.546449e+00
3.600000e+00	3.650000e+00	2.392558e+02	5.240992e+00	5.240992e+00
3.650000e+00	3.700000e+00	2.012550e+02	4.806794e+00	4.806794e+00
3.700000e+00	3.750000e+00	1.844932e+02	4.602275e+00	4.602275e+00
3.750000e+00	3.800000e+00	1.650910e+02	4.353555e+00	4.353555e+00
3.800000e+00	3.850000e+00	1.518883e+02	4.175846e+00	4.175846e+00
3.850000e+00	3.900000e+00	1.321417e+02	3.894953e+00	3.894953e+00
3.900000e+00	3.950000e+00	1.200871e+02	3.713047e+00	3.713047e+00
3.950000e+00	4.000000e+00	1.060807e+02	3.489800e+00	3.489800e+00
4.000000e+00	4.050000e+00	9.482976e+01	3.299549e+00	3.299549e+00
4.050000e+00	4.100000e+00	8.013458e+01	3.033139e+00	3.033139e+00
4.100000e+00	4.150000e+00	7.933094e+01	3.017891e+00	3.017891e+00
4.150000e+00	4.200000e+00	6.647268e+01	2.762510e+00	2.762510e+00
4.200000e+00	4.250000e+00	5.969912e+01	2.617979e+00	2.617979e+00
4.250000e+00	4.300000e+00	5.269596e+01	2.459637e+00	2.459637e+00
4.300000e+00	4.350000e+00	4.913696e+01	2.375125e+00	2.375125e+00
4.350000e+00	4.400000e+00	4.270784e+01	2.214298e+00	2.214298e+00
4.400000e+00	4.450000e+00	4.397070e+01	2.246798e+00	2.246798e+00
4.450000e+00	4.500000e+00	3.823040e+01	2.095013e+00	2.095013e+00
4.500000e+00	4.550000e+00	3.088282e+01	1.882958e+00	1.882958e+00
4.550000e+00	4.600000e+00	2.939034e+01	1.836896e+00	1.836896e+00
4.600000e+00	4.650000e+00	2.629058e+01	1.737330e+00	1.737330e+00
4.650000e+00	4.700000e+00	2.456848e+01	1.679467e+00	1.679467e+00
4.700000e+00	4.750000e+00	2.215756e+01	1.594936e+00	1.594936e+00
4.750000e+00	4.800000e+00	2.135392e+01	1.565745e+00	1.565745e+00
4.800000e+00	4.850000e+00	1.836896e+01	1.452194e+00	1.452194e+00
4.850000e+00	4.900000e+00	1.446556e+01	1.288694e+00	1.288694e+00
4.900000e+00	4.950000e+00	1.515439e+01	1.319021e+00	1.319021e+00
4.950000e+00	5.000000e+00	1.343230e+01	1.241817e+00	1.241817e+00
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_dR_ij
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_dR_ij
Scale=0.01
ScaledBy=1.32424000000000514e-01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e-02	9.044560e+03	1.547719e+02	1.547719e+02
5.000000e-02	1.000000e-01	3.022180e+04	2.829167e+02	2.829167e+02
1.000000e-01	1.500000e-01	5.115540e+04	3.680816e+02	3.680816e+02
1.500000e-01	2.000000e-01	7.152750e+04	4.352461e+02	4.352461e+02
2.000000e-01	2.500000e-01	9.081374e+04	4.904267e+02	4.904267e+02
2.500000e-01	3.000000e-01	1.097292e+05	5.390877e+02	5.390877e+02
3.000000e-01	3.500000e-01	1.302417e+05	5.873180e+02	5.873180e+02
3.500000e-01	4.000000e-01	1.482593e+05	6.266272e+02	6.266272e+02
4.000000e-01	4.500000e-01	1.681308e+05	6.673014e+02	6.673014e+02
4.500000e-01	5.000000e-01	1.827186e+05	6.956485e+02	6.956485e+02
5.000000e-01	5.500000e-01	1.993140e+05	7.265530e+02	7.265530e+02
5.500000e-01	6.000000e-01	2.137960e+05	7.524852e+02	7.524852e+02
6.000000e-01	6.500000e-01	2.288446e+05	7.785181e+02	7.785181e+02
6.500000e-01	7.000000e-01	2.411044e+05	7.990995e+02	7.990995e+02
7.000000e-01	7.500000e-01	2.529458e+05	8.184874e+02	8.184874e+02
7.500000e-01	8.000000e-01	2.608752e+05	8.312177e+02	8.312177e+02
8.000000e-01	8.500000e-01	2.682248e+05	8.428452e+02	8.428452e+02
8.500000e-01	9.000000e-01	2.735430e+05	8.511599e+02	8.511599e+02
9.000000e-01	9.500000e-01	2.771926e+05	8.568190e+02	8.568190e+02
9.500000e-01	1.000000e+00	2.821690e+05	8.644763e+02	8.644763e+02
1.000000e+00	1.050000e+00	2.823360e+05	8.647319e+02	8.647319e+02
1.050000e+00	1.100000e+00	2.838218e+05	8.670040e+02	8.670040e+02
1.100000e+00	1.150000e+00	2.853684e+05	8.693632e+02	8.693632e+02
1.150000e+00	1.200000e+00	2.846374e+05	8.682490e+02	8.682490e+02
1.200000e+00	1.250000e+00	2.843144e+05	8.677562e+02	8.677562e+02
1.250000e+00	1.300000e+00	2.809508e+05	8.626079e+02	8.626079e+02
1.300000e+00	1.350000e+00	2.794702e+05	8.603323e+02	8.603323e+02
1.350000e+00	1.400000e+00	2.764748e+05	8.557091e+02	8.557091e+02
1.400000e+00	1.450000e+00	2.723962e+05	8.493739e+02	8.493739e+02
1.450000e+00	1.500000e+00	2.664398e+05	8.400360e+02	8.400360e+02
1.500000e+00	1.550000e+00	2.601920e+05	8.301284e+02	8.301284e+02
1.550000e+00	1.600000e+00	2.496802e+05	8.131868e+02	8.131868e+02
1.600000e+00	1.650000e+00	2.390544e+05	7.956952e+02	7.956952e+02
1.650000e+00	1.700000e+00	2.256690e+05	7.730977e+02	7.730977e+02
1.700000e+00	1.750000e+00	2.115420e+05	7.485084e+02	7.485084e+02
1.750000e+00	1.800000e+00	1.978415e+05	7.238641e+02	7.238641e+02
1.800000e+00	1.850000e+00	1.817360e+05	6.937755e+02	6.937755e+02
1.850000e+00	1.900000e+00	1.656095e+05	6.622788e+02	6.622788e+02
1.900000e+00	1.950000e+00	1.526584e+05	6.358560e+02	6.358560e+02
1.950000e+00	2.000000e+00	1.409601e+05	6.110073e+02	6.110073e+02
2.000000e+00	2.050000e+00	1.289015e+05	5.842886e+02	5.842886e+02
2.050000e+00	2.100000e+00	1.174363e+05	5.576984e+02	5.576984e+02
2.100000e+00	2.150000e+00	1.084764e+05	5.360016e+02	5.360016e+02
2.150000e+00	2.200000e+00	9.900812e+04	5.120752e+02	5.120752e+02
2.200000e+00	2.250000e+00	9.050650e+04	4.895964e+02	4.895964e+02
2.250000e+00	2.300000e+00	8.307222e+04	4.690577e+02	4.690577e+02
2.300000e+00	2.350000e+00	7.523008e+04	4.463691e+02	4.463691e+02
2.350000e+00	2.400000e+00	6.847116e+04	4.258456e+02	4.258456e+02
2.400000e+00	2.450000e+00	6.237964e+04	4.064619e+02	4.064619e+02
2.450000e+00	2.500000e+00	5.741640e+04	3.899566e+02	3.899566e+02
2.500000e+00	2.550000e+00	5.184400e+04	3.705507e+02	3.705507e+02
2.550000e+00	2.600000e+00	4.796398e+04	3.564150e+02	3.564150e+02
2.600000e+00	2.650000e+00	4.440972e+04	3.429552e+02	3.429552e+02
2.650000e+00	2.700000e+00	4.158644e+04	3.318747e+02	3.318747e+02
2.700000e+00	2.750000e+00	3.940408e+04	3.230494e+02	3.230494e+02
2.750000e+00	2.800000e+00	3.649076e+04	3.108779e+02	3.108779e+02
2.800000e+00	2.850000e+00	3.493080e+04	3.041604e+02	3.041604e+02
2.850000e+00	2.900000e+00	3.252598e+04	2.935037e+02	2.935037e+02
2.900000e+00	2.950000e+00	3.191418e+04	2.907303e+02	2.907303e+02
2.950000e+00	3.000000e+00	3.117790e+04	2.873571e+02	2.873571e+02
3.000000e+00	3.050000e+00	3.121764e+04	2.875400e+02	2.875400e+02
3.050000e+00	3.100000e+00	3.165464e+04	2.895456e+02	2.895456e+02
3.100000e+00	3.150000e+00	3.104018e+04	2.867217e+02	2.867217e+02
3.150000e+00	3.200000e+00	2.191882e+04	2.409389e+02	2.409389e+02
3.200000e+00	3.250000e+00	1.729457e+04	2.140194e+02	2.140194e+02
3.250000e+00	3.300000e+00	1.410580e+04	1.932846e+02	1.932846e+02
3.300000e+00	3.350000e+00	1.188638e+04	1.774284e+02	1.774284e+02
3.350000e+00	3.400000e+00	1.010395e+04	1.635852e+02	1.635852e+02
3.400000e+00	3.450000e+00	8.906838e+03	1.535890e+02	1.535890e+02
3.450000e+00	3.500000e+00	7.842150e+03	1.441172e+02	1.441172e+02
3.500000e+00	3.550000e+00	7.015824e+03	1.363131e+02	1.363131e+02
3.550000e+00	3.600000e+00	6.115340e+03	1.272649e+02	1.272649e+02
3.600000e+00	3.650000e+00	5.694232e+03	1.228050e+02	1.228050e+02
3.650000e+00	3.700000e+00	5.310202e+03	1.185916e+02	1.185916e+02
3.700000e+00	3.750000e+00	4.528900e+03	1.095203e+02	1.095203e+02
3.750000e+00	3.800000e+00	4.115738e+03	1.044052e+02	1.044052e+02
3.800000e+00	3.850000e+00	3.657550e+03	9.842231e+01	9.842231e+01
3.850000e+00	3.900000e+00	3.485400e+03	9.607816e+01	9.607816e+01
3.900000e+00	3.950000e+00	3.191418e+03	9.193698e+01	9.193698e+01
3.950000e+00	4.000000e+00	3.003376e+03	8.918735e+01	8.918735e+01
4.000000e+00	4.050000e+00	2.473680e+03	8.094129e+01	8.094129e+01
4.050000e+00	4.100000e+00	2.251208e+03	7.721580e+01	7.721580e+01
4.100000e+00	4.150000e+00	2.166456e+03	7.574837e+01	7.574837e+01
4.150000e+00	4.200000e+00	2.166456e+03	7.574837e+01	7.574837e+01
4.200000e+00	4.250000e+00	2.094948e+03	7.448777e+01	7.448777e+01
4.250000e+00	4.300000e+00	1.755942e+03	6.819516e+01	6.819516e+01
4.300000e+00	4.350000e+00	1.456664e+03	6.211236e+01	6.211236e+01
4.350000e+00	4.400000e+00	1.604979e+03	6.519782e+01	6.519782e+01
4.400000e+00	4.450000e+00	1.358670e+03	5.998676e+01	5.998676e+01
4.450000e+00	4.500000e+00	1.363967e+03	6.010358e+01	6.010358e+01
4.500000e+00	4.550000e+00	1.191816e+03	5.618275e+01	5.618275e+01
4.550000e+00	4.600000e+00	1.054095e+03	5.283701e+01	5.283701e+01
4.600000e+00	4.650000e+00	9.534528e+02	5.025138e+01	5.025138e+01
4.650000e+00	4.700000e+00	9.322650e+02	4.968989e+01	4.968989e+01
4.700000e+00	4.750000e+00	8.660530e+02	4.789284e+01	4.789284e+01
4.750000e+00	4.800000e+00	7.336290e+02	4.407949e+01	4.407949e+01
4.800000e+00	4.850000e+00	6.356352e+02	4.103008e+01	4.103008e+01
4.850000e+00	4.900000e+00	6.886048e+02	4.270546e+01	4.270546e+01
4.900000e+00	4.950000e+00	5.879626e+02	3.946146e+01	3.946146e+01
4.950000e+00	5.000000e+00	5.826656e+02	3.928331e+01	3.928331e+01
# END HISTO1D



==> figure/weff/cswp/h_m_ij.dat <==
# BEGIN PLOT
Title=$m(q,W')$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dm(q,W')$ [fb/GeV]
XLabel=$m(q,W')$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_m_ij //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_m_ij
DrawOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_m_ij //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_m_ij
RatioPlotReference=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_m_ij
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_m_ij
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_m_ij
ScaledBy=5.74030000004560354e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	4.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	5.500000e+01	3.788598e-02	6.595101e-03	6.595101e-03
5.500000e+01	6.000000e+01	2.541804e+00	5.401985e-02	5.401985e-02
6.000000e+01	6.500000e+01	1.736670e+01	1.412020e-01	1.412020e-01
6.500000e+01	7.000000e+01	5.161792e+01	2.434348e-01	2.434348e-01
7.000000e+01	7.500000e+01	7.992220e+01	3.029117e-01	3.029117e-01
7.500000e+01	8.000000e+01	9.160256e+01	3.242919e-01	3.242919e-01
8.000000e+01	8.500000e+01	9.332236e+01	3.273220e-01	3.273220e-01
8.500000e+01	9.000000e+01	8.905502e+01	3.197507e-01	3.197507e-01
9.000000e+01	9.500000e+01	8.258110e+01	3.079092e-01	3.079092e-01
9.500000e+01	1.000000e+02	7.382714e+01	2.911323e-01	2.911323e-01
1.000000e+02	1.050000e+02	6.525918e+01	2.737178e-01	2.737178e-01
1.050000e+02	1.100000e+02	5.728474e+01	2.564494e-01	2.564494e-01
1.100000e+02	1.150000e+02	5.023566e+01	2.401532e-01	2.401532e-01
1.150000e+02	1.200000e+02	4.385360e+01	2.243804e-01	2.243804e-01
1.200000e+02	1.250000e+02	3.849216e+01	2.102173e-01	2.102173e-01
1.250000e+02	1.300000e+02	3.395272e+01	1.974329e-01	1.974329e-01
1.300000e+02	1.350000e+02	2.930538e+01	1.834239e-01	1.834239e-01
1.350000e+02	1.400000e+02	2.563848e+01	1.715649e-01	1.715649e-01
1.400000e+02	1.450000e+02	2.276144e+01	1.616524e-01	1.616524e-01
1.450000e+02	1.500000e+02	1.990506e+01	1.511695e-01	1.511695e-01
1.500000e+02	1.550000e+02	1.771112e+01	1.425953e-01	1.425953e-01
1.550000e+02	1.600000e+02	1.548733e+01	1.333431e-01	1.333431e-01
1.600000e+02	1.650000e+02	1.384905e+01	1.260934e-01	1.260934e-01
1.650000e+02	1.700000e+02	1.209137e+01	1.178203e-01	1.178203e-01
1.700000e+02	1.750000e+02	1.080095e+01	1.113559e-01	1.113559e-01
1.750000e+02	1.800000e+02	9.721772e+00	1.056465e-01	1.056465e-01
1.800000e+02	1.850000e+02	8.708036e+00	9.998674e-02	9.998674e-02
1.850000e+02	1.900000e+02	7.626562e+00	9.357218e-02	9.357218e-02
1.900000e+02	1.950000e+02	7.117972e+00	9.039834e-02	9.039834e-02
1.950000e+02	2.000000e+02	6.300554e+00	8.504947e-02	8.504947e-02
2.000000e+02	2.050000e+02	5.757520e+00	8.130178e-02	8.130178e-02
2.050000e+02	2.100000e+02	5.162826e+00	7.698852e-02	7.698852e-02
2.100000e+02	2.150000e+02	4.723118e+00	7.363711e-02	7.363711e-02
2.150000e+02	2.200000e+02	4.195012e+00	6.939830e-02	6.939830e-02
2.200000e+02	2.250000e+02	3.769080e+00	6.578094e-02	6.578094e-02
2.250000e+02	2.300000e+02	3.322486e+00	6.176093e-02	6.176093e-02
2.300000e+02	2.350000e+02	3.189310e+00	6.051049e-02	6.051049e-02
2.350000e+02	2.400000e+02	2.864410e+00	5.734557e-02	5.734557e-02
2.400000e+02	2.450000e+02	2.666944e+00	5.533364e-02	5.533364e-02
2.450000e+02	2.500000e+02	2.412074e+00	5.262324e-02	5.262324e-02
2.500000e+02	2.550000e+02	2.261678e+00	5.095628e-02	5.095628e-02
2.550000e+02	2.600000e+02	2.010254e+00	4.804052e-02	4.804052e-02
2.600000e+02	2.650000e+02	1.794418e+00	4.538832e-02	4.538832e-02
2.650000e+02	2.700000e+02	1.679612e+00	4.391236e-02	4.391236e-02
2.700000e+02	2.750000e+02	1.692240e+00	4.407713e-02	4.407713e-02
2.750000e+02	2.800000e+02	1.415558e+00	4.031309e-02	4.031309e-02
2.800000e+02	2.850000e+02	1.296160e+00	3.857550e-02	3.857550e-02
2.850000e+02	2.900000e+02	1.222684e+00	3.746618e-02	3.746618e-02
2.900000e+02	2.950000e+02	1.207759e+00	3.723681e-02	3.723681e-02
2.950000e+02	3.000000e+02	1.049327e+00	3.470864e-02	3.470864e-02
3.000000e+02	3.050000e+02	9.873316e-01	3.366773e-02	3.366773e-02
3.050000e+02	3.100000e+02	9.379650e-01	3.281524e-02	3.281524e-02
3.100000e+02	3.150000e+02	8.449722e-01	3.114609e-02	3.114609e-02
3.150000e+02	3.200000e+02	7.795328e-01	2.991572e-02	2.991572e-02
3.200000e+02	3.250000e+02	7.542754e-01	2.942709e-02	2.942709e-02
3.250000e+02	3.300000e+02	6.716152e-01	2.776787e-02	2.776787e-02
3.300000e+02	3.350000e+02	5.832144e-01	2.587596e-02	2.587596e-02
3.350000e+02	3.400000e+02	6.107680e-01	2.648015e-02	2.648015e-02
3.400000e+02	3.450000e+02	5.510688e-01	2.515273e-02	2.515273e-02
3.450000e+02	3.500000e+02	5.430324e-01	2.496865e-02	2.496865e-02
3.500000e+02	3.550000e+02	4.867774e-01	2.364000e-02	2.364000e-02
3.550000e+02	3.600000e+02	4.374108e-01	2.240924e-02	2.240924e-02
3.600000e+02	3.650000e+02	4.454472e-01	2.261416e-02	2.261416e-02
3.650000e+02	3.700000e+02	3.788598e-01	2.085554e-02	2.085554e-02
3.700000e+02	3.750000e+02	3.536024e-01	2.014837e-02	2.014837e-02
3.750000e+02	3.800000e+02	3.558986e-01	2.021368e-02	2.021368e-02
3.800000e+02	3.850000e+02	3.421218e-01	1.981859e-02	1.981859e-02
3.850000e+02	3.900000e+02	3.122724e-01	1.893429e-02	1.893429e-02
3.900000e+02	3.950000e+02	2.812748e-01	1.796998e-02	1.796998e-02
3.950000e+02	4.000000e+02	3.007918e-01	1.858298e-02	1.858298e-02
4.000000e+02	4.050000e+02	2.606096e-01	1.729727e-02	1.729727e-02
4.050000e+02	4.100000e+02	2.387964e-01	1.655756e-02	1.655756e-02
4.100000e+02	4.150000e+02	2.296120e-01	1.623602e-02	1.623602e-02
4.150000e+02	4.200000e+02	2.055028e-01	1.536000e-02	1.536000e-02
4.200000e+02	4.250000e+02	2.100950e-01	1.553067e-02	1.553067e-02
4.250000e+02	4.300000e+02	1.825415e-01	1.447649e-02	1.447649e-02
4.300000e+02	4.350000e+02	2.009106e-01	1.518741e-02	1.518741e-02
4.350000e+02	4.400000e+02	1.572842e-01	1.343770e-02	1.343770e-02
4.400000e+02	4.450000e+02	1.756532e-01	1.420072e-02	1.420072e-02
4.450000e+02	4.500000e+02	1.492478e-01	1.308990e-02	1.308990e-02
4.500000e+02	4.550000e+02	1.526920e-01	1.324007e-02	1.324007e-02
4.550000e+02	4.600000e+02	1.400633e-01	1.268074e-02	1.268074e-02
4.600000e+02	4.650000e+02	1.354711e-01	1.247112e-02	1.247112e-02
4.650000e+02	4.700000e+02	1.366191e-01	1.252386e-02	1.252386e-02
4.700000e+02	4.750000e+02	1.182502e-01	1.165154e-02	1.165154e-02
4.750000e+02	4.800000e+02	9.873316e-02	1.064667e-02	1.064667e-02
4.800000e+02	4.850000e+02	1.067696e-01	1.107149e-02	1.107149e-02
4.850000e+02	4.900000e+02	9.069674e-02	1.020418e-02	1.020418e-02
4.900000e+02	4.950000e+02	9.414092e-02	1.039613e-02	1.039613e-02
4.950000e+02	5.000000e+02	1.102138e-01	1.124864e-02	1.124864e-02
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_m_ij
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_m_ij
Scale=0.01
ScaledBy=1.32424000000000514e-01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	5.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+00	1.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e+01	1.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
1.500000e+01	2.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e+01	2.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
2.500000e+01	3.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e+01	3.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
3.500000e+01	4.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e+01	4.500000e+01	0.000000e+00	0.000000e+00	0.000000e+00
4.500000e+01	5.000000e+01	0.000000e+00	0.000000e+00	0.000000e+00
5.000000e+01	5.500000e+01	4.369992e+00	3.402034e-01	3.402034e-01
5.500000e+01	6.000000e+01	5.278686e+02	3.739050e+00	3.739050e+00
6.000000e+01	6.500000e+01	3.370138e+03	9.447616e+00	9.447616e+00
6.500000e+01	7.000000e+01	7.142130e+03	1.375347e+01	1.375347e+01
7.000000e+01	7.500000e+01	9.283108e+03	1.567996e+01	1.567996e+01
7.500000e+01	8.000000e+01	9.743308e+03	1.606392e+01	1.606392e+01
8.000000e+01	8.500000e+01	9.183208e+03	1.559536e+01	1.559536e+01
8.500000e+01	9.000000e+01	8.166482e+03	1.470672e+01	1.470672e+01
9.000000e+01	9.500000e+01	6.987802e+03	1.360406e+01	1.360406e+01
9.500000e+01	1.000000e+02	5.866172e+03	1.246452e+01	1.246452e+01
1.000000e+02	1.050000e+02	4.895106e+03	1.138622e+01	1.138622e+01
1.050000e+02	1.100000e+02	4.149136e+03	1.048280e+01	1.048280e+01
1.100000e+02	1.150000e+02	3.550552e+03	9.697200e+00	9.697200e+00
1.150000e+02	1.200000e+02	3.063390e+03	9.007401e+00	9.007401e+00
1.200000e+02	1.250000e+02	2.666304e+03	8.403364e+00	8.403364e+00
1.250000e+02	1.300000e+02	2.363132e+03	7.911200e+00	7.911200e+00
1.300000e+02	1.350000e+02	2.089226e+03	7.438599e+00	7.438599e+00
1.350000e+02	1.400000e+02	1.839290e+03	6.979487e+00	6.979487e+00
1.400000e+02	1.450000e+02	1.608448e+03	6.526825e+00	6.526825e+00
1.450000e+02	1.500000e+02	1.408409e+03	6.107489e+00	6.107489e+00
1.500000e+02	1.550000e+02	1.234457e+03	5.717896e+00	5.717896e+00
1.550000e+02	1.600000e+02	1.080341e+03	5.349077e+00	5.349077e+00
1.600000e+02	1.650000e+02	9.467256e+02	5.007379e+00	5.007379e+00
1.650000e+02	1.700000e+02	8.175858e+02	4.653342e+00	4.653342e+00
1.700000e+02	1.750000e+02	7.333906e+02	4.407233e+00	4.407233e+00
1.750000e+02	1.800000e+02	6.285902e+02	4.080207e+00	4.080207e+00
1.800000e+02	1.850000e+02	5.603918e+02	3.852515e+00	3.852515e+00
1.850000e+02	1.900000e+02	4.844864e+02	3.582112e+00	3.582112e+00
1.900000e+02	1.950000e+02	4.412102e+02	3.418387e+00	3.418387e+00
1.950000e+02	2.000000e+02	3.747070e+02	3.150244e+00	3.150244e+00
2.000000e+02	2.050000e+02	3.339998e+02	2.974209e+00	2.974209e+00
2.050000e+02	2.100000e+02	2.995696e+02	2.816743e+00	2.816743e+00
2.100000e+02	2.150000e+02	2.656956e+02	2.652714e+00	2.652714e+00
2.150000e+02	2.200000e+02	2.305502e+02	2.471048e+00	2.471048e+00
2.200000e+02	2.250000e+02	2.132026e+02	2.376263e+00	2.376263e+00
2.250000e+02	2.300000e+02	1.896047e+02	2.240902e+00	2.240902e+00
2.300000e+02	2.350000e+02	1.719128e+02	2.133794e+00	2.133794e+00
2.350000e+02	2.400000e+02	1.511488e+02	2.000786e+00	2.000786e+00
2.400000e+02	2.450000e+02	1.318678e+02	1.868821e+00	1.868821e+00
2.450000e+02	2.500000e+02	1.202940e+02	1.784926e+00	1.784926e+00
2.500000e+02	2.550000e+02	1.071840e+02	1.684858e+00	1.684858e+00
2.550000e+02	2.600000e+02	9.611334e+01	1.595476e+00	1.595476e+00
2.600000e+02	2.650000e+02	8.843274e+01	1.530400e+00	1.530400e+00
2.650000e+02	2.700000e+02	7.818312e+01	1.438980e+00	1.438980e+00
2.700000e+02	2.750000e+02	7.082036e+01	1.369548e+00	1.369548e+00
2.750000e+02	2.800000e+02	6.329868e+01	1.294779e+00	1.294779e+00
2.800000e+02	2.850000e+02	5.694232e+01	1.228050e+00	1.228050e+00
2.850000e+02	2.900000e+02	5.304906e+01	1.185324e+00	1.185324e+00
2.900000e+02	2.950000e+02	4.814936e+01	1.129259e+00	1.129259e+00
2.950000e+02	3.000000e+02	4.462688e+01	1.087168e+00	1.087168e+00
3.000000e+02	3.050000e+02	4.004502e+01	1.029847e+00	1.029847e+00
3.050000e+02	3.100000e+02	3.517182e+01	9.651520e-01	9.651520e-01
3.100000e+02	3.150000e+02	3.360922e+01	9.434687e-01	9.434687e-01
3.150000e+02	3.200000e+02	3.021916e+01	8.946219e-01	8.946219e-01
3.200000e+02	3.250000e+02	2.849764e+01	8.687660e-01	8.687660e-01
3.250000e+02	3.300000e+02	2.500166e+01	8.137344e-01	8.137344e-01
3.300000e+02	3.350000e+02	2.338608e+01	7.870042e-01	7.870042e-01
3.350000e+02	3.400000e+02	2.174402e+01	7.588715e-01	7.588715e-01
3.400000e+02	3.450000e+02	2.002250e+01	7.282115e-01	7.282115e-01
3.450000e+02	3.500000e+02	1.819506e+01	6.941847e-01	6.941847e-01
3.500000e+02	3.550000e+02	1.747997e+01	6.804069e-01	6.804069e-01
3.550000e+02	3.600000e+02	1.620870e+01	6.551977e-01	6.551977e-01
3.600000e+02	3.650000e+02	1.546712e+01	6.400341e-01	6.400341e-01
3.650000e+02	3.700000e+02	1.382507e+01	6.051067e-01	6.051067e-01
3.700000e+02	3.750000e+02	1.223598e+01	5.692692e-01	5.692692e-01
3.750000e+02	3.800000e+02	1.183871e+01	5.599516e-01	5.599516e-01
3.800000e+02	3.850000e+02	1.117659e+01	5.440677e-01	5.440677e-01
3.850000e+02	3.900000e+02	1.099119e+01	5.395364e-01	5.395364e-01
3.900000e+02	3.950000e+02	9.455074e+00	5.004156e-01	5.004156e-01
3.950000e+02	4.000000e+02	9.561012e+00	5.032112e-01	5.032112e-01
4.000000e+02	4.050000e+02	8.660530e+00	4.789284e-01	4.789284e-01
4.050000e+02	4.100000e+02	7.415744e+00	4.431755e-01	4.431755e-01
4.100000e+02	4.150000e+02	7.018472e+00	4.311413e-01	4.311413e-01
4.150000e+02	4.200000e+02	6.727140e+00	4.220983e-01	4.220983e-01
4.200000e+02	4.250000e+02	6.833078e+00	4.254089e-01	4.254089e-01
4.250000e+02	4.300000e+02	6.541746e+00	4.162413e-01	4.162413e-01
4.300000e+02	4.350000e+02	5.959080e+00	3.972720e-01	3.972720e-01
4.350000e+02	4.400000e+02	6.197444e+00	4.051395e-01	4.051395e-01
4.400000e+02	4.450000e+02	5.005628e+00	3.641058e-01	3.641058e-01
4.450000e+02	4.500000e+02	4.820234e+00	3.572995e-01	3.572995e-01
4.500000e+02	4.550000e+02	4.767264e+00	3.553309e-01	3.553309e-01
4.550000e+02	4.600000e+02	4.290538e+00	3.370965e-01	3.370965e-01
4.600000e+02	4.650000e+02	4.634840e+00	3.503610e-01	3.503610e-01
4.650000e+02	4.700000e+02	3.893266e+00	3.211111e-01	3.211111e-01
4.700000e+02	4.750000e+02	4.369992e+00	3.402034e-01	3.402034e-01
4.750000e+02	4.800000e+02	3.813812e+00	3.178176e-01	3.178176e-01
4.800000e+02	4.850000e+02	3.469508e+00	3.031324e-01	3.031324e-01
4.850000e+02	4.900000e+02	3.337084e+00	2.972912e-01	2.972912e-01
4.900000e+02	4.950000e+02	2.780904e+00	2.713884e-01	2.713884e-01
4.950000e+02	5.000000e+02	2.886844e+00	2.765095e-01	2.765095e-01
# END HISTO1D



==> figure/weff/cswp/h_qT.dat <==
# BEGIN PLOT
Title=$\Tilde{q}$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / d\Tilde{q}$ [fb/GeV]
XLabel=$\Tilde{q}$ [GeV]
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_qT //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_qT
DrawOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_qT //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_qT
RatioPlotReference=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_qT
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_qT
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_qT
ScaledBy=5.74030000004560354e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+02	1.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+02	1.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+02	1.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+02	1.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+02	1.320000e+02	2.255938e+00	5.689851e-02	5.689851e-02
1.320000e+02	1.360000e+02	1.124668e+01	1.270426e-01	1.270426e-01
1.360000e+02	1.400000e+02	1.945962e+01	1.671108e-01	1.671108e-01
1.400000e+02	1.440000e+02	2.661348e+01	1.954286e-01	1.954286e-01
1.440000e+02	1.480000e+02	3.208685e+01	2.145857e-01	2.145857e-01
1.480000e+02	1.520000e+02	3.496272e+01	2.239959e-01	2.239959e-01
1.520000e+02	1.560000e+02	3.747268e+01	2.318968e-01	2.318968e-01
1.560000e+02	1.600000e+02	3.863365e+01	2.354617e-01	2.354617e-01
1.600000e+02	1.640000e+02	3.922490e+01	2.372566e-01	2.372566e-01
1.640000e+02	1.680000e+02	3.888335e+01	2.362214e-01	2.362214e-01
1.680000e+02	1.720000e+02	3.843705e+01	2.348618e-01	2.348618e-01
1.720000e+02	1.760000e+02	3.779557e+01	2.328937e-01	2.328937e-01
1.760000e+02	1.800000e+02	3.625430e+01	2.280957e-01	2.280957e-01
1.800000e+02	1.840000e+02	3.563723e+01	2.261462e-01	2.261462e-01
1.840000e+02	1.880000e+02	3.452935e+01	2.226032e-01	2.226032e-01
1.880000e+02	1.920000e+02	3.335403e+01	2.187819e-01	2.187819e-01
1.920000e+02	1.960000e+02	3.218872e+01	2.149261e-01	2.149261e-01
1.960000e+02	2.000000e+02	3.102632e+01	2.110097e-01	2.110097e-01
2.000000e+02	2.040000e+02	3.009065e+01	2.078036e-01	2.078036e-01
2.040000e+02	2.080000e+02	2.821357e+01	2.012178e-01	2.012178e-01
2.080000e+02	2.120000e+02	2.762520e+01	1.991086e-01	1.991086e-01
2.120000e+02	2.160000e+02	2.615855e+01	1.937511e-01	1.937511e-01
2.160000e+02	2.200000e+02	2.498609e+01	1.893592e-01	1.893592e-01
2.200000e+02	2.240000e+02	2.405760e+01	1.858076e-01	1.858076e-01
2.240000e+02	2.280000e+02	2.342473e+01	1.833473e-01	1.833473e-01
2.280000e+02	2.320000e+02	2.208007e+01	1.780072e-01	1.780072e-01
2.320000e+02	2.360000e+02	2.108125e+01	1.739344e-01	1.739344e-01
2.360000e+02	2.400000e+02	2.033214e+01	1.708161e-01	1.708161e-01
2.400000e+02	2.440000e+02	1.957012e+01	1.675846e-01	1.675846e-01
2.440000e+02	2.480000e+02	1.884971e+01	1.644711e-01	1.644711e-01
2.480000e+02	2.520000e+02	1.777771e+01	1.597258e-01	1.597258e-01
2.520000e+02	2.560000e+02	1.714341e+01	1.568505e-01	1.568505e-01
2.560000e+02	2.600000e+02	1.648758e+01	1.538210e-01	1.538210e-01
2.600000e+02	2.640000e+02	1.567102e+01	1.499636e-01	1.499636e-01
2.640000e+02	2.680000e+02	1.540696e+01	1.486948e-01	1.486948e-01
2.680000e+02	2.720000e+02	1.448278e+01	1.441661e-01	1.441661e-01
2.720000e+02	2.760000e+02	1.403647e+01	1.419274e-01	1.419274e-01
2.760000e+02	2.800000e+02	1.330171e+01	1.381628e-01	1.381628e-01
2.800000e+02	2.840000e+02	1.282240e+01	1.356507e-01	1.356507e-01
2.840000e+02	2.880000e+02	1.271763e+01	1.350954e-01	1.350954e-01
2.880000e+02	2.920000e+02	1.193121e+01	1.308518e-01	1.308518e-01
2.920000e+02	2.960000e+02	1.168725e+01	1.295071e-01	1.295071e-01
2.960000e+02	3.000000e+02	1.119932e+01	1.267749e-01	1.267749e-01
3.000000e+02	3.040000e+02	1.026653e+01	1.213805e-01	1.213805e-01
3.040000e+02	3.080000e+02	1.023639e+01	1.212023e-01	1.212023e-01
3.080000e+02	3.120000e+02	9.802998e+00	1.186088e-01	1.186088e-01
3.120000e+02	3.160000e+02	9.425572e+00	1.163031e-01	1.163031e-01
3.160000e+02	3.200000e+02	9.257670e+00	1.152625e-01	1.152625e-01
3.200000e+02	3.240000e+02	8.914685e+00	1.131072e-01	1.131072e-01
3.240000e+02	3.280000e+02	8.412410e+00	1.098746e-01	1.098746e-01
3.280000e+02	3.320000e+02	8.088083e+00	1.077358e-01	1.077358e-01
3.320000e+02	3.360000e+02	8.076602e+00	1.076593e-01	1.076593e-01
3.360000e+02	3.400000e+02	7.877128e+00	1.063215e-01	1.063215e-01
3.400000e+02	3.440000e+02	7.516922e+00	1.038622e-01	1.038622e-01
3.440000e+02	3.480000e+02	7.168200e+00	1.014244e-01	1.014244e-01
3.480000e+02	3.520000e+02	6.984510e+00	1.001164e-01	1.001164e-01
3.520000e+02	3.560000e+02	6.591300e+00	9.725742e-02	9.725742e-02
3.560000e+02	3.600000e+02	6.394695e+00	9.579597e-02	9.579597e-02
3.600000e+02	3.640000e+02	6.183738e+00	9.420257e-02	9.420257e-02
3.640000e+02	3.680000e+02	6.083283e+00	9.343430e-02	9.343430e-02
3.680000e+02	3.720000e+02	5.800573e+00	9.123736e-02	9.123736e-02
3.720000e+02	3.760000e+02	5.790527e+00	9.115834e-02	9.115834e-02
3.760000e+02	3.800000e+02	5.536520e+00	8.913652e-02	8.913652e-02
3.800000e+02	3.840000e+02	5.229412e+00	8.662909e-02	8.662909e-02
3.840000e+02	3.880000e+02	5.309778e+00	8.729222e-02	8.729222e-02
3.880000e+02	3.920000e+02	5.012717e+00	8.481524e-02	8.481524e-02
3.920000e+02	3.960000e+02	4.867775e+00	8.358001e-02	8.358001e-02
3.960000e+02	4.000000e+02	4.592240e+00	8.118009e-02	8.118009e-02
4.000000e+02	4.040000e+02	4.463082e+00	8.003035e-02	8.003035e-02
4.040000e+02	4.080000e+02	4.422900e+00	7.966928e-02	7.966928e-02
4.080000e+02	4.120000e+02	4.361192e+00	7.911155e-02	7.911155e-02
4.120000e+02	4.160000e+02	4.111490e+00	7.681339e-02	7.681339e-02
4.160000e+02	4.200000e+02	4.062697e+00	7.635624e-02	7.635624e-02
4.200000e+02	4.240000e+02	3.923495e+00	7.503672e-02	7.503672e-02
4.240000e+02	4.280000e+02	3.812995e+00	7.397251e-02	7.397251e-02
4.280000e+02	4.320000e+02	3.668052e+00	7.255294e-02	7.255294e-02
4.320000e+02	4.360000e+02	3.695317e+00	7.282210e-02	7.282210e-02
4.360000e+02	4.400000e+02	3.533155e+00	7.120633e-02	7.120633e-02
4.400000e+02	4.440000e+02	3.299237e+00	6.880882e-02	6.880882e-02
4.440000e+02	4.480000e+02	3.325070e+00	6.907766e-02	6.907766e-02
4.480000e+02	4.520000e+02	3.122723e+00	6.694283e-02	6.694283e-02
4.520000e+02	4.560000e+02	3.079670e+00	6.647976e-02	6.647976e-02
4.560000e+02	4.600000e+02	3.083975e+00	6.652621e-02	6.652621e-02
4.600000e+02	4.640000e+02	3.036618e+00	6.601345e-02	6.601345e-02
4.640000e+02	4.680000e+02	2.918942e+00	6.472172e-02	6.472172e-02
4.680000e+02	4.720000e+02	2.824228e+00	6.366300e-02	6.366300e-02
4.720000e+02	4.760000e+02	2.692200e+00	6.215714e-02	6.215714e-02
4.760000e+02	4.800000e+02	2.736687e+00	6.266859e-02	6.266859e-02
4.800000e+02	4.840000e+02	2.636233e+00	6.150766e-02	6.150766e-02
4.840000e+02	4.880000e+02	2.517123e+00	6.010206e-02	6.010206e-02
4.880000e+02	4.920000e+02	2.419536e+00	5.892551e-02	5.892551e-02
4.920000e+02	4.960000e+02	2.403751e+00	5.873298e-02	5.873298e-02
4.960000e+02	5.000000e+02	2.402315e+00	5.871544e-02	5.871544e-02
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_qT
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_qT
Scale=0.01
ScaledBy=1.32424000000000514e-01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
1.000000e+02	1.040000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.040000e+02	1.080000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.080000e+02	1.120000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.120000e+02	1.160000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.160000e+02	1.200000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.200000e+02	1.240000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.240000e+02	1.280000e+02	0.000000e+00	0.000000e+00	0.000000e+00
1.280000e+02	1.320000e+02	4.961265e+02	4.052748e+00	4.052748e+00
1.320000e+02	1.360000e+02	2.181421e+03	8.498125e+00	8.498125e+00
1.360000e+02	1.400000e+02	3.160597e+03	1.022911e+01	1.022911e+01
1.400000e+02	1.440000e+02	3.812685e+03	1.123489e+01	1.123489e+01
1.440000e+02	1.480000e+02	4.238130e+03	1.184515e+01	1.184515e+01
1.480000e+02	1.520000e+02	4.431438e+03	1.211227e+01	1.211227e+01
1.520000e+02	1.560000e+02	4.534265e+03	1.225199e+01	1.225199e+01
1.560000e+02	1.600000e+02	4.519730e+03	1.223234e+01	1.223234e+01
1.600000e+02	1.640000e+02	4.437262e+03	1.212023e+01	1.212023e+01
1.640000e+02	1.680000e+02	4.286102e+03	1.191200e+01	1.191200e+01
1.680000e+02	1.720000e+02	4.141230e+03	1.170895e+01	1.170895e+01
1.720000e+02	1.760000e+02	3.971230e+03	1.146610e+01	1.146610e+01
1.760000e+02	1.800000e+02	3.770773e+03	1.117297e+01	1.117297e+01
1.800000e+02	1.840000e+02	3.578625e+03	1.088458e+01	1.088458e+01
1.840000e+02	1.880000e+02	3.358903e+03	1.054513e+01	1.054513e+01
1.880000e+02	1.920000e+02	3.191385e+03	1.027881e+01	1.027881e+01
1.920000e+02	1.960000e+02	3.006290e+03	9.976284e+00	9.976284e+00
1.960000e+02	2.000000e+02	2.822055e+03	9.665761e+00	9.665761e+00
2.000000e+02	2.040000e+02	2.630338e+03	9.331663e+00	9.331663e+00
2.040000e+02	2.080000e+02	2.478812e+03	9.058894e+00	9.058894e+00
2.080000e+02	2.120000e+02	2.324108e+03	8.771652e+00	8.771652e+00
2.120000e+02	2.160000e+02	2.179202e+03	8.493803e+00	8.493803e+00
2.160000e+02	2.200000e+02	2.049559e+03	8.237274e+00	8.237274e+00
2.200000e+02	2.240000e+02	1.922101e+03	7.977033e+00	7.977033e+00
2.240000e+02	2.280000e+02	1.804707e+03	7.729595e+00	7.729595e+00
2.280000e+02	2.320000e+02	1.707144e+03	7.517759e+00	7.517759e+00
2.320000e+02	2.360000e+02	1.608356e+03	7.297001e+00	7.297001e+00
2.360000e+02	2.400000e+02	1.519367e+03	7.092260e+00	7.092260e+00
2.400000e+02	2.440000e+02	1.433324e+03	6.888514e+00	6.888514e+00
2.440000e+02	2.480000e+02	1.347546e+03	6.679213e+00	6.679213e+00
2.480000e+02	2.520000e+02	1.273687e+03	6.493588e+00	6.493588e+00
2.520000e+02	2.560000e+02	1.202079e+03	6.308409e+00	6.308409e+00
2.560000e+02	2.600000e+02	1.154638e+03	6.182673e+00	6.182673e+00
2.600000e+02	2.640000e+02	1.087631e+03	6.000594e+00	6.000594e+00
2.640000e+02	2.680000e+02	1.043799e+03	5.878436e+00	5.878436e+00
2.680000e+02	2.720000e+02	9.990728e+02	5.751113e+00	5.751113e+00
2.720000e+02	2.760000e+02	9.312055e+02	5.552341e+00	5.552341e+00
2.760000e+02	2.800000e+02	8.938950e+02	5.439972e+00	5.439972e+00
2.800000e+02	2.840000e+02	8.546975e+02	5.319363e+00	5.319363e+00
2.840000e+02	2.880000e+02	8.140103e+02	5.191207e+00	5.191207e+00
2.880000e+02	2.920000e+02	7.719325e+02	5.055255e+00	5.055255e+00
2.920000e+02	2.960000e+02	7.452160e+02	4.967004e+00	4.967004e+00
2.960000e+02	3.000000e+02	7.153875e+02	4.866582e+00	4.866582e+00
3.000000e+02	3.040000e+02	6.858240e+02	4.764965e+00	4.764965e+00
3.040000e+02	3.080000e+02	6.594053e+02	4.672288e+00	4.672288e+00
3.080000e+02	3.120000e+02	6.345095e+02	4.583238e+00	4.583238e+00
3.120000e+02	3.160000e+02	6.182545e+02	4.524150e+00	4.524150e+00
3.160000e+02	3.200000e+02	5.918360e+02	4.426434e+00	4.426434e+00
3.200000e+02	3.240000e+02	5.693240e+02	4.341433e+00	4.341433e+00
3.240000e+02	3.280000e+02	5.471427e+02	4.256021e+00	4.256021e+00
3.280000e+02	3.320000e+02	5.352577e+02	4.209542e+00	4.209542e+00
3.320000e+02	3.360000e+02	5.021517e+02	4.077283e+00	4.077283e+00
3.360000e+02	3.400000e+02	4.908628e+02	4.031191e+00	4.031191e+00
3.400000e+02	3.440000e+02	4.832153e+02	3.999666e+00	3.999666e+00
3.440000e+02	3.480000e+02	4.602727e+02	3.903561e+00	3.903561e+00
3.480000e+02	3.520000e+02	4.431237e+02	3.830151e+00	3.830151e+00
3.520000e+02	3.560000e+02	4.287890e+02	3.767690e+00	3.767690e+00
3.560000e+02	3.600000e+02	4.122690e+02	3.694399e+00	3.694399e+00
3.600000e+02	3.640000e+02	3.981658e+02	3.630659e+00	3.630659e+00
3.640000e+02	3.680000e+02	3.814472e+02	3.553617e+00	3.553617e+00
3.680000e+02	3.720000e+02	3.735020e+02	3.516412e+00	3.516412e+00
3.720000e+02	3.760000e+02	3.619810e+02	3.461754e+00	3.461754e+00
3.760000e+02	3.800000e+02	3.434085e+02	3.371777e+00	3.371777e+00
3.800000e+02	3.840000e+02	3.383433e+02	3.346818e+00	3.346818e+00
3.840000e+02	3.880000e+02	3.287095e+02	3.298826e+00	3.298826e+00
3.880000e+02	3.920000e+02	3.193405e+02	3.251475e+00	3.251475e+00
3.920000e+02	3.960000e+02	3.025557e+02	3.164872e+00	3.164872e+00
3.960000e+02	4.000000e+02	2.977552e+02	3.139664e+00	3.139664e+00
4.000000e+02	4.040000e+02	2.858372e+02	3.076187e+00	3.076187e+00
4.040000e+02	4.080000e+02	2.842480e+02	3.067624e+00	3.067624e+00
4.080000e+02	4.120000e+02	2.735217e+02	3.009188e+00	3.009188e+00
4.120000e+02	4.160000e+02	2.632258e+02	2.952009e+00	2.952009e+00
4.160000e+02	4.200000e+02	2.577965e+02	2.921405e+00	2.921405e+00
4.200000e+02	4.240000e+02	2.518373e+02	2.887443e+00	2.887443e+00
4.240000e+02	4.280000e+02	2.410117e+02	2.824700e+00	2.824700e+00
4.280000e+02	4.320000e+02	2.318744e+02	2.770638e+00	2.770638e+00
4.320000e+02	4.360000e+02	2.283652e+02	2.749592e+00	2.749592e+00
4.360000e+02	4.400000e+02	2.193604e+02	2.694836e+00	2.694836e+00
4.400000e+02	4.440000e+02	2.129378e+02	2.655093e+00	2.655093e+00
4.440000e+02	4.480000e+02	2.108190e+02	2.641851e+00	2.641851e+00
4.480000e+02	4.520000e+02	2.020459e+02	2.586297e+00	2.586297e+00
4.520000e+02	4.560000e+02	1.941336e+02	2.535150e+00	2.535150e+00
4.560000e+02	4.600000e+02	1.939349e+02	2.533853e+00	2.533853e+00
4.600000e+02	4.640000e+02	1.841356e+02	2.469006e+00	2.469006e+00
4.640000e+02	4.680000e+02	1.794345e+02	2.437285e+00	2.437285e+00
4.680000e+02	4.720000e+02	1.802291e+02	2.442676e+00	2.442676e+00
4.720000e+02	4.760000e+02	1.715222e+02	2.382942e+00	2.382942e+00
4.760000e+02	4.800000e+02	1.641064e+02	2.330860e+00	2.330860e+00
4.800000e+02	4.840000e+02	1.596703e+02	2.299140e+00	2.299140e+00
4.840000e+02	4.880000e+02	1.559955e+02	2.272529e+00	2.272529e+00
4.880000e+02	4.920000e+02	1.512613e+02	2.237779e+00	2.237779e+00
4.920000e+02	4.960000e+02	1.497053e+02	2.226240e+00	2.226240e+00
4.960000e+02	5.000000e+02	1.462623e+02	2.200491e+00	2.200491e+00
# END HISTO1D



==> figure/weff/cswp/h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.8
Rebin=4
RatioPlotYMin=0.
RatioPlotYMax=2.
LegendOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_z //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_z
DrawOnly=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_z //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_z
RatioPlotReference=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_z
RatioPlot=1
LogY=1
RatioPlotYLabel=Ratio
Legend=1
# END PLOT

# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/FO.yoda/RAnalysis/h_z
ScaledBy=5.74030000004560354e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	9.540379e+02	2.340185e+01	2.340185e+01
1.000000e-02	2.000000e-02	1.988440e+03	3.378497e+01	3.378497e+01
2.000000e-02	3.000000e-02	2.703681e+03	3.939536e+01	3.939536e+01
3.000000e-02	4.000000e-02	3.447624e+03	4.448640e+01	4.448640e+01
4.000000e-02	5.000000e-02	3.969417e+03	4.773432e+01	4.773432e+01
5.000000e-02	6.000000e-02	4.434382e+03	5.045263e+01	5.045263e+01
6.000000e-02	7.000000e-02	4.692121e+03	5.189815e+01	5.189815e+01
7.000000e-02	8.000000e-02	5.083610e+03	5.401985e+01	5.401985e+01
8.000000e-02	9.000000e-02	5.390142e+03	5.562466e+01	5.562466e+01
9.000000e-02	1.000000e-01	5.607125e+03	5.673322e+01	5.673322e+01
1.000000e-01	1.100000e-01	5.673138e+03	5.706621e+01	5.706621e+01
1.100000e-01	1.200000e-01	6.034203e+03	5.885418e+01	5.885418e+01
1.200000e-01	1.300000e-01	6.126622e+03	5.930316e+01	5.930316e+01
1.300000e-01	1.400000e-01	6.262093e+03	5.995522e+01	5.995522e+01
1.400000e-01	1.500000e-01	6.349920e+03	6.037420e+01	6.037420e+01
1.500000e-01	1.600000e-01	6.391824e+03	6.057309e+01	6.057309e+01
1.600000e-01	1.700000e-01	6.545664e+03	6.129770e+01	6.129770e+01
1.700000e-01	1.800000e-01	6.741408e+03	6.220748e+01	6.220748e+01
1.800000e-01	1.900000e-01	6.853918e+03	6.272444e+01	6.272444e+01
1.900000e-01	2.000000e-01	7.019239e+03	6.347641e+01	6.347641e+01
2.000000e-01	2.100000e-01	7.047940e+03	6.360605e+01	6.360605e+01
2.100000e-01	2.200000e-01	7.073772e+03	6.372250e+01	6.372250e+01
2.200000e-01	2.300000e-01	7.189152e+03	6.424009e+01	6.424009e+01
2.300000e-01	2.400000e-01	7.186856e+03	6.422983e+01	6.422983e+01
2.400000e-01	2.500000e-01	7.328641e+03	6.486031e+01	6.486031e+01
2.500000e-01	2.600000e-01	7.433114e+03	6.532098e+01	6.532098e+01
2.600000e-01	2.700000e-01	7.404413e+03	6.519475e+01	6.519475e+01
2.700000e-01	2.800000e-01	7.380304e+03	6.508852e+01	6.508852e+01
2.800000e-01	2.900000e-01	7.464686e+03	6.545956e+01	6.545956e+01
2.900000e-01	3.000000e-01	7.602453e+03	6.606085e+01	6.606085e+01
3.000000e-01	3.100000e-01	7.644932e+03	6.624515e+01	6.624515e+01
3.100000e-01	3.200000e-01	7.590399e+03	6.600846e+01	6.600846e+01
3.200000e-01	3.300000e-01	7.663875e+03	6.632717e+01	6.632717e+01
3.300000e-01	3.400000e-01	7.775236e+03	6.680733e+01	6.680733e+01
3.400000e-01	3.500000e-01	7.763182e+03	6.675552e+01	6.675552e+01
3.500000e-01	3.600000e-01	7.806808e+03	6.694283e+01	6.694283e+01
3.600000e-01	3.700000e-01	7.797624e+03	6.690344e+01	6.690344e+01
3.700000e-01	3.800000e-01	7.837806e+03	6.707560e+01	6.707560e+01
3.800000e-01	3.900000e-01	7.934243e+03	6.748698e+01	6.748698e+01
3.900000e-01	4.000000e-01	7.857897e+03	6.716151e+01	6.716151e+01
4.000000e-01	4.100000e-01	7.944001e+03	6.752848e+01	6.752848e+01
4.100000e-01	4.200000e-01	7.876840e+03	6.724241e+01	6.724241e+01
4.200000e-01	4.300000e-01	7.972129e+03	6.764792e+01	6.764792e+01
4.300000e-01	4.400000e-01	8.032402e+03	6.790317e+01	6.790317e+01
4.400000e-01	4.500000e-01	8.001404e+03	6.777201e+01	6.777201e+01
4.500000e-01	4.600000e-01	7.964666e+03	6.761625e+01	6.761625e+01
4.600000e-01	4.700000e-01	7.815992e+03	6.698219e+01	6.698219e+01
4.700000e-01	4.800000e-01	7.952612e+03	6.756506e+01	6.756506e+01
4.800000e-01	4.900000e-01	7.854452e+03	6.714679e+01	6.714679e+01
4.900000e-01	5.000000e-01	7.966962e+03	6.762599e+01	6.762599e+01
5.000000e-01	5.100000e-01	7.778107e+03	6.681965e+01	6.681965e+01
5.100000e-01	5.200000e-01	7.807382e+03	6.694529e+01	6.694529e+01
5.200000e-01	5.300000e-01	7.644932e+03	6.624515e+01	6.624515e+01
5.300000e-01	5.400000e-01	7.611638e+03	6.610074e+01	6.610074e+01
5.400000e-01	5.500000e-01	7.649524e+03	6.626504e+01	6.626504e+01
5.500000e-01	5.600000e-01	7.552513e+03	6.584352e+01	6.584352e+01
5.600000e-01	5.700000e-01	7.426800e+03	6.529323e+01	6.529323e+01
5.700000e-01	5.800000e-01	7.462390e+03	6.544949e+01	6.544949e+01
5.800000e-01	5.900000e-01	7.279274e+03	6.464149e+01	6.464149e+01
5.900000e-01	6.000000e-01	7.223019e+03	6.439123e+01	6.439123e+01
6.000000e-01	6.100000e-01	7.128879e+03	6.397023e+01	6.397023e+01
6.100000e-01	6.200000e-01	7.035312e+03	6.354904e+01	6.354904e+01
6.200000e-01	6.300000e-01	6.980779e+03	6.330226e+01	6.330226e+01
6.300000e-01	6.400000e-01	6.711559e+03	6.206961e+01	6.206961e+01
6.400000e-01	6.500000e-01	6.794219e+03	6.245067e+01	6.245067e+01
6.500000e-01	6.600000e-01	6.635213e+03	6.171557e+01	6.171557e+01
6.600000e-01	6.700000e-01	6.522129e+03	6.118740e+01	6.118740e+01
6.700000e-01	6.800000e-01	6.361974e+03	6.043148e+01	6.043148e+01
6.800000e-01	6.900000e-01	6.215597e+03	5.973223e+01	5.973223e+01
6.900000e-01	7.000000e-01	6.175415e+03	5.953884e+01	5.953884e+01
7.000000e-01	7.100000e-01	5.987707e+03	5.862698e+01	5.862698e+01
7.100000e-01	7.200000e-01	5.829275e+03	5.784617e+01	5.784617e+01
7.200000e-01	7.300000e-01	5.686915e+03	5.713545e+01	5.713545e+01
7.300000e-01	7.400000e-01	5.605403e+03	5.672450e+01	5.672450e+01
7.400000e-01	7.500000e-01	5.343071e+03	5.538125e+01	5.538125e+01
7.500000e-01	7.600000e-01	5.326998e+03	5.529789e+01	5.529789e+01
7.600000e-01	7.700000e-01	5.153641e+03	5.439067e+01	5.439067e+01
7.700000e-01	7.800000e-01	4.879255e+03	5.292295e+01	5.292295e+01
7.800000e-01	7.900000e-01	4.775930e+03	5.235959e+01	5.235959e+01
7.900000e-01	8.000000e-01	4.390181e+03	5.020056e+01	5.020056e+01
8.000000e-01	8.100000e-01	4.333927e+03	4.987789e+01	4.987789e+01
8.100000e-01	8.200000e-01	4.149089e+03	4.880267e+01	4.880267e+01
8.200000e-01	8.300000e-01	3.962529e+03	4.769288e+01	4.769288e+01
8.300000e-01	8.400000e-01	3.817874e+03	4.681425e+01	4.681425e+01
8.400000e-01	8.500000e-01	3.548079e+03	4.512986e+01	4.512986e+01
8.500000e-01	8.600000e-01	3.366112e+03	4.395735e+01	4.395735e+01
8.600000e-01	8.700000e-01	3.162331e+03	4.260602e+01	4.260602e+01
8.700000e-01	8.800000e-01	2.939608e+03	4.107825e+01	4.107825e+01
8.800000e-01	8.900000e-01	2.668665e+03	3.913942e+01	3.913942e+01
8.900000e-01	9.000000e-01	2.518844e+03	3.802489e+01	3.802489e+01
9.000000e-01	9.100000e-01	2.265122e+03	3.605895e+01	3.605895e+01
9.100000e-01	9.200000e-01	2.087747e+03	3.461833e+01	3.461833e+01
9.200000e-01	9.300000e-01	1.862727e+03	3.269956e+01	3.269956e+01
9.300000e-01	9.400000e-01	1.551029e+03	2.983852e+01	2.983852e+01
9.400000e-01	9.500000e-01	1.330602e+03	2.763703e+01	2.763703e+01
9.500000e-01	9.600000e-01	1.114766e+03	2.529643e+01	2.529643e+01
9.600000e-01	9.700000e-01	8.690814e+02	2.233559e+01	2.233559e+01
9.700000e-01	9.800000e-01	5.969912e+02	1.851191e+01	1.851191e+01
9.800000e-01	9.900000e-01	3.782858e+02	1.473592e+01	1.473592e+01
9.900000e-01	1.000000e+00	9.012271e+01	7.192575e+00	7.192575e+00
# END HISTO1D


# BEGIN HISTO1D //home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/muon1/WD/Herwig/test/weff/uu2cswp_mwp-50/RS.yoda/RAnalysis/h_z
Scale=0.01
ScaledBy=1.32424000000000514e-01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	4.608355e+03	2.470338e+02	2.470338e+02
1.000000e-02	2.000000e-02	9.600740e+03	3.565626e+02	3.565626e+02
2.000000e-02	3.000000e-02	1.839369e+04	4.935349e+02	4.935349e+02
3.000000e-02	4.000000e-02	3.623121e+04	6.926674e+02	6.926674e+02
4.000000e-02	5.000000e-02	5.808117e+04	8.770029e+02	8.770029e+02
5.000000e-02	6.000000e-02	8.410248e+04	1.055329e+03	1.055329e+03
6.000000e-02	7.000000e-02	1.121499e+05	1.218661e+03	1.218661e+03
7.000000e-02	8.000000e-02	1.376547e+05	1.350140e+03	1.350140e+03
8.000000e-02	9.000000e-02	1.712904e+05	1.506087e+03	1.506087e+03
9.000000e-02	1.000000e-01	1.988346e+05	1.622667e+03	1.622667e+03
1.000000e-01	1.100000e-01	2.301926e+05	1.745939e+03	1.745939e+03
1.100000e-01	1.200000e-01	2.605045e+05	1.857338e+03	1.857338e+03
1.200000e-01	1.300000e-01	2.889359e+05	1.956069e+03	1.956069e+03
1.300000e-01	1.400000e-01	3.169966e+05	2.048852e+03	2.048852e+03
1.400000e-01	1.500000e-01	3.493875e+05	2.150983e+03	2.150983e+03
1.500000e-01	1.600000e-01	3.771568e+05	2.234829e+03	2.234829e+03
1.600000e-01	1.700000e-01	4.018936e+05	2.306954e+03	2.306954e+03
1.700000e-01	1.800000e-01	4.252664e+05	2.373088e+03	2.373088e+03
1.800000e-01	1.900000e-01	4.524398e+05	2.447731e+03	2.447731e+03
1.900000e-01	2.000000e-01	4.862080e+05	2.537432e+03	2.537432e+03
2.000000e-01	2.100000e-01	5.099516e+05	2.598650e+03	2.598650e+03
2.100000e-01	2.200000e-01	5.323312e+05	2.655060e+03	2.655060e+03
2.200000e-01	2.300000e-01	5.529364e+05	2.705957e+03	2.705957e+03
2.300000e-01	2.400000e-01	5.716479e+05	2.751361e+03	2.751361e+03
2.400000e-01	2.500000e-01	5.994305e+05	2.817428e+03	2.817428e+03
2.500000e-01	2.600000e-01	6.204991e+05	2.866513e+03	2.866513e+03
2.600000e-01	2.700000e-01	6.453286e+05	2.923303e+03	2.923303e+03
2.700000e-01	2.800000e-01	6.650995e+05	2.967746e+03	2.967746e+03
2.800000e-01	2.900000e-01	6.849631e+05	3.011736e+03	3.011736e+03
2.900000e-01	3.000000e-01	7.011056e+05	3.047018e+03	3.047018e+03
3.000000e-01	3.100000e-01	7.185459e+05	3.084683e+03	3.084683e+03
3.100000e-01	3.200000e-01	7.294708e+05	3.108045e+03	3.108045e+03
3.200000e-01	3.300000e-01	7.564059e+05	3.164906e+03	3.164906e+03
3.300000e-01	3.400000e-01	7.645367e+05	3.181871e+03	3.181871e+03
3.400000e-01	3.500000e-01	7.852478e+05	3.224681e+03	3.224681e+03
3.500000e-01	3.600000e-01	7.898827e+05	3.234183e+03	3.234183e+03
3.600000e-01	3.700000e-01	8.015625e+05	3.258007e+03	3.258007e+03
3.700000e-01	3.800000e-01	8.148711e+05	3.284943e+03	3.284943e+03
3.800000e-01	3.900000e-01	8.241672e+05	3.303627e+03	3.303627e+03
3.900000e-01	4.000000e-01	8.316889e+05	3.318668e+03	3.318668e+03
4.000000e-01	4.100000e-01	8.307885e+05	3.316871e+03	3.316871e+03
4.100000e-01	4.200000e-01	8.359927e+05	3.327244e+03	3.327244e+03
4.200000e-01	4.300000e-01	8.438719e+05	3.342886e+03	3.342886e+03
4.300000e-01	4.400000e-01	8.453948e+05	3.345902e+03	3.345902e+03
4.400000e-01	4.500000e-01	8.533535e+05	3.361614e+03	3.361614e+03
4.500000e-01	4.600000e-01	8.424947e+05	3.340157e+03	3.340157e+03
4.600000e-01	4.700000e-01	8.444679e+05	3.344066e+03	3.344066e+03
4.700000e-01	4.800000e-01	8.385485e+05	3.332325e+03	3.332325e+03
4.800000e-01	4.900000e-01	8.388531e+05	3.332931e+03	3.332931e+03
4.900000e-01	5.000000e-01	8.299012e+05	3.315099e+03	3.315099e+03
5.000000e-01	5.100000e-01	8.224325e+05	3.300148e+03	3.300148e+03
5.100000e-01	5.200000e-01	8.165794e+05	3.288384e+03	3.288384e+03
5.200000e-01	5.300000e-01	8.041447e+05	3.263251e+03	3.263251e+03
5.300000e-01	5.400000e-01	7.937230e+05	3.242036e+03	3.242036e+03
5.400000e-01	5.500000e-01	7.841620e+05	3.222451e+03	3.222451e+03
5.500000e-01	5.600000e-01	7.693305e+05	3.191830e+03	3.191830e+03
5.600000e-01	5.700000e-01	7.517710e+05	3.155195e+03	3.155195e+03
5.700000e-01	5.800000e-01	7.323974e+05	3.114274e+03	3.114274e+03
5.800000e-01	5.900000e-01	7.147850e+05	3.076600e+03	3.076600e+03
5.900000e-01	6.000000e-01	7.056875e+05	3.056959e+03	3.056959e+03
6.000000e-01	6.100000e-01	6.829106e+05	3.007220e+03	3.007220e+03
6.100000e-01	6.200000e-01	6.654571e+05	2.968543e+03	2.968543e+03
6.200000e-01	6.300000e-01	6.439382e+05	2.920152e+03	2.920152e+03
6.300000e-01	6.400000e-01	6.188174e+05	2.862626e+03	2.862626e+03
6.400000e-01	6.500000e-01	5.969806e+05	2.811664e+03	2.811664e+03
6.500000e-01	6.600000e-01	5.777924e+05	2.766109e+03	2.766109e+03
6.600000e-01	6.700000e-01	5.550684e+05	2.711169e+03	2.711169e+03
6.700000e-01	6.800000e-01	5.272594e+05	2.642382e+03	2.642382e+03
6.800000e-01	6.900000e-01	5.066807e+05	2.590303e+03	2.590303e+03
6.900000e-01	7.000000e-01	4.777328e+05	2.515219e+03	2.515219e+03
7.000000e-01	7.100000e-01	4.634840e+05	2.477426e+03	2.477426e+03
7.100000e-01	7.200000e-01	4.420843e+05	2.419557e+03	2.419557e+03
7.200000e-01	7.300000e-01	4.190690e+05	2.355733e+03	2.355733e+03
7.300000e-01	7.400000e-01	4.070846e+05	2.321805e+03	2.321805e+03
7.400000e-01	7.500000e-01	3.943057e+05	2.285072e+03	2.285072e+03
7.500000e-01	7.600000e-01	3.859365e+05	2.260691e+03	2.260691e+03
7.600000e-01	7.700000e-01	3.724557e+05	2.220857e+03	2.220857e+03
7.700000e-01	7.800000e-01	3.651327e+05	2.198916e+03	2.198916e+03
7.800000e-01	7.900000e-01	3.573726e+05	2.175425e+03	2.175425e+03
7.900000e-01	8.000000e-01	3.580083e+05	2.177358e+03	2.177358e+03
8.000000e-01	8.100000e-01	3.645500e+05	2.197161e+03	2.197161e+03
8.100000e-01	8.200000e-01	3.732370e+05	2.223186e+03	2.223186e+03
8.200000e-01	8.300000e-01	3.874197e+05	2.265031e+03	2.265031e+03
8.300000e-01	8.400000e-01	3.983446e+05	2.296745e+03	2.296745e+03
8.400000e-01	8.500000e-01	3.944646e+05	2.285532e+03	2.285532e+03
8.500000e-01	8.600000e-01	3.957491e+05	2.289251e+03	2.289251e+03
8.600000e-01	8.700000e-01	3.839766e+05	2.254944e+03	2.254944e+03
8.700000e-01	8.800000e-01	3.730119e+05	2.222515e+03	2.222515e+03
8.800000e-01	8.900000e-01	3.511222e+05	2.156317e+03	2.156317e+03
8.900000e-01	9.000000e-01	3.264649e+05	2.079226e+03	2.079226e+03
9.000000e-01	9.100000e-01	2.906442e+05	1.961843e+03	1.961843e+03
9.100000e-01	9.200000e-01	2.569158e+05	1.844500e+03	1.844500e+03
9.200000e-01	9.300000e-01	2.182480e+05	1.700037e+03	1.700037e+03
9.300000e-01	9.400000e-01	1.773025e+05	1.532289e+03	1.532289e+03
9.400000e-01	9.500000e-01	1.399589e+05	1.361393e+03	1.361393e+03
9.500000e-01	9.600000e-01	9.954312e+04	1.148125e+03	1.148125e+03
9.600000e-01	9.700000e-01	6.815863e+04	9.500442e+02	9.500442e+02
9.700000e-01	9.800000e-01	4.034959e+04	7.309756e+02	7.309756e+02
9.800000e-01	9.900000e-01	1.942660e+04	5.072029e+02	5.072029e+02
9.900000e-01	1.000000e+00	3.681387e+03	2.207949e+02	2.207949e+02
# END HISTO1D



==> figure/z-dist/wp10-h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.55
LegendYPos=0.3
CustomLegend=$m(W') =$ 10 GeV
Rebin=5
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/RS.yoda/RAnalysis/h_z
RatioPlot=0
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/FO.yoda/RAnalysis/h_z
ScaledBy=1.67982000002932330e+00
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	2.519730e+03	6.505915e+02	6.505915e+02
1.000000e-02	2.000000e-02	4.031568e+03	8.229404e+02	8.229404e+02
2.000000e-02	3.000000e-02	4.367532e+03	8.565435e+02	8.565435e+02
3.000000e-02	4.000000e-02	8.903046e+03	1.222927e+03	1.222927e+03
4.000000e-02	5.000000e-02	8.567082e+03	1.199632e+03	1.199632e+03
5.000000e-02	6.000000e-02	1.327058e+04	1.493057e+03	1.493057e+03
6.000000e-02	7.000000e-02	1.075085e+04	1.343856e+03	1.343856e+03
7.000000e-02	8.000000e-02	1.427847e+04	1.548718e+03	1.548718e+03
8.000000e-02	9.000000e-02	1.663022e+04	1.671400e+03	1.671400e+03
9.000000e-02	1.000000e-01	1.646224e+04	1.662937e+03	1.662937e+03
1.000000e-01	1.100000e-01	2.217362e+04	1.929966e+03	1.929966e+03
1.100000e-01	1.200000e-01	1.998986e+04	1.832467e+03	1.832467e+03
1.200000e-01	1.300000e-01	2.368546e+04	1.994676e+03	1.994676e+03
1.300000e-01	1.400000e-01	2.486134e+04	2.043589e+03	2.043589e+03
1.400000e-01	1.500000e-01	2.754905e+04	2.151219e+03	2.151219e+03
1.500000e-01	1.600000e-01	2.922887e+04	2.215835e+03	2.215835e+03
1.600000e-01	1.700000e-01	2.990080e+04	2.241160e+03	2.241160e+03
1.700000e-01	1.800000e-01	3.359640e+04	2.375624e+03	2.375624e+03
1.800000e-01	1.900000e-01	3.628411e+04	2.468821e+03	2.468821e+03
1.900000e-01	2.000000e-01	4.065164e+04	2.613187e+03	2.613187e+03
2.000000e-01	2.100000e-01	4.031568e+04	2.602366e+03	2.602366e+03
2.100000e-01	2.200000e-01	4.585909e+04	2.775518e+03	2.775518e+03
2.200000e-01	2.300000e-01	4.653101e+04	2.795778e+03	2.795778e+03
2.300000e-01	2.400000e-01	5.022662e+04	2.904680e+03	2.904680e+03
2.400000e-01	2.500000e-01	5.577002e+04	3.060778e+03	3.060778e+03
2.500000e-01	2.600000e-01	6.030554e+04	3.182804e+03	3.182804e+03
2.600000e-01	2.700000e-01	5.744984e+04	3.106532e+03	3.106532e+03
2.700000e-01	2.800000e-01	6.954455e+04	3.417928e+03	3.417928e+03
2.800000e-01	2.900000e-01	7.491997e+04	3.547564e+03	3.547564e+03
2.900000e-01	3.000000e-01	7.609585e+04	3.575294e+03	3.575294e+03
3.000000e-01	3.100000e-01	7.004849e+04	3.430290e+03	3.430290e+03
3.100000e-01	3.200000e-01	8.231118e+04	3.718441e+03	3.718441e+03
3.200000e-01	3.300000e-01	9.087826e+04	3.907161e+03	3.907161e+03
3.300000e-01	3.400000e-01	9.087826e+04	3.907161e+03	3.907161e+03
3.400000e-01	3.500000e-01	9.222212e+04	3.935945e+03	3.935945e+03
3.500000e-01	3.600000e-01	9.944534e+04	4.087179e+03	4.087179e+03
3.600000e-01	3.700000e-01	1.011252e+05	4.121554e+03	4.121554e+03
3.700000e-01	3.800000e-01	1.080124e+05	4.259594e+03	4.259594e+03
3.800000e-01	3.900000e-01	1.150677e+05	4.396510e+03	4.396510e+03
3.900000e-01	4.000000e-01	1.103642e+05	4.305716e+03	4.305716e+03
4.000000e-01	4.100000e-01	1.249786e+05	4.581938e+03	4.581938e+03
4.100000e-01	4.200000e-01	1.288422e+05	4.652222e+03	4.652222e+03
4.200000e-01	4.300000e-01	1.437926e+05	4.914730e+03	4.914730e+03
4.300000e-01	4.400000e-01	1.488321e+05	5.000111e+03	5.000111e+03
4.400000e-01	4.500000e-01	1.486641e+05	4.997288e+03	4.997288e+03
4.500000e-01	4.600000e-01	1.464803e+05	4.960449e+03	4.960449e+03
4.600000e-01	4.700000e-01	1.659662e+05	5.280089e+03	5.280089e+03
4.700000e-01	4.800000e-01	1.694938e+05	5.335908e+03	5.335908e+03
4.800000e-01	4.900000e-01	1.735254e+05	5.398994e+03	5.398994e+03
4.900000e-01	5.000000e-01	1.794048e+05	5.489697e+03	5.489697e+03
5.000000e-01	5.100000e-01	1.836043e+05	5.553577e+03	5.553577e+03
5.100000e-01	5.200000e-01	1.972109e+05	5.755682e+03	5.755682e+03
5.200000e-01	5.300000e-01	2.166968e+05	6.033337e+03	6.033337e+03
5.300000e-01	5.400000e-01	2.020823e+05	5.826337e+03	5.826337e+03
5.400000e-01	5.500000e-01	2.224082e+05	6.112329e+03	6.112329e+03
5.500000e-01	5.600000e-01	2.294634e+05	6.208520e+03	6.208520e+03
5.600000e-01	5.700000e-01	2.385344e+05	6.330047e+03	6.330047e+03
5.700000e-01	5.800000e-01	2.403822e+05	6.354517e+03	6.354517e+03
5.800000e-01	5.900000e-01	2.395423e+05	6.343406e+03	6.343406e+03
5.900000e-01	6.000000e-01	2.539888e+05	6.531886e+03	6.531886e+03
6.000000e-01	6.100000e-01	2.491173e+05	6.468943e+03	6.468943e+03
6.100000e-01	6.200000e-01	2.680993e+05	6.710876e+03	6.710876e+03
6.200000e-01	6.300000e-01	2.706190e+05	6.742338e+03	6.742338e+03
6.300000e-01	6.400000e-01	2.744826e+05	6.790297e+03	6.790297e+03
6.400000e-01	6.500000e-01	2.798580e+05	6.856465e+03	6.856465e+03
6.500000e-01	6.600000e-01	2.971602e+05	7.065236e+03	7.065236e+03
6.600000e-01	6.700000e-01	2.808659e+05	6.868800e+03	6.868800e+03
6.700000e-01	6.800000e-01	2.917847e+05	7.001041e+03	7.001041e+03
6.800000e-01	6.900000e-01	3.087509e+05	7.201708e+03	7.201708e+03
6.900000e-01	7.000000e-01	3.121106e+05	7.240784e+03	7.240784e+03
7.000000e-01	7.100000e-01	3.168141e+05	7.295139e+03	7.295139e+03
7.100000e-01	7.200000e-01	3.314285e+05	7.461503e+03	7.461503e+03
7.200000e-01	7.300000e-01	3.267250e+05	7.408368e+03	7.408368e+03
7.300000e-01	7.400000e-01	3.300846e+05	7.446360e+03	7.446360e+03
7.400000e-01	7.500000e-01	3.359640e+05	7.512383e+03	7.512383e+03
7.500000e-01	7.600000e-01	3.514183e+05	7.683226e+03	7.683226e+03
7.600000e-01	7.700000e-01	3.497385e+05	7.664841e+03	7.664841e+03
7.700000e-01	7.800000e-01	3.373079e+05	7.527393e+03	7.527393e+03
7.800000e-01	7.900000e-01	3.452030e+05	7.614978e+03	7.614978e+03
7.900000e-01	8.000000e-01	3.453710e+05	7.616831e+03	7.616831e+03
8.000000e-01	8.100000e-01	3.534341e+05	7.705230e+03	7.705230e+03
8.100000e-01	8.200000e-01	3.279009e+05	7.421687e+03	7.421687e+03
8.200000e-01	8.300000e-01	3.433552e+05	7.594570e+03	7.594570e+03
8.300000e-01	8.400000e-01	3.237013e+05	7.374008e+03	7.374008e+03
8.400000e-01	8.500000e-01	3.354601e+05	7.506747e+03	7.506747e+03
8.500000e-01	8.600000e-01	3.189978e+05	7.320238e+03	7.320238e+03
8.600000e-01	8.700000e-01	3.176540e+05	7.304803e+03	7.304803e+03
8.700000e-01	8.800000e-01	3.131184e+05	7.252466e+03	7.252466e+03
8.800000e-01	8.900000e-01	2.919527e+05	7.003056e+03	7.003056e+03
8.900000e-01	9.000000e-01	2.833856e+05	6.899543e+03	6.899543e+03
9.000000e-01	9.100000e-01	2.719629e+05	6.759058e+03	6.759058e+03
9.100000e-01	9.200000e-01	2.435739e+05	6.396564e+03	6.396564e+03
9.200000e-01	9.300000e-01	2.358467e+05	6.294284e+03	6.294284e+03
9.300000e-01	9.400000e-01	2.259358e+05	6.160613e+03	6.160613e+03
9.400000e-01	9.500000e-01	1.987227e+05	5.777702e+03	5.777702e+03
9.500000e-01	9.600000e-01	1.755412e+05	5.430263e+03	5.430263e+03
9.600000e-01	9.700000e-01	1.377452e+05	4.810272e+03	4.810272e+03
9.700000e-01	9.800000e-01	1.095243e+05	4.289301e+03	4.289301e+03
9.800000e-01	9.900000e-01	7.794365e+04	3.618443e+03	3.618443e+03
9.900000e-01	1.000000e+00	3.023676e+04	2.253715e+03	2.253715e+03
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-10/RS.yoda/RAnalysis/h_z
ScaledBy=2.20706666666666607e+01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
2.000000e-02	3.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.000000e-02	4.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
4.000000e-02	5.000000e-02	2.207067e+03	2.207067e+03	2.207067e+03
5.000000e-02	6.000000e-02	4.414133e+03	3.121264e+03	3.121264e+03
6.000000e-02	7.000000e-02	4.414133e+03	3.121264e+03	3.121264e+03
7.000000e-02	8.000000e-02	1.324240e+04	5.406187e+03	5.406187e+03
8.000000e-02	9.000000e-02	1.103533e+04	4.935151e+03	4.935151e+03
9.000000e-02	1.000000e-01	8.828267e+03	4.414133e+03	4.414133e+03
1.000000e-01	1.100000e-01	1.986360e+04	6.621200e+03	6.621200e+03
1.100000e-01	1.200000e-01	2.427773e+04	7.320012e+03	7.320012e+03
1.200000e-01	1.300000e-01	3.752013e+04	9.099968e+03	9.099968e+03
1.300000e-01	1.400000e-01	3.531307e+04	8.828266e+03	8.828266e+03
1.400000e-01	1.500000e-01	6.621200e+04	1.208860e+04	1.208860e+04
1.500000e-01	1.600000e-01	4.193427e+04	9.620380e+03	9.620380e+03
1.600000e-01	1.700000e-01	3.752013e+04	9.099969e+03	9.099969e+03
1.700000e-01	1.800000e-01	5.076253e+04	1.058472e+04	1.058472e+04
1.800000e-01	1.900000e-01	5.959080e+04	1.146826e+04	1.146826e+04
1.900000e-01	2.000000e-01	7.283320e+04	1.267863e+04	1.267863e+04
2.000000e-01	2.100000e-01	9.490387e+04	1.447271e+04	1.447271e+04
2.100000e-01	2.200000e-01	7.945440e+04	1.324240e+04	1.324240e+04
2.200000e-01	2.300000e-01	1.081463e+05	1.544947e+04	1.544947e+04
2.300000e-01	2.400000e-01	9.711093e+04	1.464002e+04	1.464002e+04
2.400000e-01	2.500000e-01	1.169745e+05	1.606769e+04	1.606769e+04
2.500000e-01	2.600000e-01	1.280099e+05	1.680852e+04	1.680852e+04
2.600000e-01	2.700000e-01	1.280099e+05	1.680852e+04	1.680852e+04
2.700000e-01	2.800000e-01	1.831865e+05	2.010733e+04	2.010733e+04
2.800000e-01	2.900000e-01	1.942219e+05	2.070412e+04	2.070412e+04
2.900000e-01	3.000000e-01	2.251208e+05	2.229028e+04	2.229028e+04
3.000000e-01	3.100000e-01	2.295349e+05	2.250775e+04	2.250775e+04
3.100000e-01	3.200000e-01	2.626409e+05	2.407625e+04	2.407625e+04
3.200000e-01	3.300000e-01	2.582268e+05	2.387307e+04	2.387307e+04
3.300000e-01	3.400000e-01	2.692621e+05	2.437785e+04	2.437785e+04
3.400000e-01	3.500000e-01	2.736763e+05	2.457685e+04	2.457685e+04
3.500000e-01	3.600000e-01	3.818225e+05	2.902943e+04	2.902943e+04
3.600000e-01	3.700000e-01	3.420953e+05	2.747776e+04	2.747776e+04
3.700000e-01	3.800000e-01	3.752013e+05	2.877663e+04	2.877663e+04
3.800000e-01	3.900000e-01	4.480345e+05	3.144586e+04	3.144586e+04
3.900000e-01	4.000000e-01	4.325851e+05	3.089893e+04	3.089893e+04
4.000000e-01	4.100000e-01	3.707872e+05	2.860685e+04	2.860685e+04
4.100000e-01	4.200000e-01	3.840296e+05	2.911321e+04	2.911321e+04
4.200000e-01	4.300000e-01	4.458275e+05	3.136831e+04	3.136831e+04
4.300000e-01	4.400000e-01	5.716303e+05	3.551937e+04	3.551937e+04
4.400000e-01	4.500000e-01	5.230748e+05	3.397736e+04	3.397736e+04
4.500000e-01	4.600000e-01	6.113575e+05	3.673291e+04	3.673291e+04
4.600000e-01	4.700000e-01	6.025292e+05	3.646672e+04	3.646672e+04
4.700000e-01	4.800000e-01	6.003221e+05	3.639988e+04	3.639988e+04
4.800000e-01	4.900000e-01	6.157716e+05	3.686528e+04	3.686528e+04
4.900000e-01	5.000000e-01	6.290140e+05	3.725958e+04	3.725958e+04
5.000000e-01	5.100000e-01	6.930189e+05	3.910932e+04	3.910932e+04
5.100000e-01	5.200000e-01	8.055793e+05	4.216595e+04	4.216595e+04
5.200000e-01	5.300000e-01	7.901299e+05	4.175966e+04	4.175966e+04
5.300000e-01	5.400000e-01	7.548168e+05	4.081582e+04	4.081582e+04
5.400000e-01	5.500000e-01	9.115185e+05	4.485289e+04	4.485289e+04
5.500000e-01	5.600000e-01	8.563419e+05	4.347418e+04	4.347418e+04
5.600000e-01	5.700000e-01	8.916549e+05	4.436149e+04	4.436149e+04
5.700000e-01	5.800000e-01	8.607560e+05	4.358608e+04	4.358608e+04
5.800000e-01	5.900000e-01	9.424175e+05	4.560678e+04	4.560678e+04
5.900000e-01	6.000000e-01	9.269681e+05	4.523141e+04	4.523141e+04
6.000000e-01	6.100000e-01	9.402104e+05	4.555334e+04	4.555334e+04
6.100000e-01	6.200000e-01	1.024079e+06	4.754167e+04	4.754167e+04
6.200000e-01	6.300000e-01	1.041736e+06	4.794977e+04	4.794977e+04
6.300000e-01	6.400000e-01	1.083670e+06	4.890533e+04	4.890533e+04
6.400000e-01	6.500000e-01	9.424175e+05	4.560678e+04	4.560678e+04
6.500000e-01	6.600000e-01	1.092498e+06	4.910413e+04	4.910413e+04
6.600000e-01	6.700000e-01	1.079256e+06	4.880562e+04	4.880562e+04
6.700000e-01	6.800000e-01	1.066013e+06	4.850528e+04	4.850528e+04
6.800000e-01	6.900000e-01	1.176367e+06	5.095409e+04	5.095409e+04
6.900000e-01	7.000000e-01	1.273478e+06	5.301556e+04	5.301556e+04
7.000000e-01	7.100000e-01	1.077049e+06	4.875570e+04	4.875570e+04
7.100000e-01	7.200000e-01	1.054978e+06	4.825356e+04	4.825356e+04
7.200000e-01	7.300000e-01	1.105741e+06	4.940084e+04	4.940084e+04
7.300000e-01	7.400000e-01	1.160917e+06	5.061839e+04	5.061839e+04
7.400000e-01	7.500000e-01	1.099119e+06	4.925271e+04	4.925271e+04
7.500000e-01	7.600000e-01	1.123397e+06	4.979369e+04	4.979369e+04
7.600000e-01	7.700000e-01	1.096912e+06	4.920323e+04	4.920323e+04
7.700000e-01	7.800000e-01	1.152089e+06	5.042556e+04	5.042556e+04
7.800000e-01	7.900000e-01	9.666953e+05	4.619049e+04	4.619049e+04
7.900000e-01	8.000000e-01	9.711094e+05	4.629582e+04	4.629582e+04
8.000000e-01	8.100000e-01	1.006422e+06	4.713004e+04	4.713004e+04
8.100000e-01	8.200000e-01	8.475136e+05	4.324950e+04	4.324950e+04
8.200000e-01	8.300000e-01	9.137256e+05	4.490716e+04	4.490716e+04
8.300000e-01	8.400000e-01	9.203468e+05	4.506958e+04	4.506958e+04
8.400000e-01	8.500000e-01	7.901299e+05	4.175966e+04	4.175966e+04
8.500000e-01	8.600000e-01	8.077864e+05	4.222367e+04	4.222367e+04
8.600000e-01	8.700000e-01	8.342712e+05	4.291028e+04	4.291028e+04
8.700000e-01	8.800000e-01	7.901299e+05	4.175966e+04	4.175966e+04
8.800000e-01	8.900000e-01	7.150896e+05	3.972719e+04	3.972719e+04
8.900000e-01	9.000000e-01	6.599129e+05	3.816375e+04	3.816375e+04
9.000000e-01	9.100000e-01	6.886048e+05	3.898457e+04	3.898457e+04
9.100000e-01	9.200000e-01	7.592309e+05	4.093499e+04	4.093499e+04
9.200000e-01	9.300000e-01	6.466705e+05	3.777890e+04	3.777890e+04
9.300000e-01	9.400000e-01	6.047363e+05	3.653345e+04	3.653345e+04
9.400000e-01	9.500000e-01	4.789335e+05	3.251212e+04	3.251212e+04
9.500000e-01	9.600000e-01	4.855547e+05	3.273610e+04	3.273610e+04
9.600000e-01	9.700000e-01	4.833476e+05	3.266160e+04	3.266160e+04
9.700000e-01	9.800000e-01	3.752013e+05	2.877663e+04	2.877663e+04
9.800000e-01	9.900000e-01	2.493985e+05	2.346144e+04	2.346144e+04
9.900000e-01	1.000000e+00	1.081463e+05	1.544947e+04	1.544947e+04
# END HISTO1D



==> figure/z-dist/wp100-h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $q\rightarrow q'W'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.55
LegendYPos=0.3
CustomLegend=$m(W') =$ 100 GeV
Rebin=5
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/RS.yoda/RAnalysis/h_z
LegendOnly=//dummy //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/RS.yoda/RAnalysis/h_z
RatioPlot=0
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/FO.yoda/RAnalysis/h_z
ScaledBy=7.33068000016539635e-03
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	3.658009e+02	1.637550e+01	1.637550e+01
1.000000e-02	2.000000e-02	7.301357e+02	2.313524e+01	2.313524e+01
2.000000e-02	3.000000e-02	9.053390e+02	2.576189e+01	2.576189e+01
3.000000e-02	4.000000e-02	9.896418e+02	2.693464e+01	2.693464e+01
4.000000e-02	5.000000e-02	1.061482e+03	2.789514e+01	2.789514e+01
5.000000e-02	6.000000e-02	1.093737e+03	2.831579e+01	2.831579e+01
6.000000e-02	7.000000e-02	1.075411e+03	2.807756e+01	2.807756e+01
7.000000e-02	8.000000e-02	1.095204e+03	2.833476e+01	2.833476e+01
8.000000e-02	9.000000e-02	1.094471e+03	2.832528e+01	2.832528e+01
9.000000e-02	1.000000e-01	1.145052e+03	2.897242e+01	2.897242e+01
1.000000e-01	1.100000e-01	1.141387e+03	2.892601e+01	2.892601e+01
1.100000e-01	1.200000e-01	1.106933e+03	2.848608e+01	2.848608e+01
1.200000e-01	1.300000e-01	1.116463e+03	2.860844e+01	2.860844e+01
1.300000e-01	1.400000e-01	1.057817e+03	2.784694e+01	2.784694e+01
1.400000e-01	1.500000e-01	1.128925e+03	2.876767e+01	2.876767e+01
1.500000e-01	1.600000e-01	1.057084e+03	2.783729e+01	2.783729e+01
1.600000e-01	1.700000e-01	1.087873e+03	2.823977e+01	2.823977e+01
1.700000e-01	1.800000e-01	1.054885e+03	2.780831e+01	2.780831e+01
1.800000e-01	1.900000e-01	1.070279e+03	2.801049e+01	2.801049e+01
1.900000e-01	2.000000e-01	1.059283e+03	2.786623e+01	2.786623e+01
2.000000e-01	2.100000e-01	1.065881e+03	2.795287e+01	2.795287e+01
2.100000e-01	2.200000e-01	1.000638e+03	2.708386e+01	2.708386e+01
2.200000e-01	2.300000e-01	1.036558e+03	2.756570e+01	2.756570e+01
2.300000e-01	2.400000e-01	1.077610e+03	2.810625e+01	2.810625e+01
2.400000e-01	2.500000e-01	1.054152e+03	2.779865e+01	2.779865e+01
2.500000e-01	2.600000e-01	1.044622e+03	2.767271e+01	2.767271e+01
2.600000e-01	2.700000e-01	1.024829e+03	2.740929e+01	2.740929e+01
2.700000e-01	2.800000e-01	1.043156e+03	2.765328e+01	2.765328e+01
2.800000e-01	2.900000e-01	1.029227e+03	2.746805e+01	2.746805e+01
2.900000e-01	3.000000e-01	1.021897e+03	2.737005e+01	2.737005e+01
3.000000e-01	3.100000e-01	9.874426e+02	2.690469e+01	2.690469e+01
3.100000e-01	3.200000e-01	1.056351e+03	2.782763e+01	2.782763e+01
3.200000e-01	3.300000e-01	9.999048e+02	2.707394e+01	2.707394e+01
3.300000e-01	3.400000e-01	1.001371e+03	2.709378e+01	2.709378e+01
3.400000e-01	3.500000e-01	9.881757e+02	2.691468e+01	2.691468e+01
3.500000e-01	3.600000e-01	1.009435e+03	2.720265e+01	2.720265e+01
3.600000e-01	3.700000e-01	9.713151e+02	2.668408e+01	2.668408e+01
3.700000e-01	3.800000e-01	9.632514e+02	2.657308e+01	2.657308e+01
3.800000e-01	3.900000e-01	9.588529e+02	2.651234e+01	2.651234e+01
3.900000e-01	4.000000e-01	9.661836e+02	2.661350e+01	2.661350e+01
4.000000e-01	4.100000e-01	9.456577e+02	2.632929e+01	2.632929e+01
4.100000e-01	4.200000e-01	9.515223e+02	2.641080e+01	2.641080e+01
4.200000e-01	4.300000e-01	9.478569e+02	2.635989e+01	2.635989e+01
4.300000e-01	4.400000e-01	9.126697e+02	2.586598e+01	2.586598e+01
4.400000e-01	4.500000e-01	9.412593e+02	2.626799e+01	2.626799e+01
4.500000e-01	4.600000e-01	9.265980e+02	2.606260e+01	2.606260e+01
4.600000e-01	4.700000e-01	8.818808e+02	2.542594e+01	2.542594e+01
4.700000e-01	4.800000e-01	9.119366e+02	2.585559e+01	2.585559e+01
4.800000e-01	4.900000e-01	8.620880e+02	2.513900e+01	2.513900e+01
4.900000e-01	5.000000e-01	8.855461e+02	2.547873e+01	2.547873e+01
5.000000e-01	5.100000e-01	8.642872e+02	2.517104e+01	2.517104e+01
5.100000e-01	5.200000e-01	8.752832e+02	2.533066e+01	2.533066e+01
5.200000e-01	5.300000e-01	8.444943e+02	2.488115e+01	2.488115e+01
5.300000e-01	5.400000e-01	8.151716e+02	2.444537e+01	2.444537e+01
5.400000e-01	5.500000e-01	8.349645e+02	2.474037e+01	2.474037e+01
5.500000e-01	5.600000e-01	8.518250e+02	2.498891e+01	2.498891e+01
5.600000e-01	5.700000e-01	7.997772e+02	2.421345e+01	2.421345e+01
5.700000e-01	5.800000e-01	8.019764e+02	2.424672e+01	2.424672e+01
5.800000e-01	5.900000e-01	7.411317e+02	2.330880e+01	2.330880e+01
5.900000e-01	6.000000e-01	7.132752e+02	2.286655e+01	2.286655e+01
6.000000e-01	6.100000e-01	7.308688e+02	2.314685e+01	2.314685e+01
6.100000e-01	6.200000e-01	6.788210e+02	2.230744e+01	2.230744e+01
6.200000e-01	6.300000e-01	7.081437e+02	2.278415e+01	2.278415e+01
6.300000e-01	6.400000e-01	7.132752e+02	2.286655e+01	2.286655e+01
6.400000e-01	6.500000e-01	6.678249e+02	2.212603e+01	2.212603e+01
6.500000e-01	6.600000e-01	6.788210e+02	2.230744e+01	2.230744e+01
6.600000e-01	6.700000e-01	6.297054e+02	2.148527e+01	2.148527e+01
6.700000e-01	6.800000e-01	6.077134e+02	2.110676e+01	2.110676e+01
6.800000e-01	6.900000e-01	6.055142e+02	2.106853e+01	2.106853e+01
6.900000e-01	7.000000e-01	5.893867e+02	2.078607e+01	2.078607e+01
7.000000e-01	7.100000e-01	5.776576e+02	2.057820e+01	2.057820e+01
7.100000e-01	7.200000e-01	5.783907e+02	2.059125e+01	2.059125e+01
7.200000e-01	7.300000e-01	5.505341e+02	2.008927e+01	2.008927e+01
7.300000e-01	7.400000e-01	5.292751e+02	1.969758e+01	1.969758e+01
7.400000e-01	7.500000e-01	5.270759e+02	1.965661e+01	1.965661e+01
7.500000e-01	7.600000e-01	4.589006e+02	1.834135e+01	1.834135e+01
7.600000e-01	7.700000e-01	4.654982e+02	1.847273e+01	1.847273e+01
7.700000e-01	7.800000e-01	4.427731e+02	1.801618e+01	1.801618e+01
7.800000e-01	7.900000e-01	4.134504e+02	1.740940e+01	1.740940e+01
7.900000e-01	8.000000e-01	4.163826e+02	1.747103e+01	1.747103e+01
8.000000e-01	8.100000e-01	3.789962e+02	1.666823e+01	1.666823e+01
8.100000e-01	8.200000e-01	3.452750e+02	1.590943e+01	1.590943e+01
8.200000e-01	8.300000e-01	3.636017e+02	1.632620e+01	1.632620e+01
8.300000e-01	8.400000e-01	3.034902e+02	1.491573e+01	1.491573e+01
8.400000e-01	8.500000e-01	3.174184e+02	1.525416e+01	1.525416e+01
8.500000e-01	8.600000e-01	2.734344e+02	1.415790e+01	1.415790e+01
8.600000e-01	8.700000e-01	2.661037e+02	1.396682e+01	1.396682e+01
8.700000e-01	8.800000e-01	2.147889e+02	1.254810e+01	1.254810e+01
8.800000e-01	8.900000e-01	2.191873e+02	1.267593e+01	1.267593e+01
8.900000e-01	9.000000e-01	2.052590e+02	1.226657e+01	1.226657e+01
9.000000e-01	9.100000e-01	1.510120e+02	1.052151e+01	1.052151e+01
9.100000e-01	9.200000e-01	1.378168e+02	1.005132e+01	1.005132e+01
9.200000e-01	9.300000e-01	1.319522e+02	9.835139e+00	9.835139e+00
9.300000e-01	9.400000e-01	1.121594e+02	9.067550e+00	9.067550e+00
9.400000e-01	9.500000e-01	9.236657e+01	8.228668e+00	8.228668e+00
9.500000e-01	9.600000e-01	7.037453e+01	7.182570e+00	7.182570e+00
9.600000e-01	9.700000e-01	4.471715e+01	5.725444e+00	5.725444e+00
9.700000e-01	9.800000e-01	4.178488e+01	5.534542e+00	5.534542e+00
9.800000e-01	9.900000e-01	1.612750e+01	3.438394e+00	3.438394e+00
9.900000e-01	1.000000e+00	2.932272e+00	1.466136e+00	1.466136e+00
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/weff/uu2cswp_mwp-100/RS.yoda/RAnalysis/h_z
Scale=0.0001
ScaledBy=2.20706666666666607e+01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	0.000000e+00	0.000000e+00	0.000000e+00
1.000000e-02	2.000000e-02	3.310600e+04	8.547933e+03	8.547933e+03
2.000000e-02	3.000000e-02	3.972720e+04	9.363791e+03	9.363791e+03
3.000000e-02	4.000000e-02	6.179787e+04	1.167870e+04	1.167870e+04
4.000000e-02	5.000000e-02	1.015251e+05	1.496905e+04	1.496905e+04
5.000000e-02	6.000000e-02	1.015251e+05	1.496905e+04	1.496905e+04
6.000000e-02	7.000000e-02	1.324240e+05	1.709586e+04	1.709586e+04
7.000000e-02	8.000000e-02	1.456664e+05	1.793030e+04	1.793030e+04
8.000000e-02	9.000000e-02	1.346311e+05	1.723774e+04	1.723774e+04
9.000000e-02	1.000000e-01	1.721512e+05	1.949229e+04	1.949229e+04
1.000000e-01	1.100000e-01	1.567017e+05	1.859708e+04	1.859708e+04
1.100000e-01	1.200000e-01	1.677371e+05	1.924076e+04	1.924076e+04
1.200000e-01	1.300000e-01	1.942219e+05	2.070412e+04	2.070412e+04
1.300000e-01	1.400000e-01	1.986360e+05	2.093807e+04	2.093807e+04
1.400000e-01	1.500000e-01	2.052572e+05	2.128418e+04	2.128418e+04
1.500000e-01	1.600000e-01	1.986360e+05	2.093807e+04	2.093807e+04
1.600000e-01	1.700000e-01	2.449844e+05	2.325289e+04	2.325289e+04
1.700000e-01	1.800000e-01	2.383632e+05	2.293651e+04	2.293651e+04
1.800000e-01	1.900000e-01	2.560197e+05	2.377084e+04	2.377084e+04
1.900000e-01	2.000000e-01	2.361561e+05	2.283008e+04	2.283008e+04
2.000000e-01	2.100000e-01	2.802975e+05	2.487238e+04	2.487238e+04
2.100000e-01	2.200000e-01	2.847116e+05	2.506746e+04	2.506746e+04
2.200000e-01	2.300000e-01	3.045752e+05	2.592717e+04	2.592717e+04
2.300000e-01	2.400000e-01	3.376812e+05	2.729991e+04	2.729991e+04
2.400000e-01	2.500000e-01	3.023681e+05	2.583305e+04	2.583305e+04
2.500000e-01	2.600000e-01	3.443024e+05	2.756625e+04	2.756625e+04
2.600000e-01	2.700000e-01	3.111964e+05	2.620746e+04	2.620746e+04
2.700000e-01	2.800000e-01	3.553377e+05	2.800454e+04	2.800454e+04
2.800000e-01	2.900000e-01	3.244388e+05	2.675926e+04	2.675926e+04
2.900000e-01	3.000000e-01	3.354741e+05	2.721055e+04	2.721055e+04
3.000000e-01	3.100000e-01	3.884437e+05	2.928005e+04	2.928005e+04
3.100000e-01	3.200000e-01	4.105144e+05	3.010038e+04	3.010038e+04
3.200000e-01	3.300000e-01	3.619589e+05	2.826425e+04	2.826425e+04
3.300000e-01	3.400000e-01	3.994791e+05	2.969305e+04	2.969305e+04
3.400000e-01	3.500000e-01	4.127215e+05	3.018118e+04	3.018118e+04
3.500000e-01	3.600000e-01	3.752013e+05	2.877663e+04	2.877663e+04
3.600000e-01	3.700000e-01	4.171356e+05	3.034215e+04	3.034215e+04
3.700000e-01	3.800000e-01	3.553377e+05	2.800454e+04	2.800454e+04
3.800000e-01	3.900000e-01	4.061003e+05	2.993811e+04	2.993811e+04
3.900000e-01	4.000000e-01	3.818225e+05	2.902943e+04	2.902943e+04
4.000000e-01	4.100000e-01	3.420953e+05	2.747776e+04	2.747776e+04
4.100000e-01	4.200000e-01	3.178176e+05	2.648480e+04	2.648480e+04
4.200000e-01	4.300000e-01	3.111964e+05	2.620746e+04	2.620746e+04
4.300000e-01	4.400000e-01	3.134035e+05	2.630023e+04	2.630023e+04
4.400000e-01	4.500000e-01	3.531307e+05	2.791743e+04	2.791743e+04
4.500000e-01	4.600000e-01	3.001611e+05	2.573860e+04	2.573860e+04
4.600000e-01	4.700000e-01	2.847116e+05	2.506746e+04	2.506746e+04
4.700000e-01	4.800000e-01	2.802975e+05	2.487238e+04	2.487238e+04
4.800000e-01	4.900000e-01	2.825045e+05	2.497011e+04	2.497011e+04
4.900000e-01	5.000000e-01	2.957469e+05	2.554864e+04	2.554864e+04
5.000000e-01	5.100000e-01	2.604339e+05	2.397488e+04	2.397488e+04
5.100000e-01	5.200000e-01	2.427773e+05	2.314791e+04	2.314791e+04
5.200000e-01	5.300000e-01	2.493985e+05	2.346144e+04	2.346144e+04
5.300000e-01	5.400000e-01	2.427773e+05	2.314791e+04	2.314791e+04
5.400000e-01	5.500000e-01	2.516056e+05	2.356502e+04	2.356502e+04
5.500000e-01	5.600000e-01	2.273279e+05	2.239928e+04	2.239928e+04
5.600000e-01	5.700000e-01	2.118784e+05	2.162475e+04	2.162475e+04
5.700000e-01	5.800000e-01	1.942219e+05	2.070412e+04	2.070412e+04
5.800000e-01	5.900000e-01	2.383632e+05	2.293651e+04	2.293651e+04
5.900000e-01	6.000000e-01	1.942219e+05	2.070412e+04	2.070412e+04
6.000000e-01	6.100000e-01	1.787724e+05	1.986360e+04	1.986360e+04
6.100000e-01	6.200000e-01	1.633229e+05	1.898591e+04	1.898591e+04
6.200000e-01	6.300000e-01	1.809795e+05	1.998584e+04	1.998584e+04
6.300000e-01	6.400000e-01	1.964289e+05	2.082143e+04	2.082143e+04
6.400000e-01	6.500000e-01	1.655300e+05	1.911376e+04	1.911376e+04
6.500000e-01	6.600000e-01	1.478735e+05	1.806562e+04	1.806562e+04
6.600000e-01	6.700000e-01	1.324240e+05	1.709586e+04	1.709586e+04
6.700000e-01	6.800000e-01	1.324240e+05	1.709586e+04	1.709586e+04
6.800000e-01	6.900000e-01	1.434593e+05	1.779394e+04	1.779394e+04
6.900000e-01	7.000000e-01	1.368381e+05	1.737846e+04	1.737846e+04
7.000000e-01	7.100000e-01	1.169745e+05	1.606769e+04	1.606769e+04
7.100000e-01	7.200000e-01	1.191816e+05	1.621856e+04	1.621856e+04
7.200000e-01	7.300000e-01	1.346311e+05	1.723774e+04	1.723774e+04
7.300000e-01	7.400000e-01	1.235957e+05	1.651618e+04	1.651618e+04
7.400000e-01	7.500000e-01	1.567017e+05	1.859708e+04	1.859708e+04
7.500000e-01	7.600000e-01	1.390452e+05	1.751805e+04	1.751805e+04
7.600000e-01	7.700000e-01	1.721512e+05	1.949229e+04	1.949229e+04
7.700000e-01	7.800000e-01	1.765653e+05	1.974061e+04	1.974061e+04
7.800000e-01	7.900000e-01	1.324240e+05	1.709586e+04	1.709586e+04
7.900000e-01	8.000000e-01	1.853936e+05	2.022810e+04	2.022810e+04
8.000000e-01	8.100000e-01	1.876007e+05	2.034815e+04	2.034815e+04
8.100000e-01	8.200000e-01	2.184996e+05	2.196004e+04	2.196004e+04
8.200000e-01	8.300000e-01	1.787724e+05	1.986360e+04	1.986360e+04
8.300000e-01	8.400000e-01	1.964289e+05	2.082142e+04	2.082142e+04
8.400000e-01	8.500000e-01	1.434593e+05	1.779394e+04	1.779394e+04
8.500000e-01	8.600000e-01	1.191816e+05	1.621856e+04	1.621856e+04
8.600000e-01	8.700000e-01	1.103533e+05	1.560632e+04	1.560632e+04
8.700000e-01	8.800000e-01	5.738373e+04	1.125387e+04	1.125387e+04
8.800000e-01	8.900000e-01	6.841907e+04	1.228843e+04	1.228843e+04
8.900000e-01	9.000000e-01	3.972720e+04	9.363791e+03	9.363791e+03
9.000000e-01	9.100000e-01	3.531307e+04	8.828267e+03	8.828267e+03
9.100000e-01	9.200000e-01	2.648480e+04	7.645503e+03	7.645503e+03
9.200000e-01	9.300000e-01	1.544947e+04	5.839350e+03	5.839350e+03
9.300000e-01	9.400000e-01	1.986360e+04	6.621201e+03	6.621201e+03
9.400000e-01	9.500000e-01	4.414133e+03	3.121264e+03	3.121264e+03
9.500000e-01	9.600000e-01	1.103533e+04	4.935151e+03	4.935151e+03
9.600000e-01	9.700000e-01	6.621200e+03	3.822752e+03	3.822752e+03
9.700000e-01	9.800000e-01	4.414133e+03	3.121264e+03	3.121264e+03
9.800000e-01	9.900000e-01	2.207067e+03	2.207067e+03	2.207067e+03
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> figure/z-dist/zp200-h_z.dat <==
# BEGIN PLOT
Title=$z$ spectrum in $q\rightarrow q'Z'$ splittings at $\sqrt{s_{pp}} =$ 13.6 TeV
YLabel=$d\sigma / dz$ [fb]
XLabel=$z$
LegendXPos=0.55
LegendYPos=0.3
CustomLegend=$m(Z') =$ 200 GeV
Rebin=5
Legend=1
LogY=1
DrawOnly=//home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/RS.yoda/RAnalysis/h_z
LegendOnly=//home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/FO.yoda/RAnalysis/h_z //home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/RS.yoda/RAnalysis/h_z
RatioPlot=0
# END PLOT

# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/FO.yoda/RAnalysis/h_z
LineColor=red
LineStyle=solid
Path=//home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/FO.yoda/RAnalysis/h_z
ScaledBy=4.01525000000000056e-05
Title=FO
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	3.922899e+00	1.255047e-01	1.255047e-01
1.000000e-02	2.000000e-02	7.351923e+00	1.718133e-01	1.718133e-01
2.000000e-02	3.000000e-02	9.636600e+00	1.967063e-01	1.967063e-01
3.000000e-02	4.000000e-02	1.104194e+01	2.105615e-01	2.105615e-01
4.000000e-02	5.000000e-02	1.138323e+01	2.137909e-01	2.137909e-01
5.000000e-02	6.000000e-02	1.173256e+01	2.170464e-01	2.170464e-01
6.000000e-02	7.000000e-02	1.189719e+01	2.185639e-01	2.185639e-01
7.000000e-02	8.000000e-02	1.203772e+01	2.198510e-01	2.198510e-01
8.000000e-02	9.000000e-02	1.206984e+01	2.201441e-01	2.201441e-01
9.000000e-02	1.000000e-01	1.227462e+01	2.220037e-01	2.220037e-01
1.000000e-01	1.100000e-01	1.187711e+01	2.183794e-01	2.183794e-01
1.100000e-01	1.200000e-01	1.191325e+01	2.187114e-01	2.187114e-01
1.200000e-01	1.300000e-01	1.192529e+01	2.188219e-01	2.188219e-01
1.300000e-01	1.400000e-01	1.217022e+01	2.210577e-01	2.210577e-01
1.400000e-01	1.500000e-01	1.215416e+01	2.209117e-01	2.209117e-01
1.500000e-01	1.600000e-01	1.155187e+01	2.153687e-01	2.153687e-01
1.600000e-01	1.700000e-01	1.159203e+01	2.157426e-01	2.157426e-01
1.700000e-01	1.800000e-01	1.190120e+01	2.186008e-01	2.186008e-01
1.800000e-01	1.900000e-01	1.159604e+01	2.157800e-01	2.157800e-01
1.900000e-01	2.000000e-01	1.181688e+01	2.178250e-01	2.178250e-01
2.000000e-01	2.100000e-01	1.149968e+01	2.148815e-01	2.148815e-01
2.100000e-01	2.200000e-01	1.141937e+01	2.141299e-01	2.141299e-01
2.200000e-01	2.300000e-01	1.135513e+01	2.135267e-01	2.135267e-01
2.300000e-01	2.400000e-01	1.164824e+01	2.162651e-01	2.162651e-01
2.400000e-01	2.500000e-01	1.141937e+01	2.141299e-01	2.141299e-01
2.500000e-01	2.600000e-01	1.100179e+01	2.101783e-01	2.101783e-01
2.600000e-01	2.700000e-01	1.139528e+01	2.139040e-01	2.139040e-01
2.700000e-01	2.800000e-01	1.151574e+01	2.150315e-01	2.150315e-01
2.800000e-01	2.900000e-01	1.128687e+01	2.128840e-01	2.128840e-01
2.900000e-01	3.000000e-01	1.143543e+01	2.142805e-01	2.142805e-01
3.000000e-01	3.100000e-01	1.113830e+01	2.114783e-01	2.114783e-01
3.100000e-01	3.200000e-01	1.107406e+01	2.108675e-01	2.108675e-01
3.200000e-01	3.300000e-01	1.098572e+01	2.100248e-01	2.100248e-01
3.300000e-01	3.400000e-01	1.096163e+01	2.097944e-01	2.097944e-01
3.400000e-01	3.500000e-01	1.108209e+01	2.109440e-01	2.109440e-01
3.500000e-01	3.600000e-01	1.106603e+01	2.107911e-01	2.107911e-01
3.600000e-01	3.700000e-01	1.078496e+01	2.080969e-01	2.080969e-01
3.700000e-01	3.800000e-01	1.057617e+01	2.060727e-01	2.060727e-01
3.800000e-01	3.900000e-01	1.029109e+01	2.032764e-01	2.032764e-01
3.900000e-01	4.000000e-01	1.053602e+01	2.056812e-01	2.056812e-01
4.000000e-01	4.100000e-01	1.055208e+01	2.058379e-01	2.058379e-01
4.100000e-01	4.200000e-01	1.056011e+01	2.059162e-01	2.059162e-01
4.200000e-01	4.300000e-01	1.014252e+01	2.018038e-01	2.018038e-01
4.300000e-01	4.400000e-01	1.022684e+01	2.026409e-01	2.026409e-01
4.400000e-01	4.500000e-01	1.045170e+01	2.048565e-01	2.048565e-01
4.500000e-01	4.600000e-01	9.817286e+00	1.985418e-01	1.985418e-01
4.600000e-01	4.700000e-01	9.909637e+00	1.994735e-01	1.994735e-01
4.700000e-01	4.800000e-01	9.813271e+00	1.985012e-01	1.985012e-01
4.800000e-01	4.900000e-01	9.837363e+00	1.987447e-01	1.987447e-01
4.900000e-01	5.000000e-01	9.716905e+00	1.975242e-01	1.975242e-01
5.000000e-01	5.100000e-01	9.636600e+00	1.967063e-01	1.967063e-01
5.100000e-01	5.200000e-01	9.544249e+00	1.957615e-01	1.957615e-01
5.200000e-01	5.300000e-01	9.235075e+00	1.925646e-01	1.925646e-01
5.300000e-01	5.400000e-01	9.463944e+00	1.949361e-01	1.949361e-01
5.400000e-01	5.500000e-01	9.030297e+00	1.904177e-01	1.904177e-01
5.500000e-01	5.600000e-01	8.785367e+00	1.878176e-01	1.878176e-01
5.600000e-01	5.700000e-01	8.789382e+00	1.878605e-01	1.878605e-01
5.700000e-01	5.800000e-01	8.761276e+00	1.875599e-01	1.875599e-01
5.800000e-01	5.900000e-01	8.428010e+00	1.839581e-01	1.839581e-01
5.900000e-01	6.000000e-01	8.142927e+00	1.808200e-01	1.808200e-01
6.000000e-01	6.100000e-01	8.347705e+00	1.830795e-01	1.830795e-01
6.100000e-01	6.200000e-01	7.697234e+00	1.758019e-01	1.758019e-01
6.200000e-01	6.300000e-01	7.950195e+00	1.786673e-01	1.786673e-01
6.300000e-01	6.400000e-01	7.556701e+00	1.741897e-01	1.741897e-01
6.400000e-01	6.500000e-01	7.765494e+00	1.765797e-01	1.765797e-01
6.500000e-01	6.600000e-01	7.424197e+00	1.726558e-01	1.726558e-01
6.600000e-01	6.700000e-01	6.918276e+00	1.666692e-01	1.666692e-01
6.700000e-01	6.800000e-01	6.982520e+00	1.674412e-01	1.674412e-01
6.800000e-01	6.900000e-01	6.641224e+00	1.632978e-01	1.632978e-01
6.900000e-01	7.000000e-01	6.761681e+00	1.647721e-01	1.647721e-01
7.000000e-01	7.100000e-01	6.195531e+00	1.577232e-01	1.577232e-01
7.100000e-01	7.200000e-01	6.135302e+00	1.569547e-01	1.569547e-01
7.200000e-01	7.300000e-01	5.934540e+00	1.543653e-01	1.543653e-01
7.300000e-01	7.400000e-01	5.850219e+00	1.532648e-01	1.532648e-01
7.400000e-01	7.500000e-01	5.508923e+00	1.487269e-01	1.487269e-01
7.500000e-01	7.600000e-01	5.239901e+00	1.450500e-01	1.450500e-01
7.600000e-01	7.700000e-01	4.862468e+00	1.397284e-01	1.397284e-01
7.700000e-01	7.800000e-01	4.746026e+00	1.380452e-01	1.380452e-01
7.800000e-01	7.900000e-01	4.782163e+00	1.385698e-01	1.385698e-01
7.900000e-01	8.000000e-01	4.284272e+00	1.311580e-01	1.311580e-01
8.000000e-01	8.100000e-01	4.079494e+00	1.279851e-01	1.279851e-01
8.100000e-01	8.200000e-01	4.055403e+00	1.276066e-01	1.276066e-01
8.200000e-01	8.300000e-01	3.669939e+00	1.213908e-01	1.213908e-01
8.300000e-01	8.400000e-01	3.525390e+00	1.189761e-01	1.189761e-01
8.400000e-01	8.500000e-01	3.288490e+00	1.149091e-01	1.149091e-01
8.500000e-01	8.600000e-01	2.959239e+00	1.090050e-01	1.090050e-01
8.600000e-01	8.700000e-01	2.850828e+00	1.069897e-01	1.069897e-01
8.700000e-01	8.800000e-01	2.537638e+00	1.009418e-01	1.009418e-01
8.800000e-01	8.900000e-01	2.381043e+00	9.777773e-02	9.777773e-02
8.900000e-01	9.000000e-01	1.943381e+00	8.833550e-02	8.833550e-02
9.000000e-01	9.100000e-01	1.879137e+00	8.686314e-02	8.686314e-02
9.100000e-01	9.200000e-01	1.702466e+00	8.267906e-02	8.267906e-02
9.200000e-01	9.300000e-01	1.369200e+00	7.414635e-02	7.414635e-02
9.300000e-01	9.400000e-01	1.172453e+00	6.861262e-02	6.861262e-02
9.400000e-01	9.500000e-01	9.636600e-01	6.220399e-02	6.220399e-02
9.500000e-01	9.600000e-01	7.829738e-01	5.606991e-02	5.606991e-02
9.600000e-01	9.700000e-01	5.741808e-01	4.801540e-02	4.801540e-02
9.700000e-01	9.800000e-01	3.533420e-01	3.766638e-02	3.766638e-02
9.800000e-01	9.900000e-01	1.525795e-01	2.475166e-02	2.475166e-02
9.900000e-01	1.000000e+00	6.022875e-02	1.555100e-02	1.555100e-02
# END HISTO1D


# BEGIN HISTO1D //home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/RS.yoda/RAnalysis/h_z
LineColor=blue
LineStyle=dashed
Path=//home/joonblee/WD/Herwig/test/B-L-4_Model/uu2ddzp_mzp-200/RS.yoda/RAnalysis/h_z
Scale=0.0001
ScaledBy=6.14866666666666672e-01
Title=RS
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	1.000000e-02	6.148667e+02	1.944379e+02	1.944379e+02
1.000000e-02	2.000000e-02	9.837867e+02	2.459467e+02	2.459467e+02
2.000000e-02	3.000000e-02	1.352707e+03	2.883980e+02	2.883980e+02
3.000000e-02	4.000000e-02	2.705413e+03	4.078563e+02	4.078563e+02
4.000000e-02	5.000000e-02	5.472313e+03	5.800640e+02	5.800640e+02
5.000000e-02	6.000000e-02	4.672987e+03	5.360284e+02	5.360284e+02
6.000000e-02	7.000000e-02	5.533800e+03	5.833138e+02	5.833138e+02
7.000000e-02	8.000000e-02	6.517587e+03	6.330440e+02	6.330440e+02
8.000000e-02	9.000000e-02	6.763533e+03	6.448776e+02	6.448776e+02
9.000000e-02	1.000000e-01	7.378400e+03	6.735527e+02	6.735527e+02
1.000000e-01	1.100000e-01	7.624347e+03	6.846866e+02	6.846866e+02
1.100000e-01	1.200000e-01	8.731107e+03	7.326982e+02	7.326982e+02
1.200000e-01	1.300000e-01	8.362187e+03	7.170516e+02	7.170516e+02
1.300000e-01	1.400000e-01	8.608133e+03	7.275200e+02	7.275200e+02
1.400000e-01	1.500000e-01	1.008381e+04	7.874136e+02	7.874136e+02
1.500000e-01	1.600000e-01	1.125206e+04	8.317762e+02	8.317762e+02
1.600000e-01	1.700000e-01	9.653407e+03	7.704257e+02	7.704257e+02
1.700000e-01	1.800000e-01	1.063719e+04	8.087309e+02	8.087309e+02
1.800000e-01	1.900000e-01	1.291220e+04	8.910264e+02	8.910264e+02
1.900000e-01	2.000000e-01	1.192841e+04	8.564101e+02	8.564101e+02
2.000000e-01	2.100000e-01	1.297369e+04	8.931455e+02	8.931455e+02
2.100000e-01	2.200000e-01	1.229733e+04	8.695528e+02	8.695528e+02
2.200000e-01	2.300000e-01	1.481829e+04	9.545297e+02	9.545297e+02
2.300000e-01	2.400000e-01	1.377301e+04	9.202481e+02	9.202481e+02
2.400000e-01	2.500000e-01	1.623248e+04	9.990401e+02	9.990401e+02
2.500000e-01	2.600000e-01	1.586356e+04	9.876220e+02	9.876220e+02
2.600000e-01	2.700000e-01	1.653991e+04	1.008456e+03	1.008456e+03
2.700000e-01	2.800000e-01	1.567910e+04	9.818634e+02	9.818634e+02
2.800000e-01	2.900000e-01	1.641694e+04	1.004700e+03	1.004700e+03
2.900000e-01	3.000000e-01	1.610951e+04	9.952486e+02	9.952486e+02
3.000000e-01	3.100000e-01	1.813857e+04	1.056068e+03	1.056068e+03
3.100000e-01	3.200000e-01	1.666289e+04	1.012198e+03	1.012198e+03
3.200000e-01	3.300000e-01	1.758519e+04	1.039834e+03	1.039834e+03
3.300000e-01	3.400000e-01	2.010614e+04	1.111872e+03	1.111872e+03
3.400000e-01	3.500000e-01	1.844600e+04	1.064980e+03	1.064980e+03
3.500000e-01	3.600000e-01	1.770816e+04	1.043463e+03	1.043463e+03
3.600000e-01	3.700000e-01	1.942979e+04	1.093011e+03	1.093011e+03
3.700000e-01	3.800000e-01	1.869195e+04	1.072057e+03	1.072057e+03
3.800000e-01	3.900000e-01	1.863046e+04	1.070292e+03	1.070292e+03
3.900000e-01	4.000000e-01	1.764667e+04	1.041650e+03	1.041650e+03
4.000000e-01	4.100000e-01	1.820005e+04	1.057857e+03	1.057857e+03
4.100000e-01	4.200000e-01	1.838451e+04	1.063204e+03	1.063204e+03
4.200000e-01	4.300000e-01	2.176628e+04	1.156865e+03	1.156865e+03
4.300000e-01	4.400000e-01	1.752370e+04	1.038014e+03	1.038014e+03
4.400000e-01	4.500000e-01	2.195074e+04	1.161756e+03	1.161756e+03
4.500000e-01	4.600000e-01	1.813857e+04	1.056068e+03	1.056068e+03
4.600000e-01	4.700000e-01	1.955276e+04	1.096464e+03	1.096464e+03
4.700000e-01	4.800000e-01	1.641694e+04	1.004700e+03	1.004700e+03
4.800000e-01	4.900000e-01	1.998317e+04	1.108467e+03	1.108467e+03
4.900000e-01	5.000000e-01	1.838451e+04	1.063204e+03	1.063204e+03
5.000000e-01	5.100000e-01	1.709329e+04	1.025188e+03	1.025188e+03
5.100000e-01	5.200000e-01	1.955276e+04	1.096464e+03	1.096464e+03
5.200000e-01	5.300000e-01	1.776965e+04	1.045273e+03	1.045273e+03
5.300000e-01	5.400000e-01	1.709329e+04	1.025188e+03	1.025188e+03
5.400000e-01	5.500000e-01	1.697032e+04	1.021493e+03	1.021493e+03
5.500000e-01	5.600000e-01	1.764667e+04	1.041650e+03	1.041650e+03
5.600000e-01	5.700000e-01	1.543315e+04	9.741320e+02	9.741320e+02
5.700000e-01	5.800000e-01	1.623248e+04	9.990401e+02	9.990401e+02
5.800000e-01	5.900000e-01	1.469531e+04	9.505608e+02	9.505608e+02
5.900000e-01	6.000000e-01	1.475680e+04	9.525473e+02	9.525473e+02
6.000000e-01	6.100000e-01	1.365004e+04	9.161306e+02	9.161306e+02
6.100000e-01	6.200000e-01	1.457234e+04	9.465752e+02	9.465752e+02
6.200000e-01	6.300000e-01	1.198990e+04	8.586145e+02	8.586145e+02
6.300000e-01	6.400000e-01	1.297369e+04	8.931454e+02	8.931454e+02
6.400000e-01	6.500000e-01	1.112909e+04	8.272186e+02	8.272186e+02
6.500000e-01	6.600000e-01	1.192841e+04	8.564101e+02	8.564101e+02
6.600000e-01	6.700000e-01	1.032976e+04	7.969582e+02	7.969582e+02
6.700000e-01	6.800000e-01	9.407460e+03	7.605481e+02	7.605481e+02
6.800000e-01	6.900000e-01	1.002233e+04	7.850092e+02	7.850092e+02
6.900000e-01	7.000000e-01	9.776380e+03	7.753174e+02	7.753174e+02
7.000000e-01	7.100000e-01	8.854080e+03	7.378400e+02	7.378400e+02
7.100000e-01	7.200000e-01	7.808807e+03	6.929195e+02	6.929195e+02
7.200000e-01	7.300000e-01	8.239213e+03	7.117597e+02	7.117597e+02
7.300000e-01	7.400000e-01	7.747320e+03	6.901862e+02	6.901862e+02
7.400000e-01	7.500000e-01	6.763533e+03	6.448777e+02	6.448777e+02
7.500000e-01	7.600000e-01	6.640560e+03	6.389882e+02	6.389882e+02
7.600000e-01	7.700000e-01	7.009480e+03	6.564980e+02	6.564980e+02
7.700000e-01	7.800000e-01	7.193940e+03	6.650799e+02	6.650799e+02
7.800000e-01	7.900000e-01	7.378400e+03	6.735527e+02	6.735527e+02
7.900000e-01	8.000000e-01	7.193940e+03	6.650800e+02	6.650800e+02
8.000000e-01	8.100000e-01	7.132453e+03	6.622318e+02	6.622318e+02
8.100000e-01	8.200000e-01	7.931780e+03	6.983544e+02	6.983544e+02
8.200000e-01	8.300000e-01	9.100027e+03	7.480176e+02	7.480176e+02
8.300000e-01	8.400000e-01	9.653407e+03	7.704258e+02	7.704258e+02
8.400000e-01	8.500000e-01	8.116240e+03	7.064281e+02	7.064281e+02
8.500000e-01	8.600000e-01	7.808807e+03	6.929195e+02	6.929195e+02
8.600000e-01	8.700000e-01	7.070967e+03	6.593711e+02	6.593711e+02
8.700000e-01	8.800000e-01	6.640560e+03	6.389882e+02	6.389882e+02
8.800000e-01	8.900000e-01	7.439887e+03	6.763534e+02	6.763534e+02
8.900000e-01	9.000000e-01	6.271640e+03	6.209849e+02	6.209849e+02
9.000000e-01	9.100000e-01	6.456100e+03	6.300509e+02	6.300509e+02
9.100000e-01	9.200000e-01	4.672987e+03	5.360284e+02	5.360284e+02
9.200000e-01	9.300000e-01	4.304067e+03	5.144343e+02	5.144343e+02
9.300000e-01	9.400000e-01	3.012847e+03	4.304067e+02	4.304067e+02
9.400000e-01	9.500000e-01	2.029060e+03	3.532140e+02	3.532140e+02
9.500000e-01	9.600000e-01	1.598653e+03	3.135217e+02	3.135217e+02
9.600000e-01	9.700000e-01	1.045273e+03	2.535160e+02	2.535160e+02
9.700000e-01	9.800000e-01	6.763533e+02	2.039282e+02	2.039282e+02
9.800000e-01	9.900000e-01	6.148667e+02	1.944379e+02	1.944379e+02
9.900000e-01	1.000000e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


